Bounds on gravitational brane couplings and tomography in AdS3 black hole microstates

We study information theoretic properties of planar black hole microstates in 2 + 1 dimensional asymptotically anti-de Sitter spacetime, modeled by black holes with an end-of-the-world brane behind the horizon. The von Neumann entropy of sufficiently large subregions in the dual CFT exhibits a time-dependent phase, which from a doubly-holographic perspective corresponds to the appearance of quantum extremal islands in the brane description. Considering the case where dilaton gravity is added to the brane, we show that tuning the associated couplings affects the propagation of information in the dual CFT state. By requiring that information theoretic bounds on the growth of entanglement entropy are satisfied in the dual CFT, we can place bounds on the allowed values of the couplings on the brane. Furthermore, we initiate the study of brane tomography, by showing how subleading corrections to the entanglement velocity can be used to learn about the properties of the brane as well as any gravitational dynamics localized on it.

==> data/F.dat <==
-3.141592653589793	-1.2844935064675165
-3.041592653589793	-1.6784944170114862
-2.941592653589793	-2.0577337604154016
-2.8415926535897933	-2.4179358800720214
-2.741592653589793	-2.7546619505120074
-2.641592653589793	-3.0633071509907563
-2.541592653589793	-3.339073211267352
-2.441592653589793	-3.576908654876399
-2.3415926535897933	-3.7714078255922563
-2.241592653589793	-3.916664763736323
-2.141592653589793	-4.006108507840095
-2.041592653589793	-4.032472869906372
-1.941592653589793	-3.9885306905223747
-1.841592653589793	-3.870907964943354
-1.741592653589793	-3.694105273211679
-1.6415926535897931	-3.524439379889423
-1.541592653589793	-3.486070640296045
-1.441592653589793	-3.6161391779897136
-1.341592653589793	-3.802422342941691
-1.241592653589793	-3.9483991870487545
-1.1415926535897931	-4.023096445130857
-1.041592653589793	-4.025169423714846
-0.9415926535897929	-3.9610488275160605
-0.8415926535897928	-3.8381652729480713
-0.7415926535897928	-3.66339526307166
-0.6415926535897931	-3.442903019438628
-0.541592653589793	-3.1822822190603137
-0.44159265358979294	-2.886716750793738
-0.34159265358979285	-2.561100777007427
-0.24159265358979276	-2.2101145908411555
-0.14159265358979312	-1.8382644518949163
-0.04159265358979303	-1.4498948699826184

==> data/brane_T1.dat <==
-2.	1.9999999810272524
-1.9872676045526485	1.819337121819712
-1.9745352091052968	1.7436577852370156
-1.961802813657945	1.6850116488351943
-1.9490704182105936	1.635090446885986
-1.9363380227632419	1.5906881024322874
-1.9236056273158901	1.5501662948246633
-1.9108732318685386	1.512555273974842
-1.898140836421187	1.477225451491505
-1.8854084409738352	1.4437410749360866
-1.8726760455264837	1.4117860077475888
-1.859943650079132	1.3811224432823903
-1.8472112546317805	1.3515662870749252
-1.834478859184429	1.3229716581652045
-1.821746463737077	1.295220695037233
-1.8090140682897258	1.2682166044981686
-1.796281672842374	1.2418787763720882
-1.7835492773950226	1.216139260561885
-1.7708168819476708	1.1909401695743562
-1.7580844865003191	1.166231726027163
-1.7453520910529676	1.1419707698357537
-1.732619695605616	1.1181195995430009
-1.7198873001582642	1.0946450608328773
-1.7071549047109127	1.071517820789186
-1.694422509263561	1.04871178371436
-1.6816901138162093	1.0262036162198187
-1.6689577183688578	1.0039723576484958
-1.656225322921506	0.9819990978446013
-1.6434929274741545	0.9602667085950753
-1.6307605320268028	0.9387596182281266
-1.618028136579451	0.917463621201621
-1.6052957411320996	0.8963657162772414
-1.5925633456847479	0.8754539682147183
-1.5798309502373962	0.8547173889463459
-1.5670985547900447	0.8341458349856052
-1.554366159342693	0.8137299184428459
-1.5416337638953417	0.7934609295078514
-1.5289013684479897	0.7733307686448256
-1.5161689730006382	0.7533318870530976
-1.5034365775532863	0.7334572341939456
-1.490704182105935	0.7137002113836949
-1.477971786658583	0.6940546306155166
-1.4652393912112318	0.6745146779050938
-1.45250699576388	0.6550748805642701
-1.4397746003165286	0.6357300778968724
-1.4270422048691769	0.6164753948855345
-1.4143098094218252	0.5973062185006098
-1.4015774139744737	0.578218176314345
-1.388845018527122	0.5592071171472521
-1.3761126230797702	0.5402690935105506
-1.3633802276324187	0.5214003456398095
-1.350647832185067	0.5025972869414864
-1.3379154367377153	0.4838564906967094
-1.3251830412903638	0.46517467788601363
-1.312450645843012	0.4465487060153613
-1.2997182503956606	0.4279755588380671
-1.2869858549483089	0.40945233687957844
-1.2742534595009571	0.39097624868273106
-1.2615210640536056	0.37254460270033574
-1.2487886686062541	0.3541547997699925
-1.2360562731589024	0.33580432611301947
-1.2233238777115507	0.31749074680548456
-1.2105914822641992	0.29921169967466393
-1.1978590868168475	0.2809648895789105
-1.1851266913694958	0.2627480830330146
-1.1723942959221443	0.24455910314471407
-1.1596619004747926	0.22639582483117038
-1.1469295050274408	0.2082561702869802
-1.1341971095800893	0.1901381046777265
-1.1214647141327376	0.17203963203519598
-1.1087323186853861	0.1539587913322517
-1.0959999232380346	0.1358936527169861
-1.083267527790683	0.11784231388718565
-1.0705351323433312	0.09980289658738
-1.0578027368959797	0.08177354321179384
-1.045070341448628	0.06375241349743148
-1.0323379460012763	0.04573768129227568
-1.0196055505539248	0.027727531384211135
-1.006873155106573	0.0097201563767812
-0.9941407596592214	-0.008286246401724684
-0.9814083642118698	-0.026293477969088756
-0.9686759687645181	-0.044303340752958116
-0.9559435733171665	-0.0623176416606246
-0.9432111778698149	-0.08033819516785595
-0.9304787824224634	-0.09836682643999403
-0.9177463869751117	-0.11640537449879866
-0.9050139915277601	-0.13445569544889271
-0.8922815960804085	-0.1525196657781556
-0.8795492006330569	-0.17059918574702534
-0.8668168051857051	-0.1886961828824202
-0.8540844097383535	-0.20681261559287406
-0.8413520142910019	-0.22495047692253642
-0.8286196188436502	-0.24311179846288553
-0.8158872233962986	-0.2612986544424226
-0.803154827948947	-0.279513166016213
-0.7904224325015954	-0.2977575057789906
-0.7776900370542439	-0.3160339025276437
-0.7649576416068922	-0.33434464630130745
-0.7522252461595406	-0.35269209373000954
-0.739492850712189	-0.3710786737259512
-0.7267604552648372	-0.3895068935550337
-0.7140280598174856	-0.40797934533030444
-0.701295664370134	-0.4264987129736016
-0.6885632689227824	-0.44506777969696004
-0.6758308734754307	-0.46368943606137203
-0.6630984780280791	-0.48236668867741705
-0.6503660825807275	-0.501102669620218
-0.6376336871333758	-0.5199006466403236
-0.6249012916860242	-0.5387640342626582
-0.6121688962386725	-0.557696405877866
-0.5994365007913209	-0.5767015069445061
-0.5867041053439692	-0.5957832694369661
-0.5739717098966176	-0.6149458276930951
-0.561239314449266	-0.6341935358379206
-0.5485069190019143	-0.6535309869860423
-0.5357745235545627	-0.6729630344561491
-0.5230421281072113	-0.6924948152675483
-0.5103097326598597	-0.7121317762317639
-0.4975773372125081	-0.7318797030036278
-0.4848449417651564	-0.7517447525176453
-0.4721125463178048	-0.7717334893090021
-0.45938015087045314	-0.7918529263072533
-0.44664775542310153	-0.8121105707980855
-0.43391535997574987	-0.8325144763791256
-0.4211829645283982	-0.8530733018954916
-0.4084505690810466	-0.87379637853717
-0.39571817363369494	-0.8946937865232317
-0.38298577818634333	-0.915776443100243
-0.37025338273899167	-0.9370562039609666
-0.35752098729164006	-0.9585459806672647
-0.3447885918442884	-0.9802598772683232
-0.33205619639693673	-1.0022133500831492
-0.3193238009495851	-1.024423395621134
-0.30659140550223346	-1.046908772924343
-0.29385901005488185	-1.0696902683394274
-0.2811266146075302	-1.0927910130205971
-0.2683942191601786	-1.1162368665506648
-0.2556618237128269	-1.140056884269487
-0.24292942826547528	-1.1642838916992166
-0.23019703281812365	-1.1889551975785295
-0.217464637370772	-1.2141134885764808
-0.20473224192342065	-1.2398079654956853
-0.19199984647606902	-1.2660958054920823
-0.17926745102871738	-1.293044072136153
-0.16653505558136572	-1.3207322528020409
-0.15380266013401409	-1.3492556944873366
-0.14107026468666245	-1.3787303593334832
-0.12833786923931081	-1.4092995762114704
-0.11560547379195918	-1.4411439164465165
-0.10287307834460754	-1.4744961616789738
-0.0901406828972559	-1.5096649876659662
-0.07740828744990426	-1.5470744934830423
-0.06467589200255262	-1.5873348216370566
-0.05194349655520098	-1.6313802135549715
-0.039211101107849346	-1.68077508407005
-0.026478705660497703	-1.7385356409874244
-0.013746310213146064	-1.8122319994259548
-0.0010139147657944256	-1.9491739877627774

==> data/brane_traj_T2.dat <==
-2.	-1.5592687330077502e-16
-1.9785356958992926	-0.042934711242217725
-1.957071391798585	-0.08590611376834918
-1.9356070876978775	-0.1289512661313299
-1.9141427835971703	-0.17210797120995822
-1.8926784794964626	-0.215415173352291
-1.8712141753957552	-0.25891338697056687
-1.8497498712950478	-0.30264516966894517
-1.82828556719434	-0.3466556555094055
-1.8068212630936327	-0.3909931675959513
-1.7853569589929255	-0.43570993414683507
-1.7638926548922178	-0.4808629391716377
-1.7424283507915104	-0.5265149485882177
-1.720964046690803	-0.5727357663378739
-1.6994997425900953	-0.6196037946874804
-1.6780354384893879	-0.6672080014332374
-1.6565711343886802	-0.7156504389415625
-1.635106830287973	-0.7650495237815207
-1.6136425261872656	-0.8155443845030517
-1.592178222086558	-0.867300742287407
-1.5707139179858505	-0.9205190471199927
-1.549249613885143	-0.975446030813024
-1.5277853097844356	-1.0323916160093232
-1.5063210056837282	-1.0917545686838068
-1.4848567015830207	-1.154063141757302
-1.463392397482313	-1.220043024796705
-1.4419280933816057	-1.2907389955503474
-1.420463789280898	-1.3677533876552372
-1.3989994851801906	-1.4537767562055732
-1.3775351810794831	-1.5540204447354864
-1.3560708769787755	-1.6816837598526109
-1.3346065728780683	-1.925039790277628

==> data/linear_growth_crit_alpha-0.2.dat <==
-6.907762944711381	6.214624763932927
-6.501640994587057	5.808514089927229
-6.213639311088859	5.520528199056282
-5.990313261546616	5.297222457496761
-5.8078796530299925	5.114813670836796
-5.65365880254347	4.960622154272046
-5.520084835884901	4.827082031465609
-5.402278882959511	4.70931442986359
-5.296910337896894	4.60398874081393
-5.201603976376592	4.508729736894037
-5.1146062329155235	4.421783849200506
-5.034585561129601	4.341819527613269
-4.960507012108588	4.267801819173187
-4.891550200602873	4.1989103342718215
-4.827053807464739	4.134483749095893
-4.766476940606357	4.073981166588698
-4.709371559536061	4.0169545409900165
-4.655362367083043	3.9630285695646603
-4.604131866013176	3.911885749222338
-4.55540906607406	3.863255083566969
-4.508960821043341	3.8169034199494463
-4.464585093378617	3.772628714122196
-4.422105653630326	3.730254729656895
-4.381367862796692	3.6896268203044422
-4.342235282509829	3.650608540186255
-4.304586925415263	3.6130788941791585
-4.268315005922752	3.5769300886717454
-4.23332308588911	3.5420656772528925
-4.199524534835147	3.5083990209345584
-4.166841242771036	3.475852000983149
-4.135202537476072	3.4443539362054243
-4.104544268459922	3.41384066691603
-4.074808027731338	3.3842537757126276
-4.045940483566352	3.35553992125063
-4.017892808165232	3.3276502659068132
-3.9906201837557878	3.3005399818893983
-3.964081374584494	3.274167823236054
-3.938238354521526	3.2484957534259076
-3.913055981828191	3.2234886201540522
-3.8885017140960403	3.199113870277819
-3.864545357547115	3.1753412991242658
-3.8411588458422266	3.152142829305774
-3.8183160443255577	3.129492314972036
-3.7959925762743683	3.1073653680672106
-3.77416566825113	3.0857392036895632
-3.7528140120921827	3.0645925020876765
-3.7319176414307216	3.0439052851910415
-3.7114578209555176	3.0236588058764133
-3.69141694686097	3.0038354484255376
-3.671778457158448	2.984418638844194
-3.6525267506997676	2.965392763893386
-3.63364711391663	2.9467430978365243
-3.615125654410547	2.9284557360370904
-3.5969492406387737	2.910517534652328
-3.5791054470370423	2.8929160557637252
-3.561582504001628	2.8756395173668223
-3.5443692522233694	2.8586767477129786
-3.527455100927337	2.842017143556753
-3.5108299896240753	2.8256506319148524
-3.494484353024052	2.809567634988257
-3.478409088806727	2.7937590379389396
-3.4625955279699623	2.778216159246892
-3.4470354075159424	2.7629307234036258
-3.4317208452562498	2.747894835724786
-3.4166443165417912	2.7331009590875732
-3.4017986327438945	2.7185418924192915
-3.387176921330898	2.7042107507813267
-3.3727726074003477	2.6901009469086934
-3.3585793965411423	2.6762061740794585
-3.344591258912338	2.6625203902007724
-3.3308024144365547	2.6490378030094326
-3.3172073190156084	2.6357528562946166
-3.303800651684889	2.62266021705928
-3.290577302630921	2.6097547635446765
-3.277532362003348	2.597031574049223
-3.264661109459092	2.584485916479471
-3.251959004381946	2.5721132385764274
-3.239421676725842	2.5599091587654796
-3.2270449184348684	2.5478694575829874
-3.2148246753968532	2.535990069636357
-3.2027570398912606	2.524267076058353
-3.190838243495472	2.512696697419707
-3.1790646504163376	2.501275287066912
-3.1674327512169533	2.489999324855164
-3.1559391569107555	2.478865411248526
-3.144580593397483	2.4678702617618855
-3.133353896217531	2.4570107017212046
-3.122256005603102	2.446283661320495
-3.1112839618061607	2.4356861709554964
-3.1004349006849274	2.4252153568158197
-3.0897060495318143	2.414868436718439
-3.0790947231271972	2.4046427161669337
-3.068598320004471	2.394535584621935
-3.058214318912967	2.3845445119693416
-3.0479402754662672	2.374667045173851
-3.037773818964372	2.3649008051062634
-3.0277126493789854	2.355243483533819
-3.0177545344920085	2.345692840263654
-3.007897307177898	2.3362467004300553
-2.9981388628213805	2.3269029519169777
-2.9884771568624124	2.3176595429077347
-2.978910202460975	2.3085144795544488
-2.969436068274726	2.299465823760273
-2.9600528763430005	2.290511691067902
-2.950758800071102	2.2816502486482815
-2.9415520623092033	2.2728797133838747
-2.9324309335206085	2.264198350041206
-2.9233937300343342	2.255604469527664
-2.9144388123774854	2.2470964272280236
-2.9055645836829527	2.2386726214162374
-2.896769488168481	2.2303314917385233
-2.888052009683209	2.222071517763868
-2.879410670318141	2.213891217598405
-2.870844029077153	2.2057891465602646
-2.8623506806054424	2.197763895911815
-2.853929253972352	2.1898140916462263
-2.8455784115058735	2.181938393325663
-2.8372968476761553	2.174135492968423
-2.8290832880255286	2.1664041139825643
-2.8209364881428	2.158743010143742
-2.8128552326794964	2.1511509646149554
-2.8048383344061176	2.143626789006271
-2.796884633306378	2.1361693224724854
-2.7889929957075945	2.128777430846912
-2.781162313445499	2.1214500058095465
-2.7733915030618683	2.1141859640880276
-2.765679505033338	2.106984246689751
-2.7580252830300265	2.099843818163767
-2.7504278232025	2.092763665890993
-2.742886133495852	2.085742799401524
-2.7353992429895433	2.0787802497176813
-2.7279662012619634	2.071875068721768
-2.7205860777784707	2.065026328547288
-2.7132579613019443	2.0582331209926656
-2.7059809593247968	2.051494556956416
-2.6987541975215175	2.044809765892842
-2.6915768192208516	2.0381778952873586
-2.684447984896728	2.0315981101505702
-2.6773668716771803	2.025069592530333
-2.6703326728704053	2.0185915410409696
-2.6633445975073147	2.01216317040897
-2.6564018698998293	2.0057837110344545
-2.649503729214243	1.9994524085677092
-2.6426494290590785	1.9931685235002283
-2.6358382370867783	1.986931330769612
-2.6290694346086974	1.9807401193777756
-2.6223423162228228	1.9745941920219157
-2.6156561894537314	1.9684928647377302
-2.6090103744042703	1.962435466554389
-2.602404203418482	1.9564213391607823
-2.5958370207553667	1.9504498365826268
-2.589308182272992	1.9445203248699645
-2.582817055122581	1.9386321817946626
-2.57636301745219	1.9327847965575577
-2.5699454581195775	1.9269775695048148
-2.563563776413925	1.9212099118531936
-2.557217381786071	1.9154812454238703
-2.5509056935869125	1.9097910023844753
-2.5446281408137	1.9041386249990744
-2.5383841618638794	1.8985235653857533
-2.53217320429625	1.8929452852815747
-2.5259947245991063	1.8874032558145757
-2.519848187965172	1.8818969572826199
-2.513733068072996	1.876425878938777
-2.507648846874664	1.8709895187830865
-2.501595014389493	1.865587383360369
-2.4955710685035895	1.8602189875639774
-2.489576514774981	1.8548838544451973
-2.483610866244177	1.849581515028151
-2.4776736432499176	1.8443115081299741
-2.471764373249962	1.8390733801861106
-2.465882590646721	1.8338666850805445
-2.4600278366175625	1.828690983980786
-2.4541996589496278	1.8235458451774662
-2.4483976118789976	1.8184308439283772
-2.44262125593407	1.8133455623068122
-2.4368701577829808	1.8082895890540633
-2.431143890084953	1.8032625194359397
-2.4254420313454044	1.7982639551031576
-2.4197641657747386	1.7932935039555211
-2.4141098831506262	1.788350780009705
-2.408478778683724	1.7834354032705948
-2.4028704528866616	1.7785469996060128
-2.397284511446212	1.773685200624746
-2.3917205650985456	1.768849643557789
-2.3861782295074403	1.7640399711426704
-2.3806571251453623	1.7592558315107798
-2.3751568771773304	1.7544968780776191
-2.369677115347441	1.7497627694358477
-2.3642174738680035	1.7450531692510876
-2.358777591311168	1.7403677461603633
-2.3533571105029853	1.7357061736731236
-2.347955678419801	1.7310681300747568
-2.3425729460869054	1.7264532983325123
-2.337208568479398	1.7218613660038051
-2.3318622044251445	1.7172920251467734
-2.3265335165097905	1.712744972233068
-2.3212221709837455	1.7082199080627796
-2.315927837671103	1.7037165376814842
-2.310650189880391	1.699234570299303
-2.305388904317096	1.6947737192119172
-2.30014366099797	1.6903337017235605
-2.294914143166946	1.6859142390718165
-2.289700037212723	1.6815150563542836
-2.284501032587872	1.6771358824569678
-2.27931682172948	1.6727764499844242
-2.274147099981243	1.6684364951915598
-2.2689915655169615	1.664115757917063
-2.2638499192654167	1.6598139815184343
-2.2587218648365393	1.6555309128085454
-2.2536071084488647	1.651266301993718
-2.24850535885821	1.647019902613267
-2.2434163272875405	1.6427914714804799
-2.238339727357955	1.6385807686249714
-2.2332752750208082	1.6343875572364301
-2.228222688490866	1.630211603609668
-2.223181688180497	1.6260526770909767
-2.218151996634854	1.6219105500257482
-2.2131333384679923	1.6177849977073269
-2.208125440299928	1.6136757983270837
-2.2031280306945322	1.6095827329256318
-2.198140840098321	1.6055055853452411
-2.1931636007800277	1.601444142183348
-2.188196046770954	1.5973981927471694
-2.1832379138060922	1.593367529009413
-2.178288939265945	1.5893519455650187
-2.173348862119033	1.585351239588946
-2.168417422865076	1.58136521079497
-2.1634943634787827	1.5773936613954644
-2.1585794273542556	1.5734363960621618
-2.1536723592499496	1.56949322188785
-2.1487729052341913	1.565563948349021
-2.143880812631216	1.5616483872694304
-2.13899582996767	1.5577463527845405
-2.134117706919602	1.5538576613068638
-2.129246194259885	1.5499821314921731
-2.124381043806032	1.546119584206539
-2.11952200836843	1.542269842494244
-2.114668841698904	1.5384327315464892
-2.1098212984396434	1.5346080786709309
-2.104979134072411	1.5307957132619983
-2.1001421048680777	1.5269954667720265
-2.095309967836376	1.5232071726831278
-2.0904824806759423	1.5194306664798696
-2.085659401724528	1.5156657856226678
-2.080840489909446	1.511912369521966
-2.0760255046981406	1.5081702595131017
-2.071214206048963	1.504439298831965
-2.0664063543620004	1.5007193325913097
-2.061601710430075	1.4970102077578402
-2.056800035389754	1.4933117731299483
-2.052001090672472	1.4896238793161976
-2.0472046379556366	1.4859463787144698
-2.0424104391137745	1.4822791254918148
-2.0376182561696474	1.4786219755649843
-2.0328278512453344	1.4749747865816434
-2.028038986513246	1.471337417902256
-2.023251424147061	1.4677097305826408
-2.0184649262725576	1.4640915873572171
-2.013679254918298	1.4604828526228872
-2.008894171966173	1.4568833924236126
-2.0041094391017666	1.4532930744356454
-1.9993248177644984	1.4497117679534162
-1.9945400690975676	1.4461393438761065
-1.989754953897618	1.4425756746948644
-1.9849692325641421	1.4390206344807002
-1.9801826650485768	1.4354740988730454
-1.9753950108030736	1.431935945068983
-1.9706060287289138	1.4284060518131458
-1.965815477124545	1.4248842993882946
-1.9610231136332121	1.4213705696065726
-1.9562286951901513	1.4178647458014428
-1.9514319779693339	1.4143667128203203
-1.946632717329707	1.4108763570178873
-1.9418306677609292	1.4073935662501154
-1.9370255828285616	1.4039182298690016
-1.9322172151186674	1.4004502387179962
-1.9274053161818296	1.3969894851281794
-1.9225896364765118	1.3935358629151477
-1.9177699253117768	1.3900892673766618
-1.912945930789271	1.3866495952910212
-1.9081173997445091	1.3832167449162163
-1.90328407768739	1.3797906159898634
-1.8984457087418831	1.376371109729888
-1.89360203558492	1.3729581288360544
-1.8887527993843918	1.369551577492275
-1.883897739736241	1.3661513613697576
-1.8790365946006213	1.3627573876310062
-1.8741691002370544	1.3593695649346635
-1.8692949911385777	1.3559878034412483
-1.8644139999648253	1.3526120148197873
-1.8595258574739881	1.3492421122553462
-1.8546302924536469	1.3458780104575285
-1.8497270316503933	1.3425196256699063
-1.8448157996982144	1.339166875680449
-1.8398963190455913	1.3358196798329471
-1.8349683098812593	1.3324779590394762
-1.8300314900585903	1.3291416357939179
-1.8250855750185169	1.3258106341865559
-1.820130277710996	1.3224848799198075
-1.81516530851489	1.3191643003250715
-1.8101903751562798	1.3158488243807849
-1.8052051826250919	1.312538382731665
-1.8002094330900138	1.309232907709211
-1.7952028258116324	1.3059323333534931
-1.7901850570537043	1.3026365954362409
-1.785155819992528	1.2993456314853167
-1.7801148046243307	1.2960593808105876
-1.7750616976705857	1.2927777845312298
-1.7699961824812245	1.2895007856045546
-1.764917938935608	1.2862283288563434
-1.759826643341256	1.28296036101281
-1.7547219683301787	1.2796968307341867
-1.7496035827527603	1.2764376886500106
-1.7444711515691202	1.2731828873961852
-1.7393243357378247	1.269932381653846
-1.734162792101887	1.2666861281901136
-1.7289861732719283	1.2634440859007947
-1.723794127506439	1.2602062158551082
-1.71858629858898	1.2569724813424852
-1.7133623257022665	1.253742847921549
-1.7081218432989864	1.2505172834713365
-1.7028644809692524	1.247295758244841
-1.697589863304544	1.2440782449249683
-1.692297609758061	1.240864718683019
-1.6869873345012787	1.2376551572397365
-1.6816586462766367	1.2344495409290737
-1.6763111482461863	1.2312478527647617
-1.6709444378360492	1.2280500785097885
-1.6655581065765237	1.2248562067488866
-1.6601517399377135	1.2216662289641973
-1.6547249171604526	1.218480139614163
-1.649277211082405	1.2152979362158545
-1.643808187959129	1.2121196194308155
-1.6383174072799012	1.208945193154578
-1.632804421578156	1.2057746646100367
-1.6272687762362636	1.2026080444447795
-1.6217100092844838	1.1994453468325892
-1.6161276511938434	1.1962865895792603
-1.61052122466271	1.1931317942329254
-1.6048902443968212	1.1899809861990835
-1.5992342168824962	1.1868341948605141
-1.593552640152783	1.1836914537023038
-1.5878450035462406	1.1805528004421952
-1.5821107874580913	1.1774182771665056
-1.5763494630833972	1.174287930471821
-1.5705604921519727	1.1711618116127593
-1.5647433266546986	1.1680399766560567
-1.5588974085608618	1.164922486641244
-1.553022169526177	1.1618094077482313
-1.5471170305910988	1.1587008114720927
-1.541181401869025	1.1555967748053924
-1.5352146822239516	1.1524973804283754
-1.5292162589371827	1.149402716907418
-1.5231855073625662	1.1463128789020733
-1.517121790569836	1.1432279673811543
-1.5110244589755057	1.1401480898482514
-1.5048928499607963	1.1370733605771306
-1.498726287476041	1.134003900857493
-1.4925240816309593	1.1309398392515697
-1.486285528270211	1.127881311862096
-1.4800099085335339	1.1248284626121783
-1.4736964883998454	1.121781443537679
-1.4673445182145068	1.118740415092675
-1.4609532321990784	1.1157055464686885
-1.4545218479426976	1.112677015928324
-1.4480495658742867	1.1096550111540622
-1.4415355687146811	1.1066397296129502
-1.4349790209077544	1.1036313789379941
-1.4283790680295856	1.1006301773271332
-1.421734836174557	1.0976363539606198
-1.4150454313174017	1.0946501494378493
-1.4083099386499338	1.0916718162345613
-1.4015274218913396	1.0887016191815353
-1.394696922570676	1.0857398359658759
-1.3878174592802635	1.0827867576560994
-1.38088802689851	1.079842689252279
-1.3739075957806557	1.0769079502626024
-1.3668751109158424	1.0739828753077607
-1.3597894910487827	1.071067814754686
-1.3526496277642588	1.0681631353812513
-1.3454543845325029	1.065269221073627
-1.3382025957134784	1.0623864735581297
-1.3308930655178806	1.059515313169484
-1.3235245669225961	1.0566561796575422
-1.3160958405381944	1.0538095330346753
-1.308605593425902	1.050975854466146
-1.3010524978612947	1.0481556472059492
-1.293435190041843	1.0453494375807661
-1.2857522687351883	1.0425577760248583
-1.2780022938648867	1.0397812381689058
-1.2701837850301196	1.0370204259860212
-1.262295219955604	1.0342759689983412
-1.2543350328677767	1.0315485255479075
-1.2463016127929507	1.0288387841357172
-1.238193301772965	1.0261474648331939
-1.2300083929934522	1.0234753207705327
-1.2217451288195391	1.0208231397067533
-1.2134016987334808	1.0181917456866274
-1.204976237168273	1.0155820007900147
-1.1964668212309173	1.0129948069795538
-1.187871468308505	1.0104311080530792
-1.1791881335498793	1.007891891707645
-1.1704147072149917	1.0053781917225098
-1.1615490118835878	1.0028910902690298
-1.1525887995141606	1.0004317203560111
-1.1435317483434742	0.998001268419715
-1.1343754596161797	0.9956009770684684
-1.1251174541332671	0.9932321479925803
-1.1157551686071938	0.9908961450511391
-1.1062859518106092	0.9885943975482205
-1.096707060504474	0.9863284037120105
-1.0870156551303345	0.9840997343915124
-1.0772087952501643	0.9819100369867056
-1.067283434715874	0.9797610396293622
-1.0572364165490808	0.9776545556332095
-1.047064467510065	0.9755924882337206
-1.0367641923330837	0.9735768356396104
-1.0263320676031682	0.971609696420044
-1.0157644352473993	0.9696932752537065
-1.0050574956112182	0.9678298890682762
-0.9942073000877258	0.9660219736014294
-0.9832097432649137	0.9642720904173923
-0.972060554552639	0.9625829344162664
-0.9607552892474884	0.9609573418768728
-0.949289318989734	0.9593982990777833
-0.9376578215622088	0.9579089515455939
-0.925855769975964	0.9564926139842822
-0.9138779207821854	0.9551527809449631
-0.9017188015437163	0.9538931383013081
-0.8893726973927971	0.95271757560267
-0.876833636593977	0.9516301993844304
-0.8640953750227595	0.9506353475235667
-0.8511513794609054	0.9497376047368382
-0.8379948095986878	0.948941819329662
-0.8246184986223328	0.9482531213157002
-0.8110149322512641	0.9476769420406809
-0.7971762260744613	0.9472190354592391
-0.783094101017865	0.9468855012308208
-0.7687598567550922	0.9466828098202974
-0.7541643428513171	0.9466178298111906
-0.7392979274047818	0.9466978576647633
-0.7241504629212733	0.9469306501871736
-0.7087112491237606	0.9473244599999813
-0.6929689923612405	0.9478880743472433
-0.676911761237206	0.9486308576160202
-0.6605269380276719	0.949562797997355
-0.6438011654006943	0.9506945587727598
-0.6267202878818605	0.9520375347783954
-0.6092692874322643	0.9536039146770942
-0.5914322124144216	0.9554067497591108
-0.5731920991155192	0.9574600300984697
-0.5545308848730106	0.9597787690159013
-0.5354293117015919	0.9623790969451654
-0.515866819148414	0.9652783659714997
-0.4958214248998225	0.968495266514262
-0.47526959142127245	0.9720499578672684
-0.4541860766240777	0.9759642145979937
-0.43254376620830653	0.980261591150968
-0.4103134849172922	0.98496760741412
-0.38746378344031035	0.9901099585055706
-0.3639606970951162	0.9957187526428148
-0.3397674716857173	1.0018267816922095
-0.31484425102982866	1.0084698298972998
-0.2891477195420836	1.0156870273924148
-0.26263069188838006	1.023521256478323
-0.23524164002117615	1.0320196203417673
-0.20692414577085932	1.0412339860350392
-0.1776162644782035	1.0512216162212145
-0.14724978174038011	1.0620459076028164
-0.1157493409811481	1.07377725831287
-0.08303141393750973	1.0864940921650519
-0.049003078857787236	1.1002840749563685
-0.013560561642850506	1.115245567578282
0.023412517489853395	1.131489373343571
0.06204726615103107	1.1491408538466616
0.10249210791890256	1.168342510528602
0.14491596491430608	1.1892571603722404
0.18951220655133372	1.2120718774508656
0.2365035970310623	1.2370029328803487
0.2861485609141115	1.264302052491888
0.3387492119658224	1.2942644373993628
0.39466177641561173	1.3272391785818474
0.45431032214525946	1.3636429769736493
0.5182051377403011	1.4039785129723055
0.5869677893552578	1.4488594932899181
0.6613659966493309	1.499045516377547
0.7423633407437223	1.5554917693450832
0.8311920829725991	1.6194218351180811
0.9294633224010527	1.692437837772247
1.0393401199347463	1.7766935538355395
1.1638224206608307	1.8751793211603174
1.3072434363444756	1.9922184072502742
1.4761991860016759	2.1343965349205014
1.6814626542654065	2.3124760249625087
1.942479657421237	2.5458916456419574
2.300229376364735	2.875611128229708
2.8689836916175726	3.415894483647728
4.350403127838598	4.868389927606802

==> data/linear_growth_crit_alpha-2.0.dat <==
-6.907755446101974	6.214608265542498
-4.9476688937553055	4.254521714465812
-4.327567455416698	3.6344202900312523
-3.9477121095580854	3.254564998320919
-3.6731131664138417	2.9799661937016366
-3.4579320086687915	2.7647853194151026
-3.2809846255390043	2.5878384415250086
-3.130721395073163	2.4375760310498564
-3.0001467913413062	2.307002670949389
-2.8847008528804134	2.191558524335451
-2.781245173753097	2.0881053252650816
-2.6875271950159276	1.9943906699141007
-2.601875254325601	1.9087430658612836
-2.5230145189398456	1.8298878647420618
-2.4499505004587783	1.7568307766196347
-2.381892401922959	1.6887812166919975
-2.318200993658099	1.6251001807271992
-2.258352162962757	1.5652637943255794
-2.201910801414128	1.5088371997865324
-2.1485116997668112	1.4554554505571557
-2.0978453083801645	1.4048092712008506
-2.049646948129137	1.3566342678432013
-2.003688514765062	1.3107026320640192
-1.9597720157414336	1.266816677252897
-1.9177244743191908	1.2248037422450637
-1.877393867962451	1.1845121292506435
-1.8386458589664791	1.1458078340211766
-1.8013611388746025	1.1085718898120558
-1.7654332534380592	1.072698191896695
-1.7307668074417084	1.0380917019570597
-1.6972759724964475	1.0046669554529613
-1.6648832384665644	0.9723468126397696
-1.633518362327101	0.9410614070308996
-1.6031174781536182	0.9107472550086017
-1.5736223395000912	0.881346497839785
-1.544979671228127	0.8528062531609221
-1.517140612355162	0.8250780575004188
-1.4900602350103334	0.7981173849277363
-1.4636971273598043	0.771883229691509
-1.4380130305613632	0.7463377429068331
-1.4129725215642375	0.7214459151078865
-1.3885427349786696	0.6971752978905743
-1.3646931183795274	0.673495759009486
-1.341395216333212	0.6503792662183725
-1.3186224791927095	0.6277996958988504
-1.296350093326221	0.6057326631425421
-1.2745548299562668	0.5841553704632694
-1.2532149102101011	0.5630464727397942
-1.232309884334915	0.5423859563421842
-1.211820523326252	0.5221550306898016
-1.191728721465049	0.5023360307358452
-1.1720174084670867	0.4829123290817361
-1.1526704701244574	0.4638682566004205
-1.1336726764680356	0.4451890305970455
-1.1150096166066725	0.4268606896621651
-1.0966676395073467	0.40887003448115694
-1.0786338000733091	0.39120457395632807
-1.0608958099567547	0.3738524760776818
-1.0434419926113927	0.35680252304717713
-1.026261242149332	0.34004407022034955
-1.0093429856180987	0.32356700848059605
-0.9926771483580112	0.30736172970583914
-0.9762541221391023	0.291419095026272
-0.960064735810155	0.27573040560528855
-0.9441002282223028	0.2602873757056052
-0.928352223215377	0.24508210782833934
-0.9128127064777148	0.23010706973537148
-0.8974740041104501	0.2153550731856422
-0.8823287627445029	0.20081925423326918
-0.8673699310744285	0.18649305495133608
-0.8525907426866023	0.17237020645854806
-0.8379847000718073	0.15844471313857242
-0.8235455597227932	0.14471083795241746
-0.8092673182271642	0.13116308875399985
-0.7951441992744273	0.11779620552758836
-0.7811706415037478	0.10460514847352267
-0.7673412871257093	0.09158508687540033
-0.7536509712575341	0.07873138868811734
-0.7400947119167074	0.06603961079164326
-0.7266677006227573	0.05350548986027316
-0.7133652935615532	0.04112493380170769
-0.7001830032702214	0.028894013724106674
-0.687116490804566	0.016808956393042446
-0.6741615583539756	0.004866137143431759
-0.661314142271767	-0.0069379267855108895
-0.6485703064915755	-0.018606582521544998
-0.6359262363027433	-0.030143047463802516
-0.6233782324598574	-0.041550414844978054
-0.6109227056035318	-0.05283165897400985
-0.5985561709713559	-0.0639896401801107
-0.5862752433794994	-0.07502710947739133
-0.5740766324569895	-0.08594671296780544
-0.5619571381160025	-0.09675099599876083
-0.5499136462427294	-0.10744240709051733
-0.5379431245945628	-0.1180233016472885
-0.5260426188902696	-0.12849594546500007
-0.5142092490808585	-0.13886251804760755
-0.5024402057896583	-0.14912511574304416
-0.49073274691089586	-0.15928575470905554
-0.47908419435685	-0.1693463737183858
-0.4674919309442377	-0.17930883681215712
-0.4559533974111566	-0.18917493580960248
-0.44446608955645706	-0.19894639268172387
-0.43302755549389865	-0.20862486179594586
-0.4216353930139486	-0.2182119320382971
-0.41028724704653413	-0.22770912881917937
-0.39898080721837315	-0.23711791596841042
-0.3877138054990004	-0.24643969752474476
-0.37648401392984504	-0.25567581942476203
-0.365289242431046	-0.2648275710956672
-0.35412733668104734	-0.2738961869561587
-0.3429961760641867	-0.28288284782929074
-0.33189367168176415	-0.2917886822709523
-0.3208177644223615	-0.3006147678172661
-0.30976642308728414	-0.30936213215404673
-0.29873764256727037	-0.3180317542111468
-0.2877294420667397	-0.3266245651843427
-0.27673986337202916	-0.33514144948717606
-0.265766969160198	-0.3435832456349815
-0.25480884134511744	-0.3519507470631366
-0.24386357945769127	-0.3602447028813781
-0.2329292990571355	-0.3684658185658751
-0.22200413017035034	-0.3766147565905786
-0.2110862157565315	-0.3846921369991806
-0.20017371019418795	-0.3926985379189101
-0.18926477778785192	-0.4006344960171964
-0.17835759129178166	-0.40850050690212203
-0.16745033044803861	-0.41629702546741953
-0.15654118053634472	-0.42402446618263645
-0.14562833093313288	-0.4316832033289725
-0.13470997367727552	-0.43927357118112853
-0.12378430203994951	-0.4467958641353922
-0.11284950909610418	-0.454250336784057
-0.10190378629502105	-0.4616372039361185
-0.09094532202742367	-0.46895664058406883
-0.07997230018656791	-0.47620878181648896
-0.06898289872073836	-0.48339372267597125
-0.05797528817452822	-0.49051151796179193
-0.046947630216231793	-0.49756218197659774
-0.035898076148630664	-0.5045456882162319
-0.02482476540037925	-0.5114619690016704
-0.01372582399515181	-0.5183109150518798
-0.00259936299558435	-0.5250923749962643
0.008556523081004632	-0.5318061548251789
0.019743757878280626	-0.5384520172768422
0.030964284851166358	-0.5450296811587496
0.042220068954157725	-0.5515388206015641
0.05351309837118486	-0.5579790642432041
0.06484538629070034	-0.5643499943406503
0.07621897272989134	-0.5706511458067953
0.08763592641202476	-0.576882005169381
0.09909834670120582	-0.5830420094488395
0.11060836559902347	-0.5891305449515953
0.12216814980779658	-0.5951469459750591
0.1337799028654289	-0.6010904934202896
0.14544586735712628	-0.6069604133079265
0.15716832720959928	-0.612755875192683
0.16894961007364898	-0.6184759904712783
0.18079208980147757	-0.6241198105783219
0.19269818902541075	-0.62968632506419
0.20467038184517763	-0.6351744595484932
0.21671119663139435	-0.640583073542225
0.22882321895336644	-0.6459109581311189
0.24100909463993925	-0.6511568335121761
0.25327153298271027	-0.6563193463746747
0.2656133100915887	-0.6613970671162765
0.27803727241342047	-0.666388486884108
0.2905463404252101	-0.671292014429874
0.3031435125142915	-0.6761059727671694
0.3158318690587846	-0.680828595618201
0.32861457672270283	-0.6854580236360694
0.3414948929811859	-0.6899923003876317
0.3544761708925974	-0.6944293680806867
0.3675618641355438	-0.6987670630178848
0.38075553233040665	-0.7030031107582422
0.3940608466665488	-0.707135120965511
0.40748159585821075	-0.7111605819208512
0.4210216924540077	-0.7150768546752586
0.4346851795271795	-0.7188811668150562
0.44847623777606904	-0.722570605811317
0.46239919306697197	-0.7261421119214828
0.47645852445440595	-0.7295924706084986
0.49065887271704406	-0.732918304439576
0.5050050494511369	-0.7361160644231166
0.5195020467671949	-0.7391820207383814
0.5341550476400437	-0.7421122528081
0.5489694369673234	-0.7449026386593395
0.563950813396796	-0.7475488435125209
0.5791050019889962	-0.7500463075324292
0.5944380677884025	-0.7523902326683121
0.609956330383919	-0.7545755685026104
0.6256663795478532	-0.7565969970194263
0.6415750920520739	-0.7584489161943446
0.6576896497706569	-0.7601254222965947
0.6740175591903127	-0.7616202907825498
0.6905666724633862	-0.7629269556460683
0.7073452101534505	-0.7640384870759254
0.724361785840779	-0.7649475672533312
0.7416254327745713	-0.7656464641029762
0.7591456327809409	-0.7661270027888064
0.7769323476610746	-0.7663805347204676
0.794996053342723	-0.766397903807465
0.813347777081275	-0.7661694096651227
0.8319991380443624	-0.765684767438614
0.850962391657453	-0.7649330638679123
0.8702504781378435	-0.7639027091665115
0.8898770757021653	-0.7625813842290656
0.909856658999355	-0.7609559826162848
0.9302045633985402	-0.7590125466879046
0.9509370558514973	-0.7567361971643369
0.9720714131546916	-0.7541110552922828
0.9936260085591877	-0.7511201566662853
1.015620407821567	-0.7477453556133742
1.0380754759596433	-0.7439672188772803
1.0610134961786528	-0.739764907136851
1.0844583026730503	-0.735116042653787
1.1084354292944856	-0.7299965610594533
1.1329722764177326	-0.7243805449492687
1.1580982987461612	-0.7182400365433673
1.1838452172926635	-0.7115448261779556
1.2102472593706632	-0.7042622127930213
1.2373414311587243	-0.6963567318531756
1.2651678282939791	-0.687789845246769
1.29376999104597	-0.6785195866119549
1.3231953119783992	-0.668500154182584
1.3534955056924425	-0.657681441560561
1.3847271523555746	-0.6460084947110909
1.4169523293776507	-0.6334208808194131
1.450239348966869	-0.6198519512767152
1.4846636236049366	-0.6052279767563311
1.5203086870256146	-0.5894671267963575
1.5572674054799616	-0.5724782591057856
1.5956434235012178	-0.5541594743815614
1.6355529008517924	-0.5343963799545542
1.677126613992545	-0.5130599889245865
1.7205125179135705	-0.4900041589458072
1.7658788949152084	-0.4650624440740234
1.8134182594975166	-0.4380441905182946
1.8633522482744924	-0.4087296473808437
1.915937809003239	-0.37686377829564655
1.9714751262525048	-0.34214833644168907
2.030317903422899	-0.30423158321908195
2.092886895234843	-0.2626947564725042
2.1596880074982217	-0.21703397144849212
2.2313369487029204	-0.16663556994792983
2.3085935030812457	-0.11074184802331266
2.39241031587326	-0.04840227149027054
2.484004252583712	0.02159788253470385
2.584964156926908	0.10084528276611837
2.6974198441440413	0.19146753623478596
2.8243195053111485	0.29641059174415996
2.9699114316121955	0.41992046327149346
3.1406423577533458	0.568441572489266
3.346997071685968	0.7524563575736494
3.6077849163459503	0.9907717740069786
3.9622489737133755	1.32262847767741
4.517652655283756	1.855287414366314
5.880214480008251	3.1949645966799283

==> data/linear_growth_crit_alpha-20.0.dat <==
-6.907756445747119	6.214608465188934
-2.8002171822309525	2.104111225556149
-2.124873742574374	1.4202861946592185
-1.7373886530613434	1.019345646723098
-1.4711148593392442	0.7354271616919231
-1.2726788331072787	0.516042556253356
-1.1176985386437248	0.33768130217174464
-0.9927926871762423	0.1877450878715852
-0.8897511516943089	0.058683146985652704
-0.8031561497123115	-0.05439275655507183
-0.7292491931113221	-0.15483091944111715
-0.6653271357643051	-0.24502594519369886
-0.6093919967427918	-0.3267497679153186
-0.5599346548880796	-0.4013503151877185
-0.5157946706685225	-0.46987671428065625
-0.4760660296134038	-0.5331614347388025
-0.44003189767078915	-0.5918760162082256
-0.407118386236667	-0.6465699662701817
-0.3768611420534363	-0.6976985826225891
-0.34888079845577374	-0.7456432804326737
-0.32286467296090904	-0.7907267233316045
-0.29855294392023707	-0.8332242738857402
-0.27572808740488697	-0.8733727873687351
-0.25420671897117464	-0.9113774551540921
-0.23383323080361562	-0.9474171943201136
-0.2144747839761751	-0.9816489386183301
-0.19601733390074477	-1.0142110887444684
-0.1783624509036144	-1.045226311908236
-0.16142475807258538	-1.0748038324493456
-0.1451298522149136	-1.1030413205157958
-0.12941260582543568	-1.130026460472456
-0.11421577170858364	-1.1558382619998977
-0.0994888296479197	-1.180548162872268
-0.08518702789795028	-1.2042209618628756
-0.0712705824404172	-1.2269156122025695
-0.05770400473368792	-1.2486858998452606
-0.04445553468766164	-1.2695810260162852
-0.0314966602583374	-1.2896461097858212
-0.018801708699804097	-1.3089226234697022
-0.0063474973748915255	-1.327448771335124
0.005886965707932094	-1.3452598202285544
0.017920739662996326	-1.3623883892560904
0.029771173391552386	-1.3788647044409894
0.0414540985746548	-1.3947168233082003
0.052983997492767915	-1.4099708335481456
0.06437414941124753	-1.4246510292576038
0.07563675865303483	-1.4387800677183142
0.08678306697327691	-1.4523791092265046
0.09782345243489822	-1.4654679421161767
0.10876751664080793	-1.478065094809497
0.1196241618940587	-1.4901879364679547
0.13040165962064812	-1.50185276759872
0.14110771119276058	-1.5130749017877991
0.15174950212463897	-1.5238687395732486
0.1623337504748264	-1.534247835340285
0.17286675017147163	-1.5442249580058598
0.18335440987858795	-1.553812146163523
0.19380228793736157	-1.5630207582758726
0.20421562384541198	-1.571861518430321
0.21459936667610918	-1.5803445581119673
0.2249582007882341	-1.5884794543936442
0.23529656913169894	-1.5962752648969396
0.24561869441689285	-1.6037405598373111
0.2559285983822513	-1.6108834514312225
0.26623011936627783	-1.617711620912531
0.2765269283656653	-1.6242323433780805
0.2868225437398248	-1.63045251065895
0.2971203447036606	-1.6363786523927837
0.30742358373431994	-1.6420169554543993
0.3177353980035473	-1.6473732818853697
0.328058819935057	-1.652453185449074
0.3383967869755467	-1.6572619269248585
0.3487521506586474	-1.6618044882435727
0.3591276850326337	-1.6660855855565821
0.36952609451577034	-1.6701096813215282
0.37995002123642657	-1.6738809954797316
0.3904020519097304	-1.6774035157931755
0.4008847242973985	-1.6806810074023195
0.41140053329302034	-1.6837170216602875
0.42195193667127723	-1.6865149042935772
0.4325413605360064	-1.6890778029348186
0.44317120449909614	-1.6914086740686558
0.4538438466195121	-1.693510289428084
0.4645616481293147	-1.6953852418748905
0.4753269579715143	-1.6970359507946349
0.4861421171727401	-1.698464667033685
0.4970094630720984	-1.6996734774031217
0.5079313334261186	-1.7006643087717317
0.5189100704085431	-1.701438931768087
0.5299480245225904	-1.7019989641095554
0.5410475584423394	-1.7023458735741248
0.5522110507992475	-1.702480980628998
0.563440899928999	-1.702405460728262
0.574739527593411	-1.702120346290216
0.5861093826917143	-1.701626528363497
0.5975529449751193	-1.7009247579895135
0.6090727287784052	-1.7000156472674204
0.6206712867821235	-1.6988996701263621
0.632351213818941	-1.697577162808512
0.6441151507377243	-1.6960483240649977
0.6559657883390388	-1.6943132150655669
0.6679058713960592	-1.6923717590216107
0.6799382027750943	-1.6902237405207583
0.6920656476704232	-1.6878688045700483
0.7042911379685521	-1.685306455343359
0.7166176767577074	-1.6825360546273043
0.7290483429989789	-1.6795568199586075
0.7415862963764049	-1.6763678224442478
0.7542347823441902	-1.672967984254448
0.7669971373903538	-1.6693560757766561
0.7798767945371954	-1.6655307124172523
0.7928772891003869	-1.6614903510357224
0.8060022647300222	-1.65723328599421
0.8192554797584899	-1.6527576448031918
0.8326408138820391	-1.64806138334196
0.8461622752048978	-1.6431422806299556
0.8598240076771586	-1.6379979331225296
0.8736302989601681	-1.6326257485018052
0.8875855887560007	-1.6270229389302038
0.9016944776408244	-1.621186513730709
0.915961736445424	-1.615113271454273
0.9303923162301103	-1.6087997912905707
0.9449913589055413	-1.602242423773754
0.9597642085560009	-1.5954372807297714
0.9747164235268703	-1.5883802244062768
0.9898537893443258	-1.5810668557198575
1.0051823325419638	-1.57349250154836
1.0207083354765827	-1.5656522009884728
1.0364383522240295	-1.5575406904899103
1.052379225655386	-1.549152387768037
1.0685381058046826	-1.5404813743857262
1.084922469651285	-1.5315213768832283
1.1015401424538667	-1.5222657463208658
1.1183993207881724	-1.512707436084064
1.1355085974584087	-1.502838977782462
1.1528769884718062	-1.4926524550550753
1.1705139622883232	-1.4821394750709198
1.188429471583443	-1.471291137488553
1.2066339877907282	-1.4600980006090694
1.2251385387248994	-1.4485500444230752
1.2439547496240482	-1.4366366302140872
1.2630948879939845	-1.424346456336509
1.2825719126883721	-1.4116675097355167
1.3023995277169982	-1.3985870127175033
1.3225922413423752	-1.3850913644118104
1.343165431103791	-1.3711660762854998
1.3641354154994212	-1.3567957009813767
1.3855195331647272	-1.3419637536418727
1.4073362305103931	-1.3266526247562513
1.429605158930839	-1.3108434834208194
1.4523472828681085	-1.2945161697280734
1.4755850002215283	-1.2776490747949476
1.4993422768379199	-1.2602190066960932
1.5236447971080385	-1.242201040277049
1.5485201330429945	-1.2235683484740971
1.5739979346233148	-1.2042920123487528
1.600110144717308	-1.1843408065406298
1.6268912424780462	-1.1636809562299593
1.654378519873068	-1.1422758609560244
1.6826123969133229	-1.1200857797255284
1.7116367822699747	-1.09706747072261
1.7414994873568965	-1.0731737775431431
1.7722527036845594	-1.048353152147971
1.80395355545591	-1.0225491025648614
1.8366647421026758	-0.9956995506410792
1.8704552889238037	-0.9677360816852273
1.905401428415129	-0.9385830634095711
1.9415876405861803	-0.9081566058772429
1.9791078879749213	-0.87636332674383
2.018067090795116	-0.8430988763589379
2.0585829005218783	-0.8082461644224284
2.1007878474374473	-0.7716732126735696
2.1448319609404267	-0.7332305348100934
2.190885993285585	-0.6927479129702955
2.2391454215988853	-0.650030395933753
2.2898354651293724	-0.6048532820792484
2.343217443392186	-0.5569557614458094
2.3995969296433968	-0.5060327624564271
2.4593343446237017	-0.45172435836755226
2.5228589231118095	-0.3936018009037566
2.59068743004198	-0.33114880432326516
2.6634497067533767	-0.26373599934686115
2.741924275573372	-0.19058532874821488
2.8270891643906073	-0.11071922294994783
2.920196494619706	-0.02288601222375916
3.0228855537267902	0.07455314567450277
3.137360950884953	0.18380242100370514
3.266686727517406	0.3079254224279172
3.41530073107595	0.4513595706460016
3.5899826604271428	0.6208841436325173
3.8018609340603655	0.827627144704093
4.071171791608285	1.0918244039016296
4.441081327571644	1.45664161158006
5.034978726277736	2.045467553235111
6.703524773581296	3.7089626210754076

==> data/linear_growth_crit_alpha-6.0.dat <==
-8.111728225257329	7.418580984697299
-3.9688379527234527	3.2754527557208735
-3.2843754268513603	2.590292656506857
-2.882763611282971	2.187527819784781
-2.5980601996456962	1.9012227469357579
-2.377806878741067	1.6789284117562082
-2.198538980348906	1.497191700813185
-2.0477023641674683	1.3434720430044333
-1.9177829659587677	1.2102706738498124
-1.8039200589312734	1.0927435945110875
-1.7027837938506065	0.9875788026979306
-1.611989931218164	0.8924107194876607
-1.5297701065362326	0.805490162274002
-1.454774486020941	0.7254867285956577
-1.3859477744550708	0.6513645579890535
-1.3224481294221018	0.5823010296523475
-1.2635923226057026	0.5176317384024802
-1.2088175729668234	0.45681217402838276
-1.1576543151398095	0.39939036645105097
-1.1097063420010942	0.34498693379126966
-1.0646360420004226	0.2932802514418002
-1.022153232611739	0.2439952406220149
-0.9820065810505159	0.19689476450655646
-0.943976918734103	0.15177293534183034
-0.9078719636977969	0.10844984381866918
-0.8735221048637999	0.06676736185684723
-0.8407769977564981	0.026585765912419457
-0.8095027879078424	-0.012219005146015989
-0.77957982533956	-0.04975759610998076
-0.7509007673163579	-0.08612908987804357
-0.7233689911271736	-0.12142254987089507
-0.6968972567063343	-0.1557183117095438
-0.6714065723329451	-0.1890890718064428
-0.646825226731048	-0.2216008102447346
-0.6230879585454447	-0.25331357750461253
-0.6001352400288773	-0.2842821685964725
-0.5779126563042745	-0.31455670351744647
-0.5563703650957758	-0.34418312932308154
-0.5354626245947367	-0.3732036562570643
-0.5151473793223507	-0.40165713812568044
-0.49538589560257973	-0.4295794053037548
-0.4761424396651514	-0.45700355731665876
-0.4573839925375263	-0.48396022077611645
-0.43907999681012183	-0.5104777775028448
-0.4212021311186981	-0.5365825668955504
-0.4037241088124106	-0.5622990659727224
-0.3866214977943566	-0.5876500499903317
-0.3698715589526788	-0.6126567361055415
-0.3534531009611737	-0.6373389121961682
-0.3373463495321082	-0.6617150526440428
-0.3215328294604444	-0.6858024226373389
-0.305995258016038	-0.7096171723340059
-0.2907174484258467	-0.733174422047807
-0.2756842223462679	-0.7564883394658002
-0.260881330361858	-0.7795722097752948
-0.24629537966344486	-0.8024384994671373
-0.23191376815961165	-0.8250989144865939
-0.21772462436294404	-0.8475644533210532
-0.20371675246841053	-0.8698454555427575
-0.18987958210728328	-0.8919516462636505
-0.17620312231773352	-0.9138921769062982
-0.16267791932368342	-0.9356756626486645
-0.1492950177578437	-0.9573102168602385
-0.13604592500373205	-0.9788034828118642
-0.1229225783657181	-1.0001626629109188
-0.10991731480640204	-1.0213945456864157
-0.09702284301741411	-1.0425055307247675
-0.08423221761328048	-1.0635016517361924
-0.07153881525915255	-1.084388597913041
-0.05893631256164156	-1.1051717337252562
-0.046418665568924634	-1.125856117283215
-0.033980090740708194	-1.1464465173858756
-0.02161504726218114	-1.1669474293602138
-0.009318220587687422	-1.1873630897879692
0.0029154928895234558	-1.207697490206575
0.015091000135617375	-1.2279543898628669
0.027213024828264726	-1.248137327590977
0.03928611984058042	-1.268249632879237
0.05131467892806665	-1.288294436184898
0.06330294768365077	-1.3082746785503625
0.0752550338202537	-1.3281931205696402
0.08717491683537801	-1.348052350749533
0.0990664571076596	-1.367854793306095
0.11093340447125767	-1.3876027154333723
0.12277940631025058	-1.4072982340781897
0.13460801521189789	-1.4269433222518264
0.14642269621459614	-1.4465398149067759
0.15822683368365054	-1.466089414404312
0.17002373784549624	-1.4855936955963784
0.18181665100877106	-1.5050541105432176
0.19360875349867296	-1.5244719928864123
0.2054031693291104	-1.5438485618950635
0.21720297163563831	-1.5631849262014819
0.22901118789055422	-1.5824820872410863
0.24083080492028391	-1.601740942409948
0.25266477374393426	-1.6209622879520933
0.2645160142508054	-1.640146821587502
0.27638741973372377	-1.659295144890614
0.2882818612941486	-1.6784077654280976
0.300202192134265	-1.6974850986636394
0.31215125175061664	-1.7165274696365849
0.3241318700432038	-1.7355351144203315
0.3361468713534982	-1.7545081813655143
0.3481990784444058	-1.7734467321322271
0.360291316434803	-1.7923507425146377
0.37242641670102966	-1.8112201030606474
0.3846072207575123	-1.8300546194884046
0.3968365841284749	-1.8488540129007605
0.40911738022268895	-1.8676179197979612
0.42145250422310815	-1.8863458918880922
0.43384487700336694	-1.9050373956941198
0.44629744908312236	-1.9236918119554236
0.45881320463448466	-1.9423084348210824
0.471395165551938	-1.960886470831253
0.48404639559853246	-1.979425037682165
0.49677000464144283	-1.9979231627693994
0.5095691529904806	-2.016379781503143
0.5224470558536504	-2.0347937353881873
0.5354069879244934	-2.0531637698604115
0.5484522881166136	-2.0714885318704117
0.561586364461625	-2.0897665672037506
0.5748126991876287	-2.1079963175261223
0.5881348539963749	-2.1261761171403863
0.6015564755583543	-2.1443041894409838
0.6150813012463563	-2.162378643049745
0.628713165129463	-2.180397467615442
0.6424560042509311	-2.1983585292575727
0.6563138652152789	-2.216259565633032
0.6702909111116945	-2.2340981806020195
0.68439142880314	-2.2518718384673657
0.6986198366128185	-2.2695778577587613
0.7129806924423713	-2.2872134045306454
0.7274787023590733	-2.304775485139398
0.7421187296925454	-2.3222609384620587
0.7569058046851612	-2.339666427515061
0.77184513474428	-2.356988430427296
0.786942115349004	-2.3742232307172344
0.8022023416690511	-2.3913669068187136
0.8176316209590042	-2.4084153207943086
0.8332359857973386	-2.4253641061689333
0.8490217082466107	-2.4422086548091864
0.8649953150190147	-2.4589441027661603
0.8811636037401502	-2.4755653149905537
0.897533660413788	-2.4920668688190672
0.9141128782013154	-2.508443036119947
0.930908977642069	-2.524687763973058
0.947930028454725	-2.5407946537457264
0.9651844730758268	-2.556756938409757
0.9826811521094382	-2.572567457926907
1.0004293318823172	-2.588218632509753
1.0184387343221726	-2.6037024335416215
1.0367195694029767	-2.619010351912785
1.0552825704314162	-2.634133363499986
1.074139032483095	-2.649061891481752
1.0933008543366776	-2.6637857651424217
1.1127805842995466	-2.6782941747722164
1.1325914703711357	-2.692575622218291
1.152747515250473	-2.7066178665810683
1.1732635367648037	-2.7204078644799425
1.1941552343775486	-2.733931704230985
1.215439262528873	-2.7471745331841584
1.237133311673098	-2.7601204773567027
1.2592561980072046	-2.772752552369182
1.2818279630376233	-2.785052564537781
1.3048699843129337	-2.797001000795987
1.328405098863688	-2.808576905905132
1.3524577411443983	-2.81975774515951
1.377054097575535	-2.830519250488859
1.40222228014588	-2.8408352474985548
1.4279925219717506	-2.8506774605516614
1.4543973982361236	-2.8600152924704187
1.4814720765698695	-2.8688155747956117
1.5092546017163635	-2.8770422837631466
1.5377862202755337	-2.8846562162023766
1.567111752499699	-2.8916146183844056
1.597280019570681	-2.897870759391488
1.628344336603774	-2.9033734387624976
1.6603630839015762	-2.9080664158919993
1.6934003718556332	-2.9118877457855756
1.7275268185489512	-2.9147690021188684
1.762820463793854	-2.916634363866411
1.7993678493836152	-2.9173995357223643
1.8372653032061774	-2.9169704646653685
1.8766204752081659	-2.91524180467986
1.917554186916275	-2.912095067927285
1.9602026746156223	-2.9073963822681295
2.004720331221992	-2.9009937500984186
2.0512830861100935	-2.892713669239049
2.1000926097545696	-2.8823569290217494
2.1513815971839962	-2.8696933275719934
2.2054204804636046	-2.854454960073602
2.262526060686394	-2.836327587535967
2.3230727583348543	-2.814939387202174
2.3875074970134103	-2.7898460695984744
2.4563697264868223	-2.760510856290388
2.5303188735499216	-2.726277029820653
2.610172794167409	-2.6863294823908213
2.69696298218179	-2.639639507988964
2.792016140991178	-2.584883231562435
2.8970788350145025	-2.520316958418565
3.0145157818337602	-2.443578882964381
3.1476410726779283	-2.351357869121265
3.3013060518311157	-2.2388055718325885
3.483027052813036	-2.098408701816847
3.7053847058892133	-1.917589719009521
3.991931201392533	-1.6727995702127108
4.395418829932211	-1.3112891498770765
5.083295138610202	-0.665614144896721
9.707262148631779	3.9159241819693653

==> data/linear_growth_crit_alpha-8.0.dat <==
-7.824046239242507	7.130898938682538
-3.7136244091337653	3.020031090193777
-3.0300297052838805	2.335131489180986
-2.6294996737474325	1.9324504417191715
-2.3462058683080875	1.6461801214771286
-2.127694885267572	1.423894829511952
-1.9504850195903167	1.2421466561146652
-1.8019966506438982	1.0883947263354352
-1.6746860038125053	0.9551377521930092
-1.5636605134192825	0.8375281889167311
-1.4655577541629075	0.7322500233193108
-1.3779612125126413	0.6369335119142981
-1.299071348064778	0.5498253490400378
-1.227508844461122	0.4695911798005125
-1.162191037067989	0.39519144745212886
-1.102251094586366	0.3258001450264021
-1.0469833188397992	0.26074982134744856
-0.9958050114685695	0.19949327220004826
-0.9482291940080793	0.14157618358497742
-0.9038446415545944	0.08661716788763872
-0.8623009692338811	0.034292914128678825
-0.8232972884622256	-0.015673046740967395
-0.7865734367575243	-0.06351897143695599
-0.7519030973410751	-0.1094516239055733
-0.7190883299812106	-0.15365157246966193
-0.6879551720777394	-0.19627741260538084
-0.6583500629321871	-0.237469167709756
-0.6301369094216324	-0.27735105349198086
-0.6031946573907347	-0.31603374433933384
-0.5774152661116657	-0.35361624603581365
-0.5527020071838453	-0.3901874544607573
-0.5289680269394337	-0.42582746165138285
-0.5061351246235835	-0.46060865700514375
-0.48413270858698965	-0.49459666113995393
-0.4628969003366412	-0.5278511221252267
-0.4423697621633031	-0.5604263977959194
-0.42249862863815774	-0.592372143214049
-0.40323552586834494	-0.6237338187099476
-0.3845366652555548	-0.654553131073902
-0.3663620007815697	-0.68486841820359
-0.3486748406841121	-0.7147149856989947
-0.3314415058752773	-0.7441254024442188
-0.3146310286728212	-0.7731297610371906
-0.2982148864128064	-0.801755907973503
-0.2821667653373809	-0.8300296477084301
-0.26646235083641384	-0.8579749240783044
-0.25107914069185877	-0.8856139820335717
-0.2359962784526012	-0.9129675121947602
-0.22119440446937252	-0.9400547803767262
-0.2066555224587932	-0.9668937439201325
-0.19236287975328747	-0.9935011564116645
-0.17830085963859096	-1.0198926621566864
-0.16445488438838665	-1.0460828815859073
-0.15081132778497305	-1.0720854886198983
-0.13735743606729514	-1.0979132808838252
-0.12408125637973211	-1.1235782435504766
-0.1109715719084921	-1.1490916074926192
-0.09801784299077791	-1.1744639023418382
-0.0852101535669082	-1.1997050049790192
-0.07253916241954368	-1.2248241839191831
-0.05999605870854942	-1.2498301399992398
-0.04757252136605787	-1.2747310437303807
-0.03526068196542431	-1.299534569635782
-0.02305309072071189	-1.3242479278585035
-0.010942685310917428	-1.3488778932934546
0.0010772377436171294	-1.3734308324695146
0.01301304939611185	-1.3979127283840689
0.024870812297311588	-1.422329203470786
0.03665630312366071	-1.4466855408629584
0.04837503318462864	-1.4709867040978777
0.0600322674664568	-1.495237355393278
0.07163304225378778	-1.5194418726137526
0.0831821814566335	-1.5436043650335054
0.09468431175760501	-1.567728687991361
0.10614387668338812	-1.5918184565250388
0.11756514969434052	-1.6158770580631163
0.12895224637742314	-1.6399076642460462
0.14030913581965812	-1.6639132419408025
0.15163965123229445	-1.6878965635079028
0.16294749988951016	-1.711860216374148
0.17423627243977996	-1.7358066119597004
0.18550945164295646	-1.7597379940036364
0.19677042058155222	-1.7836564463283944
0.2080224703905503	-1.8075639000798063
0.21926880754637157	-1.8314621404762144
0.23051256075233406	-1.8553528130973218
0.2417567874549172	-1.8792374297407122
0.25300448002239556	-1.903117373871488
0.26425857161503813	-1.9269939056883105
0.2755219417738386	-1.9508681668270986
0.2867974217527653	-1.9747411847217207
0.29808779961775667	-1.9986138766393282
0.3093958251340688	-2.0224870534063775
0.3207242144621413	-2.0463614228398797
0.3320756546808968	-2.070237592897185
0.34345280815617096	-2.094116074556119
0.35485831677099	-2.117997284436344
0.3662948060334677	-2.1418815471714794
0.37776488907729616	-2.165769097540684
0.3892711705690869	-2.189660082367228
0.40081625053615083	-2.2135545621907404
0.41240272812787543	-2.2374525127189346
0.4240332053232395	-2.2613538260636665
0.4357102905967819	-2.2852583117654466
0.44743660255489276	-2.3091656976096564
0.4592147735541454	-2.3330756302369458
0.47104745331316056	-2.3569876755495596
0.48293731252937927	-2.3809013189144603
0.4948870465121079	-2.4048159651635466
0.5068993788431843	-2.4287309383902587
0.5189770650766742	-2.452645481541319
0.5311228964891849	-2.4765587558014044
0.5433397038925886	-2.5004698397678897
0.5556303615211428	-2.5243777284118014
0.5679977910054615	-2.548281331820487
0.5804449654460664	-2.5721794737164334
0.59297491359984	-2.5960708897458176
0.6055907241931905	-2.619954225529441
0.6182955503764356	-2.643828034467573
0.6310926143345974	-2.6676907752892296
0.6439852120706937	-2.691540809335174
0.6569767183784931	-2.715376397562757
0.6700705920227414	-2.7391956972593015
0.6832703811461343	-2.7629967584493706
0.6965797289234322	-2.786777519979643
0.7100023794847489	-2.810535805263519
0.723542184131536	-2.834269317665629
0.7372031078705792	-2.857975635504577
0.7509892362933482	-2.8816522066499686
0.7649047828301652	-2.9052963426874507
0.7789540964111639	-2.9289052126228867
0.793141669568629	-2.9524758360939556
0.8074721470183523	-2.97600507605424
0.8219503347609183	-2.99948963089155
0.8365812097475762	-3.0229260259382777
0.851369930159406	-3.0463106043274157
0.8663218463530542	-3.0696395171432025
0.8814425125314802	-3.092908712810093
0.8967376992036772	-3.116113925658072
0.9122134065038631	-3.1392506635958055
0.9278758784475637	-3.16231419481598
0.9437316182100235	-3.185299533449176
0.9597874045212909	-3.2082014240735885
0.976050309282293	-3.2310143249778847
0.9925277165174888	-3.2537323900631208
1.0092273427923815	-3.2763494492568976
1.026157259238389	-3.298858987298621
1.0433259153439502	-3.3212541207383843
1.0607421646888386	-3.3435275729737004
1.07841529281968	-3.3656716471273582
1.0963550474881876	-3.387678196546055
1.114571671500721	-3.409538592672291
1.1330759384584888	-3.431243690011338
1.1518791917030873	-3.4527837878795617
1.1709933868224645	-3.4741485885800807
1.1904311381189774	-3.4953271516049864
1.210205769494871	-3.516307843409757
1.2303313702725296	-3.5370782822434004
1.2508228565387778	-3.557625277445896
1.2716960386860328	-3.5779347625409885
1.292967695920463	-3.5979917213549393
1.3146556586213243	-3.6177801062779
1.3367788995688896	-3.637282747651174
1.359357635215787	-3.656481253106347
1.3824134383616915	-3.675355895496982
1.4059693638112378	-3.6938854878437595
1.4300500888560115	-3.7120472434528216
1.4546820707333705	-3.7298166190552537
1.4798937235883347	-3.7471671384420664
1.505715617914453	-3.764070193619418
1.5321807059928574	-3.7804948199654325
1.5593245775087954	-3.796407441209948
1.5871857503299356	-3.811771579253446
1.6158060024184442	-3.8265475228537453
1.6452307520665024	-3.840691947991339
1.6755094951549265	-3.8541574812142496
1.7066963100184196	-3.866892195379432
1.7388504428656053	-3.878839024843058
1.7720369896909056	-3.889935084163188
1.8063276944192963	-3.90011087057428
1.8418018879034945	-3.9092893256144783
1.8785475987002713	-3.917384724979535
1.9166628747763526	-3.9243013574533476
1.9562573661168468	-3.929931942942707
1.9974542325912439	-3.9341557252616703
2.0403924607485604	-3.936836155994507
2.0852296994540147	-3.93781805952528
2.1321457603681613	-3.936924133233665
2.1813469795697085	-3.9339505865562265
2.2330717077587154	-3.9286616514769523
2.2875972986879995	-3.920782594799738
2.3452491149188455	-3.909990713107141
2.406412292753245	-3.89590356855375
2.4715473473726215	-3.8780633844646264
2.541211228077906	-3.8559159908445384

==> data/linear_growth_phi00_y-0.1.dat <==
-7.600902376208854	7.007922530196338
-6.502289420873615	5.909311574861973
-5.991462463771632	5.398488617765665
-5.6549882271417795	5.062020381154316
-5.40367113217398	4.810711286229853
-5.202997103339215	4.610047257479256
-5.03593901860838	4.443001172893424
-4.892833508193781	4.2999096627086635
-4.7676650317465255	4.174757186604084
-4.656433396408793	4.063543551753868
-4.55634327087324	3.963473426886676
-4.465364158919215	3.87251631582186
-4.381974549441597	3.789150707498309
-4.30500484095423	3.7122070004778753
-4.233536542783903	3.6407667041393594
-4.166835167233964	3.5740953308421233
-4.104304142310269	3.511596308652043
-4.0454523074240045	3.4527784770443244
-3.989870454453145	3.3972326279649705
-3.9372140521653414	3.3446142302536623
-3.8871902957664815	3.294630479192324
-3.8395482438938564	3.2470304334982907
-3.7940711998353325	3.201597396543477
-3.750570750774336	3.158142955599367
-3.7088820500700552	3.1165022641172127
-3.66886004392535	3.0765302683959495
-3.6303764242925483	3.038098660487987
-3.5933171464846136	3.0010933958103845
-3.557580390381917	2.9654126543516175
-3.523074873384775	2.930965153624119
-3.489718444711657	2.897668742962489
-3.457436906552285	2.865449224676595
-3.4261630195134614	2.8342393594973965
-3.3958356588300243	2.8039780227879083
-3.3663990947205398	2.7746094848988876
-3.3378023755946393	2.746082794376176
-3.30999879696162	2.7183512468693
-3.2829454421363353	2.691371925837362
-3.2566027834009748	2.665105303710822
-3.230934334317951	2.6395148942043862
-3.2059063455181924	2.6145669481052995
-3.181487537600202	2.590230186172407
-3.1576488658364474	2.5664755638425447
-3.1343633122473444	2.5432760633045244
-3.1116057013096774	2.5206065092075556
-3.089352536147224	2.49844340485187
-3.0675818525312026	2.476764786189174
-3.0462730884163074	2.455550091358682
-3.025406967069854	2.4347800438162643
-3.004965392129143	2.414436547391813
-2.984931353155301	2.3945025918430836
-2.965288840448422	2.3749621676708377
-2.946022768055152	2.3558001891264313
-2.927118904041071	2.337002424484196
-2.908563807220494	2.3185554327712423
-2.8903447696391082	2.300446506250101
-2.8724497641929467	2.2826636180376934
-2.854867396842926	2.2651953743198767
-2.8375868629494656	2.2480309706860604
-2.8205979073081147	2.231160152164837
-2.8038907875160275	2.214573176590461
-2.787456240341611	2.1982607809724937
-2.771285450806653	2.1822141505779387
-2.755370023722601	2.1664248904675176
-2.739701957450804	2.1508849992559194
-2.724273619681505	2.1355868448907884
-2.709077725047915	2.120523142266808
-2.6941073144111334	2.105686932510616
-2.6793557356683477	2.0910715637890096
-2.6648166259519512	2.076670673508067
-2.6504838951002334	2.062478171783836
-2.636351710292277	2.0484882260772377
-2.622414481749933	2.0346952468960398
-2.6086668494192566	2.021093874476298
-2.595103670551886	2.0076789663637338
-2.581720008114438	1.994445585823137
-2.5685111199604966	1.9813889910103515
-2.555472448705783	1.9685046248474525
-2.54259961225241	1.9557881055469992
-2.5298883949129136	1.9432352177360726
-2.5173347390890792	1.9308419041351021
-2.5049347374644633	1.91860425775039
-2.4926846256730117	1.9065185145427324
-2.480580775409365	1.894581046537728
-2.468619687949292	1.882788355346214
-2.4567979880513042	1.8711370660658813
-2.4451124182128483	1.8596239215374728
-2.433559833256627	1.848245776931106
-2.422137195224537	1.836999594640212
-2.4108415685584808	1.825882439462352
-2.3996701155489273	1.814891474047781
-2.3886200920335705	1.8040239545981083
-2.377688843329767	1.793277226798739
-2.3668738003856764	1.782648721970015
-2.3561724761361353	1.772135953423095
-2.3455824620503427	1.7617365130076421
-2.3351014248593613	1.7514480678393272
-2.3247271034523127	1.7412683571960281
-2.3144573059309406	1.7311951895723958
-2.304289906812939	1.7212264398831858
-2.294222844375123	1.7113600468064316
-2.2842541181281293	1.7015940102581493
-2.274381786414916	1.6919263889908402
-2.2646039641258415	1.682355298308574
-2.2549188205236046	1.67287890789193
-2.245324577171759	1.6634954397265176
-2.235819505960948	1.6542031661292123
-2.2264019272273727	1.6450004078666296
-2.217070207958373	1.635885532360707
-2.2078227600803233	1.6268569519766054
-2.198658038824357	1.6179131223884355
-2.189574541165708	1.6090525410186038
-2.180570804332727	1.600273745546833
-2.171645404381874	1.5915753124851566
-2.162796954835214	1.5829558558154198
-2.154024105377152	1.574414025686018
-2.1453255406073475	1.5659485071648147
-2.136699978846925	1.5575580190453553
-2.1281461709952683	1.5492413127036668
-2.119662899434853	1.540997171003093
-2.1112489769817118	1.5328244072447628
-2.1029032458792676	1.5247218641614309
-2.09462457683341	1.516688412952553
-2.086411868086791	1.5087229523585919
-2.0782640445304548	1.500824407772644
-2.070180056850998	1.4929917303876106
-2.0621588807115763	1.4852238963772049
-2.05419951596516	1.4775199061092101
-2.0463009858985113	1.4698787833894664
-2.0384623365054786	1.462299574735165
-2.030682635788233	1.45478134867609
-2.0229609730851785	1.4473231950825345
-2.015296458424323	1.4399242245186732
-2.007688221900956	1.4325835676202463
-2.0001354130785494	1.425300374495464
-1.9926372004118444	1.4180738141481006
-1.9851927706911578	1.4109030739218005
-1.9778013285069589	1.403787358964663
-1.9704620957338528	1.3967258917132293
-1.9631743110331232	1.3897179113950302
-1.9559372293730435	1.3827626735489011
-1.9487501215661973	1.375859449562308
-1.94161227382309	1.3690075262249644
-1.9345229873213725	1.362206205298057
-1.9274815777900167	1.3554548030984301
-1.9204873751078357	1.3487526500971063
-1.91353972291575	1.3420990905315617
-1.9066379782422427	1.3354934820311837
-1.899781511141471	1.3289351952553863
-1.8929697043435176	1.3224236135438703
-1.8862019529163039	1.3159581325785377
-1.8794776639386963	1.3095381600566054
-1.8727962561843674	1.303163115374471
-1.8661571598159876	1.2968324293219085
-1.8595598160893447	1.2905455437861946
-1.8530036770670109	1.2843019114657799
-1.846488205341184	1.2781009955931364
-1.8400128737653583	1.2719422696664324
-1.8335771651944843	1.265825217189699
-1.827180572233303	1.2597493314211674
-1.8208225969925402	1.2537141151294722
-1.8145027508526765	1.2477190803574232
-1.8082205542350063	1.2417637481930734
-1.801975536379721	1.2358476485478038
-1.7957672351307554	1.2299703199411793
-1.7895951967271577	1.2241313092923216
-1.7834589756007393	1.218330171717566
-1.7773581341797873	1.2125664703341792
-1.7712922426986146	1.206839776069915
-1.7652608790127489	1.2011496674782092
-1.7592636284195533	1.1954957305588065
-1.7533000834840953	1.1898775585836343
-1.747369843870075	1.184294751927738
-1.741472516175642	1.1787469179051029
-1.7356077137739276	1.173233670609193
-1.7297750566581371	1.1677546307580489
-1.7239741712910386	1.1623094255437831
-1.7182046904587038	1.1568976884863267
-1.7124662531283652	1.1515190592912923
-1.7067585043102278	1.146173183711793
-1.7010810949231387	1.140859713414117
-1.6954336816639481	1.1355783058470952
-1.6898159268804778	1.1303286241150767
-1.684227498447942	1.125110336854356
-1.6786680696487448	1.1199231181129752
-1.6731373190555079	1.11476664723376
-1.667634930417261	1.1096406087405162
-1.6621605925486571	1.1045446922272502
-1.656713999222151	1.099478592250356
-1.6512948490630142	1.0944420082236357
-1.6459028454471294	1.0894346443161007
-1.640537696401442	1.0844562093524297
-1.635199114507023	1.0795064167160386
-1.629886816804624	1.0745849842546429
-1.6246005247026856	1.0696916341882712
-1.619339963887685	1.0648260930196218
-1.6141048642367906	1.0599880914467226
-1.6088949597327122	1.0551773642777889
-1.6037099883807235	1.0503936503482527
-1.5985496921277478	1.0456366924398557
-1.5934138167834857	1.0409062372017843
-1.5883021119434881	1.0362020350737486
-1.5832143309141498	1.031523840210984
-1.5781502306395307	1.026871410411081
-1.5731095716299939	1.0222445070426267
-1.56809211789256	1.0176428949755705
-1.563097636862974	1.013066342513296
-1.5581258993393934	1.0085146213263172
-1.5531766794176878	1.0039875063875858
-1.5482497544282707	0.9994847759093299
-1.5433449048744476	0.9950062112814095
-1.5384619143722174	0.9905515970111269
-1.533600569591496	0.9861207206644556
-1.5287606601987205	0.9817133728086538
-1.5239419788007913	0.977329346956215
-1.5191443208903221	0.9729684395101228
-1.5143674847921529	0.9686304497103742
-1.5096112716110976	0.9643151795817351
-1.50487548518089	0.9600224338826926
-1.500159932014295	0.9557520200555747
-1.4954644212543524	0.951503748177803
-1.4907887646267255	0.9472774309142484
-1.4861327763931218	0.9430728834706603
-1.4814962733057582	0.9388899235481398
-1.476879074562842	0.9347283712986283
-1.4722810017650427	0.9305880492813885
-1.4677018788729244	0.926468782420445
-1.4631415321653176	0.9223703979629632
-1.4585997901986028	0.9182927254385429
-1.4540764837668836	0.914235596619398
-1.4495714458630247	0.9101988454814054
-1.4450845116405342	0.9061823081659932
-1.4406155183762663	0.9021858229428534
-1.4361643054339246	0.8982092301734543
-1.431730714228346	0.8942523722753306
-1.4273145881905425	0.8903150936871373
-1.4229157727334854	0.8863972408344405
-1.4185341152186104	0.8824986620962307
-1.4141694649230265	0.8786192077721426
-1.4098216730074098	0.8747587300503568
-1.405490592484568	0.8709170829761725
-1.4011760781886557	0.8670941224212332
-1.3968779867450254	0.8632897060533855
-1.3925961765406991	0.8595036933071611
-1.3883305076954457	0.8557359453548619
-1.3840808420334478	0.8519863250782365
-1.379847043055543	0.8482546970407314
-1.3756289759120293	0.8445409274603062
-1.3714265073760181	0.8408448841827931
-1.3672395058173208	0.8371664366557954
-1.3630678411768586	0.833505455903107
-1.3589113849415824	0.8298618144996401
-1.3547700101198885	0.8262353865468517
-1.3506435912175228	0.8226260476486564
-1.3465320042139561	0.8190336748878126
-1.3424351265392245	0.8154581468027722
-1.3383528370512217	0.8118993433649817
-1.3342850160134325	0.8083571459566266
-1.3302315450730988	0.8048314373488066
-1.3261923072398047	0.8013221016801313
-1.3221671868644755	0.7978290244357293
-1.3181560696187788	0.7943520924266578
-1.314158842474917	0.790891193769707
-1.3101753936858056	0.7874462178675874
-1.3062056127656254	0.7840170553894921
-1.3022493904707422	0.7806035982520287
-1.2983066187809855	0.7772057396005057
-1.294377190881277	0.7738233737905718
-1.2904610011436004	0.7704563963701987
-1.286557945109311	0.7671047040619972
-1.2826679194717654	0.763768194745861
-1.2787908220592785	0.7604467674419324
-1.2749265518183905	0.7571403222938788
-1.271075008797439	0.7538487605524791
-1.2672360941304335	0.7505719845595051
-1.2634097100212216	0.7473098977319017
-1.2595957597279421	0.7440624045462478
-1.2557941475477585	0.7408294105235032
-1.252004778801867	0.7376108222140261
-1.2482275598207726	0.7344065471828614
-1.24446239792983	0.7312164939952912
-1.2407092014350385	0.7280405722026426
-1.2369678796090913	0.7248786923283461
-1.2332383426776696	0.7217307658542433
-1.2295205018059787	0.7185967052071325
-1.22581426908552	0.7154764237455529
-1.222119557521094	0.712369835746798
-1.2184362810180294	0.7092768563941587
-1.2147643543696338	0.7061974017643826
-1.2111036932448629	0.7031313888153563
-1.207454214176199	0.7000787353739957
-1.2038158345477412	0.6970393601243472
-1.2001884725834968	0.6940131825958917
-1.196572047335874	0.6910001231520484
-1.1929664786743686	0.6880001029788738
-1.1893716872744442	0.6850130440739535
-1.185787594606598	0.6820388692354813
-1.1822141229256136	0.6790775020515218
-1.1786511952599896	0.6761288668894532
-1.1750987354015485	0.6731928888855887
-1.1715566678952187	0.6702694939349676
-1.1680249180289826	0.667358608681319
-1.164503411823995	0.6644601605071925
-1.1609920760248613	0.6615740775242462
-1.1574908380900788	0.658700288563703
-1.15399962618263	0.6558387231669562
-1.1505183691607346	0.6529893115763328
-1.1470469965687484	0.6501519847260064
-1.143585438628211	0.6473266742330566
-1.140133626229037	0.644513312388675
-1.1366914909208528	0.641711832149513
-1.1332589649044682	0.638922167129166
-1.1298359810234861	0.636144251589799
-1.1264224727560477	0.6333780204339015
-1.1230183742067068	0.6306234091961773
-1.1196236200984342	0.6278803540355611
-1.116238145764747	0.6251487917273617
-1.112861887141965	0.6224286596555311
-1.1094947807615854	0.6197198958050523
-1.1061367637427775	0.6170224387544501
-1.1027877737849967	0.614336227668415
-1.099447749160712	0.6116612022905463
-1.0961166287082444	0.608997302936205
-1.09279435182472	0.6063444704854788
-1.089480858459128	0.6037026463762547
-1.086176089105488	0.6010717725974011
-1.0828799847961197	0.5984517916820505
-1.079592487095018	0.5958426467009883
-1.0763135380913265	0.5932442812561411
-1.0730430803929112	0.5906566394741656
-1.0697810571200317	0.5880796660001312
-1.0665274118991064	0.5855133059913029
-1.0632820888565742	0.5829575051110143
-1.0600450326128448	0.5804122095226347
-1.056816188276342	0.5778773658836267
-1.0535955014376353	0.5753529213396898
-1.0503829181636568	0.5728388235189963
-1.0471783849920069	0.5703350205265081
-1.0439818489253416	0.5678414609383802
-1.0407932574258436	0.5653580937964473
-1.037612558409774	0.5628848686027889
-1.0344397002421033	0.560421735314378
-1.0312746317312231	0.5579686443378045
-1.028117302123732	0.5555255465240792
-1.0249676610992982	0.5530923931635098
-1.0218256587655967	0.5506691359806544
-1.0186912456533188	0.5482557271293467
-1.0155643727112549	0.5458521191877929
-1.0124449913014453	0.5434582651537394
-1.0093330531944027	0.5410741184397113
-1.0062285105644013	0.5386996328683153
-1.0031313159848338	0.536334762667614
-1.0000414224236338	0.5339794624665644
-0.9969587832387622	0.531633687290519
-0.9938833521737587	0.5292973925567941
-0.9908150833533546	0.5269705340702993
-0.9877539312791478	0.5246530680192274
-0.984699850825337	0.522344950970806
-0.9816527972345175	0.5200461398671088
-0.9786127261135329	0.5177565920209246
-0.9755795934293866	0.5154762651116842
-0.9725533555052074	0.5132051171814438
-0.9695339690162728	0.5109431066309241
-0.966521390986086	0.5086901922156044
-0.9635155787825066	0.5064463330418699
-0.9605164901139335	0.5042114885632125
-0.9575240830255419	0.5019856185764828
-0.9545383158955686	0.4997686832181949
-0.9515591474316502	0.49756064296087976
-0.9485865366672087	0.4953614586094891
-0.9456204429578875	0.49317109129784825
-0.9426608259780339	0.4909895024851568
-0.9397076457172294	0.4888166539525357
-0.9367608624768664	0.4866525077996213
-0.9338204368667702	0.484497026441206
-0.930886329801866	0.4823501726039224
-0.9279585024988906	0.48021190932297253
-0.925036916473146	0.4780821999389005
-0.9221215335352977	0.47596100809440745
-0.9192123157882143	0.47384829773120973
-0.9163092256238478	0.47174403308693824
-0.9134122257201552	0.46964817869207715
-0.9105212790380617	0.467560699366946
-0.9076363488184601	0.46548156021871745
-0.9047573985792526	0.46341072663847777
-0.9018843921124284	0.4613481642983229
-0.8990172934811802	0.4592938391484936
-0.8961560670170574	0.45724771741454795
-0.8933006773171558	0.4552097655945693
-0.8904510892413436	0.45317995045641174
-0.8876072679095225	0.4511582390349801
-0.8847691786989234	0.4491445986295444
-0.8819367872414365	0.44713899680109065
-0.8791100594209768	0.44514140136970365
-0.8762889613708796	0.44315178041198416
-0.8734734594713324	0.44117010225849784
-0.8706635203468357	0.4391963354912587
-0.8678591108636989	0.437230448941242
-0.8650601981275648	0.43527241168592984
-0.862266749480966	0.4333221930468881
-0.8594787325009123	0.4313797625873724
-0.8566961149965072	0.4294450901099654
-0.8539188650065932	0.4275181456542433
-0.8511469507974284	0.42559889949447105
-0.8483803408603892	0.4236873221373265
-0.8456190039097027	0.42178338431965334
-0.8428629088802064	0.4198870570062408
-0.8401120249251351	0.417998311387632
-0.8373663214139355	0.41611711887795855
-0.8346257679301058	0.4142434511128019
-0.8318903342690633	0.41237727994708173
-0.8291599904360362	0.4105185774529681
-0.8264347066439819	0.4086673159178225
-0.8237144533115301	0.4068234678421608
-0.8209992010609501	0.40498700593764203
-0.8182889207161425	0.40315790312508304
-0.8155835833006555	0.40133613253249545
-0.8128831600357241	0.39952166749314616
-0.810187622338333	0.3977144815436426
-0.8074969418193018	0.3959145484220407
-0.8048110902813942	0.394121842065974
-0.8021300397174476	0.3923363366108081
-0.7994537623085263	0.39055800638781335
-0.7967822304220954	0.3887868259223641
-0.7941154166102162	0.3870227699321534
-0.7914532936077633	0.3852658133254357
-0.788795834330661	0.3835159311992837
-0.7861430118741425	0.381773098837871
-0.7834947995110262	0.3800372917107724
-0.7808511706900145	0.37830848547128454
-0.7782120990340117	0.3765866559547667
-0.7755775583384591	0.37487177917700076
-0.7729475225696927	0.37316383133257025
-0.7703219658633166	0.37146278879325906
-0.7677008625225967	0.3697686281064666
-0.7650841870168716	0.3680813259936453
-0.7624719139799829	0.36640085934875216
-0.759864018208722	0.36472720523672014
-0.7572604746612942	0.36306034089194783
-0.754661258455802	0.3614002437168047
-0.7520663448687436	0.35974689128015497
-0.7494757093335286	0.3581002613158985
-0.746889327439011	0.3564603317215263
-0.7443071749280379	0.35482708055669554
-0.7417292276960147	0.35320048604181936
-0.7391554617894855	0.3515805265566713
-0.7365858534047309	0.34996718063900834
-0.7340203788863787	0.3483604269832079
-0.7314590147260326	0.34676024443892
-0.7289017375609144	0.3451666120097363
-0.7263485241725213	0.3435795088518716
-0.723799351485298	0.341998914272863
-0.7212541965653234	0.34042480773028094
-0.7187130366190115	0.33885716883045686
-0.7161758489918267	0.33729597732722405
-0.7136426111670118	0.3357412131206721
-0.7111133007643319	0.3341928562559169
-0.7085878955388295	0.3326508869218818
-0.7060663733795949	0.3311152854500955
-0.7035487123085487	0.32958603231349903
-0.7010348904792371	0.328063108125271
-0.6985248861756412	0.32654649363766086
-0.6960186778109986	0.32503616974083893
-0.6935162439266359	0.3235321174617558
-0.6910175631908163	0.3220343179630176
-0.6885226143975978	0.32054275254177056
-0.6860313764657024	0.31905740262859905
-0.6835438284374002	0.31757824978643634
-0.6810599494774026	0.3161052757094857
-0.6785797188717669	0.31463846222215464
-0.6761031160268157	0.3131777912779993
-0.6736301204680633	0.3117232449586814
-0.6711607118391555	0.3102748054729366
-0.6686948699008208	0.3088324551555527
-0.6662325745298312	0.30739617646635936
-0.6637738057179742	0.30596595198923
-0.6613185435710353	0.3045417644310925
-0.6588667683077917	0.303123596620952
-0.6564184602590148	0.301711431508922
-0.6539735998664847	0.3003052521652694
-0.6515321676820127	0.29890504177946564
-0.6490941443664753	0.2975107836592511
-0.6466595106888584	0.29612246122970765
-0.6442282475253086	0.294740058032342
-0.6418003358581974	0.29336355772417766
-0.639375756775192	0.2919929440768577
-0.6369544914683374	0.29062820097575676
-0.6345365212331463	0.28926931241910075
-0.6321218274676993	0.28791626251709923
-0.6297103916717529	0.2865690354910822
-0.627302195445858	0.28522761567265154
-0.6248972204904839	0.28389198750283495
-0.6224954486051564	0.28256213553125553
-0.6200968616875983	0.2812380444153037
-0.6177014417328822	0.279919698919323
-0.6153091708325914	0.2786070839137997
-0.6129200311739875	0.2773001843745654
-0.610534005039187	0.27599898538200357
-0.6081510748043462	0.2747034721202676
-0.6057712229388529	0.2734136298765055
-0.6033944320045278	0.27212944404009215
-0.601020684654832	0.2708509001018705
-0.5986499636340821	0.26957798365340047
-0.5962822517766748	0.2683106803862143
-0.5939175320063164	0.2670489760910812
-0.5915557873352617	0.26579285665727864
-0.5891970008635586	0.26454230807187123
-0.5868411557783015	0.2632973164189966
-0.5844882353528909	0.2620578678791597
-0.5821382229462987	0.26082394872853254
-0.5797911020023438	0.2595955453382629
-0.5774468560489717	0.2583726441737889
-0.5751054686975416	0.2571552317941608
-0.5727669236421205	0.2559432948513689
-0.5704312046587838	0.25473682008968046
-0.568098295604923	0.25353579434498086
-0.5657681804185579	0.2523402045441223
-0.5634408431176584	0.25115003770428057
-0.5611162677994687	0.2499652809323144
-0.5587944386398417	0.24878592142413578
-0.5564753398925764	0.2476119464640844
-0.5541589558887634	0.24644334342430738
-0.5518452710361349	0.24528009976414694
-0.549534269818422	0.244122203029534
-0.5472259367947175	0.24296964085238637
-0.5449202565988436	0.2418224009500155
-0.5426172139387259	0.24068047112453586
-0.5403167935957742	0.23954383926228343
-0.5380189804242673	0.23841249333323727
-0.5357237593507437	0.2372864213904496
-0.5334311153733982	0.2361656115694779
-0.5311410335614841	0.235050052087827
-0.5288534990547199	0.23393973124439235
-0.526568497062702	0.2328346374189121
-0.5242860128643226	0.23173475907142335
-0.5220060318071914	0.23064008474172285
-0.5197285393070656	0.22955060304883468
-0.5174535208472814	0.2284663026904823
-0.515180961978192	0.22738717244256537
-0.5129108483166112	0.22631320115864292
-0.5106431655452611	0.22524437776942008
-0.5083778994122246	0.22418069128224188
-0.5061150357304025	0.2231221307805895
-0.5038545603769763	0.22206868542358338
-0.5015964592928742	0.22102034444548999
-0.4993407184822431	0.21997709715523514
-0.4970873240119244	0.21893893293591948
-0.4948362620109342	0.21790584124434093
-0.49258751866994827	0.2168778116105204
-0.4903410802407915	0.21585483363723346
-0.48809693303593144	0.21483689699954456
-0.48585506342797613	0.21382399144434855
-0.4836154578491765	0.21281610678991314
-0.4813781027909324	0.21181323292542958
-0.47914298480330375	0.21081535981056454
-0.47691009049452465	0.20982247747501842
-0.4746794065305222	0.20883457601808686
-0.47245091963443925	0.20785164560822636
-0.47022461658616166	0.2068736764826256
-0.46800048422184837	0.2059006589467792
-0.4657785094334653	0.20493258337406528
-0.46355867916832577	0.20396944020533014
-0.46134098042863014	0.2030112199484729
-0.4591254002710138	0.2020579131780373
-0.4569119258060955	0.20110951053480575
-0.45470054419803146	0.20016600272539742
-0.452491242664072	0.19922738052187172
-0.4502840084741216	0.1982936347613327
-0.44807882895030426	0.19736475634554052
-0.4458756914665297	0.19644073624052433
-0.4436745834480655	0.19552156547619975
-0.4414754923711108	0.19460723514599004
-0.4392784057623748	0.19369773640645074
-0.43708331119865795	0.1927930604768979
-0.4348901963064362	0.19189319863903953
-0.4326990487614493	0.1909981422366121
-0.4305098562882917	0.19010788267501844
-0.4283226066600069	0.18922241142097018
-0.4261372876976849	0.188341720002134
-0.42395388727006295	0.18746580000678056
-0.4217723932931298	0.1865946430834366
-0.41959279372973185	0.1857282409405414
-0.41741507658918325	0.18486658534610612
-0.41523922992687906	0.18400966812737518
-0.4130652418439106	0.18315748117049258
-0.410893100486685	0.1823100164201712
-0.4087227940465464	0.18146726587936426
-0.4065543107594007	0.18062922160894015
-0.40438763890534274	0.1797958757273614
-0.4022227668082874	0.17896722041036606
-0.4000596828356018	0.17814324789065106
-0.3978983753977415	0.17732395045756127
-0.39573883294788864	0.17650932045677875
-0.3935810439815941	0.17569935029001654
-0.39142499703642025	0.1748940324147148
-0.38927068069158827	0.17409335934374012
-0.387118083567627	0.17329732364508832
-0.3849671943260248	0.17250591794158837
-0.3828180016688833	0.1717191349106107
-0.38067049433857525	0.17093696728377838
-0.3785246611174026	0.17015940784667952
-0.37638049082725905	0.16938644943858427
-0.3742379723292941	0.16861808495216304
-0.37209709452357964	0.16785430733320897
-0.36995784634877854	0.16709510958036122
-0.36782021678181664	0.16634048474483287
-0.36568419483755604	0.16559042593013945
-0.3635497695684715	0.16484492629183206
-0.36141693006432823	0.1641039790372321
-0.35928566545186275	0.1633675774251676
-0.35715596489446577	0.1626357147657139
-0.35502781759186686	0.16190838441993655
-0.352901212779822	0.16118557979963466
-0.35077613972980265	0.16046729436708962
-0.3486525877486876	0.15975352163481432
-0.3465305461784564	0.15904425516530535
-0.34441000439588465	0.15833948857079794
-0.3422909518122425	0.1576392155130227
-0.3401733778729941	0.15694342970296526
-0.3380572720574996	0.15625212490062776
-0.3359426238787188	0.15556529491479276
-0.33382942288291717	0.15488293360279035
-0.3317176586493735	0.15420503487026632
-0.3296073207900901	0.1535315926709526
-0.3274983989495036	0.15286260100644133
-0.3253908828041995	0.1521980539259601
-0.3232847620626267	0.15153794552614863
-0.3211800264648155	0.15088226995084006
-0.31907666578209637	0.15023102139084135
-0.3169746698168208	0.1495841940837193
-0.3148740284020845	0.14894178231358446
-0.3127747314014511	0.14830378041088177
-0.31067676870867933	0.14767018275217972
-0.30858013024745057	0.14704098375996333
-0.30648480597109834	0.14641617790242842
-0.30439078586234003	0.14579575969327924
-0.3022980599330101	0.1451797236915264
-0.3002066182237947	0.14456806450128762
-0.2981164508039675	0.14396077677159091
-0.2960275477711289	0.1433578551961792
-0.29393989925094455	0.14275929451331637
-0.2918534953968873	0.1421650895055976
-0.28976832638997935	0.14157523499975777
-0.2876843824385373	0.14098972586648578
-0.28560165377791713	0.14040855702023833
-0.2835201306702626	0.13983172341905573
-0.2814398034042536	0.13925922006438107
-0.2793606622948562	0.13869104200087995
-0.27728269768307495	0.1381271843162621
-0.2752058999357064	0.13756764214110567
-0.27313025944509317	0.13701241064868241
-0.2710557666288805	0.13646148505478492
-0.26898241192977357	0.1359148606175567
-0.26691018581529713	0.13537253263732246
-0.26483907877755436	0.13483449645642073
-0.26276908133299026	0.13430074745903908
-0.26070018402215306	0.1337712810710498
-0.25863237740945977	0.1332460927598481
-0.2565656520829613	0.1327251780341912
-0.25449999865410894	0.13220853244404118
-0.2524354077575233	0.13169615158040687
-0.25037187005076367	0.13118803107518895
-0.24830937621409818	0.13068416660102625
-0.24624791695027595	0.13018455387114442
-0.24418748298430096	0.12968918863920526
-0.24212806506320536	0.12919806669915818
-0.24006965395582572	0.12871118388509273
-0.23801224045257924	0.1282285360710946
-0.2359558153652424	0.1277501191711003
-0.23390036952672943	0.12727592913875596
-0.23184589379087234	0.12680596196727645
-0.22979237903220293	0.12634021368930629
-0.22773981614573446	0.125878680376782
-0.22568819604674564	0.12542135814079677
-0.22363750967056495	0.12496824313146526
-0.22158774797235664	0.12451933153779199
-0.2195389019269068	0.1240746195875381
-0.2174909625284119	0.12363410354709328
-0.21544392079026706	0.12319777972134685
-0.21339776774485583	0.12276564445356045
-0.21135249444334125	0.12233769412524331
-0.20930809195545796	0.1219139251560275
-0.20726455136930377	0.121494334003547
-0.2052218637911347	0.12107891716331501
-0.20318002034515925	0.12066767116860552
-0.20113901217333388	0.1202605925903347
-0.19909883043515933	0.11985767803694435
-0.1970594663074788	0.11945892415428679
-0.19502091098427615	0.11906432762551053
-0.19298315567647448	0.11867388517094854
-0.1909461916117376	0.11828759354800589
-0.1889100100342697	0.11790544955105194
-0.18687460220461816	0.11752745001131049
-0.18483995939947617	0.11715359179675265
-0.18280607291148607	0.11678387181199307
-0.18077293404904396	0.11641828699818377
-0.1787405341361048	0.1160568343329123
-0.17670886451198867	0.11569951083009972
-0.1746779165311874	0.11534631353990049
-0.17264768156317228	0.11499723954860352
-0.1706181509922025	0.11465228597853486
-0.16858931621713388	0.11431144998796079
-0.16656116865122972	0.11397472877099368
-0.16453369972197013	0.11364211955749745
-0.162506900870865	0.11331361961299558
-0.16048076355326393	0.1129892262385798
-0.15845527923817135	0.11266893677082096
-0.15643043940805837	0.11235274858167867
-0.15440623555867786	0.11204065907841639
-0.1523826591988787	0.11173266570351303
-0.15035970185042152	0.11142876593457986
-0.14833735504779527	0.1111289572842758
-0.1463156103380333	0.11083323730022547
-0.1442944592805314	0.1105416035649388
-0.14227389344686553	0.11025405369572952
-0.14025390442061086	0.10997058534463765
-0.13823448379716083	0.10969119619835194
-0.1362156231835471	0.10941588397813341
-0.1341973141982599	0.10914464643974045
-0.13217954847106975	0.1088774813733544
-0.13016231764284825	0.1086143866035078
-0.12814561336539063	0.10835535998901186
-0.12612942730123863	0.10810039942288735
-0.12411375112350372	0.10784950283229476
-0.12209857651569093	0.107602668178466
-0.12008389517152285	0.10735989345663868
-0.11806969879476513	0.1071211766959891
-0.11605597909905126	0.10688651595956958
-0.11404272780770873	0.10665590934424313
-0.11202993665358513	0.10642935498062327
-0.11001759737887538	0.1062068510330114
-0.10800570173494856	0.10598839569933777
-0.1059942414821758	0.10577398721110247
-0.1039832083897585	0.10556362383331777
-0.10197259423555688	0.10535730386445252
-0.09996239080591936	0.10515502563637535
-0.09795258989551135	0.10495678751430118
-0.09594318330714582	0.10476258789673837
-0.09393416285161339	0.1045724252154362
-0.09192552034751282	0.10438629793533401
-0.08991724762108205	0.10420420455451229
-0.08790933650603015	0.1040261436041426
-0.08590177884336866	0.10385211364844099
-0.08389456648124406	0.10368211328462096
-0.08188769127476991	0.10351614114284884
-0.0798811450858603	0.10335419588619807
-0.07787491978306274	0.10319627621060788
-0.07586900724139164	0.10304238084483898
-0.07386339934216231	0.10289250855043452
-0.0718580879728252	0.10274665812167909
-0.06985306502680014	0.10260482838555948
-0.06784832240331153	0.10246701820172756
-0.06584385200722286	0.10233322646246348
-0.06383964574887249	0.10220345209263954
-0.06183569554390909	0.10207769404968578
-0.059831993313127343	0.10195595132355618
-0.05782853098230446	0.10183822293669664
-0.05582530048203617	0.10172450794401328
-0.05382229374757354	0.10161480543284199
-0.05181950271865965	0.10150911452291876
-0.04981691933936693	0.10140743436635186
-0.04781453555793398	0.10130976414759482
-0.0458123433266034	0.10121610308341912
-0.043810334601459465	0.10112645042289077
-0.041808501342265464	0.10104080544734419
-0.039806835512302526	0.10095916747036104
-0.0378053290782072	0.10088153583774648
-0.03580397400981006	0.10080790992750985
-0.03380276227997423	0.10073828914984298
-0.03180168586443406	0.10067267294710333
-0.029800736741633995	0.10061106079379371
-0.027799906892567165	0.10055345219654778
-0.02579918830061502	0.1004998466941124
-0.023798572951386095	0.10045024385733414
-0.02179805283255547	0.10040464328914453
-0.019797619933704054	0.1003630446245483
-0.017797266246158478	0.10032544753061054
-0.015796983762829803	0.1002918517064474
-0.01379676447805429	0.10026225688321544
-0.011796600387432228	0.10023666282410348
-0.009796483487668168	0.10021506932432431
-0.007796405776410541	0.10019747621110965
-0.005796359252091815	0.10018388334370305
-0.0037963359137679776	0.10017429061335612
-0.0017963277609589425	0.10016869794332499
0.0002036732065115522	0.10016710528886748
0.0022036749886760773	0.10016951263724283
0.004203685585584093	0.10017592000770963
0.006203712997460293	0.10018632745152753
0.008203765224866669	0.10020073505195873
0.010203850268861166	0.10021914292427034
0.0122039761311577	0.10024155121573858
0.01420415081428723	0.10026796010565253
0.016204382321757464	0.10029836980532156
0.01820467865821207	0.1003327805580798
0.02020504782959238	0.10037119263929604
0.0222054978432968	0.1004136063563813
0.02420603670834156	0.1004600220487991
0.02620667243552085	0.10051044008807666
0.028207413037567162	0.10056486087781598
0.0302082665293127	0.10062328485370703
0.03220924092784959	0.10068571248354255
0.034210344252690476	0.10075214426723192
0.036211584525929846	0.10082258073681745
0.03821296977240516	0.10089702245649212
0.04021450801985781	0.10097547002261702
0.04221620729909476	0.10105792406374024
0.04421807564414961	0.1011443852406181
0.046220121092444756	0.10123485424623459
0.04822235168495278	0.10132933180582593
0.05022477546635913	0.10142781867690179
0.05222740048522324	0.10153031564927063
0.05423023479414186	0.10163682354506487
0.056233286449911254	0.10174734321876742
0.058236563513690005	0.10186187555723836
0.06024007405116184	0.10198042147974493
0.062243826132699534	0.10210298193798997
0.06424782783352698	0.10222955791614255
0.06625208723388461	0.10236015043087017
0.0682566124191916	0.10249476053137119
0.07026141148021191	0.10263338929940864
0.07226649251321669	0.10277603784934515
0.07427186362015065	0.10292270732817867
0.07627753290879626	0.10307339891557969
0.07828350849293948	0.10322811382392917
0.0802897984925344	0.10338685329835774
0.08229641103387059	0.10354961861678588
0.08430335424973816	0.10371641108996503
0.08631063627959425	0.10388723206152028
0.08831826526973093	0.10406208290799357
0.09032624937344126	0.1042409650388881
0.09233459675118752	0.10442387989671428
0.09434331557076842	0.10461082895703654
0.09635241400748823	0.10480181372852046
0.09836190024432517	0.1049968357529826
0.1003717824720996	0.10519589660543958
0.10238206888964403	0.10539899789415971
0.10439276770397321	0.10560614126071571
0.10640388713045376	0.10581732838003685
0.1084154353929751	0.10603256096046451
0.11042742072412064	0.10625184074380696
0.11243985136533843	0.10647516950539662
0.114452735567114	0.10670254905414771
0.11646608158914236	0.10693398123261547
0.11847989770050084	0.10716946791705552
0.12049419217982238	0.10740901101748578
0.12250897331546863	0.10765261247774881
0.12452424940570594	0.10790027427557493
0.12654002875887807	0.10815199842264775
0.12855631969358278	0.10840778696466889
0.13057313053884706	0.10866764198142592
0.13259046963430357	0.1089315655868601
0.13460834533036772	0.10919955992913585
0.13662676598841417	0.10947162719071121
0.13864573998095547	0.10974776958841025
0.14066527569182102	0.1100279893734942
0.14268538151633453	0.11031228883173806
0.14470606586149523	0.11060067028350365
0.14672733714615724	0.11089313608381715
0.14874920380121034	0.11118968862244696
0.15077167426976218	0.11149033032398249
0.1527947570073195	0.11179506364791338
0.15481846048197073	0.1121038910887126
0.15684279317457028	0.11241681517591756
0.15886776357892152	0.11273383847421457
0.16089338020196164	0.11305496358352415
0.1629196515639473	0.11338019313908676
0.16494658619864036	0.11370952981155084
0.16697419265349395	0.1140429763070616
0.16900247948984112	0.11438053536735072
0.17103145528308178	0.11472220976982865
0.1730611286228717	0.11506800232767646
0.17509150811331248	0.11541791588993952
0.17712260237314145	0.11577195334162445
0.1791544200359227	0.11613011760379359
0.18118696975023857	0.11649241163366433
0.18322026017988316	0.11685883842470737
0.1852543000040545	0.11722940100674825
0.18728909791754925	0.11760410244606777
0.18932466263095743	0.11798294584550664
0.19136100287085867	0.11836593434456912
0.19339812738001827	0.11875307111952889
0.19543604491758437	0.11914435938353701
0.1974747642592871	0.11953980238672925
0.19951429419763692	0.11993940341633783
0.2015546435421248	0.12034316579680082
0.2035958211194234	0.12075109288987618
0.2056378357735889	0.12116318809475579
0.20768069636626274	0.12157945484818078
0.20972441177687667	0.12199989662455835
0.2117689909028563	0.1224245169360802
0.21381444265982685	0.12285331933284294
0.21586077598181974	0.12328630740296903
0.21790799982147965	0.1237234847727287
0.21995612315027352	0.12416485510666596
0.2220051549586993	0.12461042210772261
0.22405510425649705	0.12506018951736586
0.22610598007285945	0.1255141611157174
0.22815779145664522	0.1259723407216833
0.23021054747659223	0.1264347321930855
0.23226425722153124	0.1269013394267952
0.23431892980060337	0.12737216635886717
0.2363745743434751	0.12784721696467696
0.23843120000055695	0.12832649525905687
0.24048881594322175	0.12881000529643769
0.24254743136402596	0.12929775117098732
0.2446070554769294	0.12978973701675522
0.24666769751751824	0.13028596700781456
0.24872936674322862	0.13078644535841022
0.2507920724335713	0.13129117632310366
0.2528558238903572	0.13180016419692364
0.2549206304379248	0.13231341331551594
0.25698650142336826	0.1328309280552962
0.25905344621676735	0.13335271283360325
0.2611214742114178	0.1338787721088543
0.2631905948240633	0.13440911038070344
0.26526081749512953	0.13494373219019962
0.26733215168895785	0.1354826421199476
0.26940460689404216	0.1360258447942696
0.2714781926232655	0.13657334487937123
0.27355291841413903	0.13712514708350468
0.27562879382904193	0.13768125615713941
0.2777058284554626	0.13824167689312827
0.2797840319062418	0.13880641412688138
0.2818634138198161	0.13937547273653753
0.2839439838604643	0.13994885764313975
0.2860257517185538	0.14052657381081105
0.28810872711078944	0.14110862624693377
0.29019291978046263	0.14169502000232936
0.2922783394977043	0.14228576017144062
0.2943649960597362	0.14288085189251587
0.2964528992911264	0.14348030034779485
0.2985420590440448	0.1440841107636964
0.30063248519852076	0.14469228841100862
0.3027241876627024	0.1453048386050801
0.3048171763731168	0.1459217667060137
0.306911461294933	0.14654307811886297
0.3090070524222252	0.14716877829382877
0.3111039597782393	0.14779887272645936
0.31320219341565886	0.14843336695785245
0.3153017634168753	0.14907226657485795
0.31740267989425763	0.14971557721028483
0.3195049529904255	0.15036330454310845
0.3216085928785224	0.15101545429868007
0.3237136097624926	0.15167203224893988
0.3258200138773577	0.15233304421263016
0.3279278154894973	0.15299849605551263
0.3300370248969288	0.15366839369058555
0.3321476524295918	0.15434274307830578
0.33425970844963193	0.15502155022681063
0.3363732033516889	0.1557048211921433
0.33848814756318385	0.1563925620784803
0.340604551544611	0.15708477903836046
0.34272242578983014	0.15778147827291725
0.34484178082636074	0.15848266603211283
0.3469626272156787	0.15918834861497413
0.34908497555351536	0.15989853236983162
0.3512088364701572	0.16061322369456127
0.35333422063074915	0.1613324290368262
0.3554611387355992	0.16205615489432468
0.35758960152048463	0.16278440781503634
0.3597196197569623	0.16351719439747486
0.3618512042526783	0.16425452129093923
0.3639843658516817	0.16499639519577086
0.3661191154347405	0.16574282286361097
0.3682554639196582	0.1664938110976611
0.3703934222615948	0.16724936675294694
0.3725330014533883	0.1680094967365836
0.3746742125258798	0.1687742080080437
0.3768170665482392	0.16954350757942938
0.3789615746282953	0.17031740251574473
0.38110774791286717	0.17109589993517293
0.3832555975880972	0.1718790070093542
0.38540513487978845	0.17266673096366902
0.38755637105374274	0.1734590790775207
0.3897093174161024	0.17425605868462354
0.3918639853136931	0.1750576771732933
0.3940203861343712	0.175863941986738
0.3961785313073715	0.17667486062335624
0.3983384323036596	0.1774904406370329
0.40050010063628527	0.17831068963744262
0.402663547860739	0.1791356152903527
0.4048287855753121	0.17996522531793063
0.4069958254214577	0.18079952749905515
0.4091646790841564	0.18163852966962815
0.411335358292283	0.18248223972289124
0.4135078748189775	0.18333066560974545
0.4156822404820175	0.1841838153390735
0.4178584671441952	0.18504169697806472
0.4200365667136948	0.18590431865254436
0.42221655114447576	0.18677168854730478
0.4243984324366565	0.18764381490644064
0.42658222263690265	0.18852070603368767
0.4287679338388176	0.1894023702927636
0.430955578183336	0.1902888161077128
0.4331451678591212	0.19118005196325494
0.43533671510296457	0.19207608640513657
0.43753023220018933	0.19297692804048555
0.4397257314850561	0.19388258553816967
0.4419232253411729	0.19479306762915838
0.44412272620190785	0.1957083831068886
0.4463242465508055	0.19662854082763276
0.4485277989220048	0.19755354971087202
0.45073339590066486	0.1984834187396718
0.4529410501233875	0.19941815696106163
0.45515077427865036	0.20035777348641876
0.45736258110723643	0.20130227749185486
0.4595764834026748	0.20225167821860746
0.46179249401167627	0.20320598497343367
0.4640106258345816	0.2041652071290096
0.46623089182580474	0.20512935412433214
0.4684533049942883	0.20609843546512596
0.4706778784039538	0.20707246072425264
0.472904625174165	0.2080514395421257
0.4751335584801852	0.20903538162712826
0.47736469155364863	0.21002429675603657
0.47959803768302633	0.2110181947744445
0.4818336102141036	0.2120170855971964
0.48407142255045477	0.21302097920882002
0.48631148815392905	0.21402988566396647
0.48855382054513263	0.21504381508785358
0.49079843330392325	0.21606277767671356
0.4930453400699003	0.21708678369824402
0.4952945545429077	0.21811584349206697
0.4975460904835328	0.2191499674701869
0.49979996171361696	0.22018916611745826
0.5020561821167663	0.2212334499920549
0.5043147656388651	0.22228282972594424
0.506575726288601	0.22333731602536783
0.5088390781379851	0.2243969196713243
0.5111048353228858	0.22546165152005876
0.513373012043559	0.22653152250355624
0.5156436225651914	0.2276065436300412
0.5179166812184387	0.2286867259844788
0.5201922023999797	0.22977208072908611
0.5224702005730639	0.2308626191038432
0.5247506902680747	0.2319583524270134
0.527033686083088	0.2330592920956656
0.5293192026844439	0.23416544958620525
0.531607254807316	0.2352768364549056
0.5338978572562938	0.23639346433845035
0.5361910249059619	0.23751534495447535
0.5384867727014927	0.23864249010212243
0.5407851156592359	0.2397749116625914
0.5430860688673222	0.2409126215997049
0.5453896474862638	0.24205563196047203
0.5476958667495689	0.2432039548756645
0.5500047419643528	0.2443576025603915
0.5523162885119639	0.24551658731468698
0.5546305218486064	0.24668092152409735
0.5569474575059771	0.2478506176602789
0.5592671110919001	0.24902568828159855
0.5615894982909754	0.25020614603374425
0.5639146348652253	0.2513920036503357
0.5662425366547542	0.25258327395354824
0.5685732195784088	0.25377996985473694
0.5709066996344493	0.2549821043550713
0.5732429929012208	0.2561896905461738
0.5755821155378394	0.25740274161076626
0.5779240837848749	0.25862127082332215
0.5802689139650499	0.25984529155072644
0.5826166224839355	0.26107481725294013
0.5849672258306641	0.2623098614836752
0.587320740578638	0.26355043789107147
0.5896771833862555	0.2647965602183854
0.592036570997634	0.26604824230468244
0.5943989202433488	0.2673054980855393
0.5967642480411712	0.2685683415937487
0.5991325713968211	0.2698367869600393
0.6015039074047189	0.2711108484137932
0.6038782732487533	0.27239054028378074
0.606255686203048	0.27367587699889434
0.6086361636327444	0.2749668730888967
0.6110197229947819	0.27626354318517143
0.6134063818386974	0.27756590202148557
0.6157961578074214	0.27887396443475776
0.6181890686380914	0.28018774536583513
0.6205851321628648	0.28150725986027747
0.6229843663097484	0.2828325230691523
0.6253867891034275	0.2841635502498332
0.6277924186661115	0.285500356766813
0.6302012732183789	0.28684295809251903
0.6326133710800418	0.2881913698081432
0.6350287306710062	0.28954560760447384
0.6374473705121535	0.29090568728274435
0.6398693092262197	0.292271624755483
0.6422945655386935	0.29364343604737786
0.6447231582787137	0.29502113729614665
0.6471551063799853	0.2964047447534192
0.6495904288816954	0.2977942747856262
0.6520291449294477	0.29918974387489994
0.6544712737761975	0.3005911686199827
0.656916834783205	0.30199856573714784
0.659365847420989	0.3034119520611251
0.6618183312703011	0.30483134454604377
0.6642743060230983	0.3062567602663776
0.6667337914835372	0.3076882164179076
0.6691968075689672	0.30912573031868845
0.6716633743109446	0.3105693194100314
0.6741335118562476	0.3120190012574919
0.6766072404679111	0.3134747935518745
0.6790845805262624	0.3149367141102415
0.6815655525299784	0.3164047808769388
0.6840501770971432	0.31787901192462886
0.6865384749663268	0.31935942545533824
0.689030466997666	0.3208460398015123
0.6915261741739651	0.32233887342708656
0.6940256176018004	0.3238379449285649
0.6965288185126445	0.32534327303611416
0.6990357982639933	0.3268548766146662
0.7015465783405158	0.3283727746650381
0.7040611803552044	0.3298969863250567
0.7065796260505495	0.33142753087070387
0.7091019372997147	0.33296442771726903
0.7116281361077369	0.33450769642051736
0.7141582446127274	0.3360573566778673
0.716692285087097	0.337613428329588
0.7192302799387842	0.3391759313600019
0.7217722517125065	0.34074488589870777
0.7243182230910157	0.3423203122218127
0.7268682168963767	0.34390223075318227
0.729422256091251	0.34549066206569856
0.7319803637802024	0.3470856268825413
0.7345425632110096	0.3486871460784742
0.737108877776001	0.3502952406811524
0.7396793310133964	0.3519099318724418
0.7422539466086714	0.35353124098975536
0.7448327483959286	0.355159189527401
0.7474157603592938	0.3567937991379512
0.7500030066343167	0.3584350916336203
0.7525945115093988	0.36008308898766606
0.755190299427227	0.36173781333579913
0.7577903949862314	0.3633992869776167
0.7603948229420529	0.3650675323780451
0.7630036082090349	0.36674257216880657
0.7656167758617224	0.36842442914989587
0.768234351136389	0.3701131262910805
0.7708563594325704	0.37180868673341305
0.7734828263146255	0.3735111337907656
0.7761137775133061	0.37522049095137855
0.7787492389273538	0.3769367818794311
0.7813892366251061	0.37866003041662505
0.7840337968461292	0.38039026058379466
0.7866829460028629	0.38212749658252787
0.7893367106822918	0.38387176279681257
0.7919951176476269	0.3856230837946975
0.7946581938400161	0.3873814843299793
0.7973259663802673	0.3891469893439007
0.7999984625705975	0.3909196239668796
0.802675709896396	0.3926994135202477
0.8053577360280171	0.39448638351802123
0.808044568822583	0.3962805596686817
0.81073623632582	0.39808196787698896
0.8134327667739049	0.39989063424580623
0.8161341885953431	0.4017065850779558
0.8188405304128639	0.4035298468780909
0.8215518210453365	0.4053604463545928
0.8242680895097172	0.4071984104214932
0.8269893650230092	0.40904376620041394
0.8297156770042567	0.4108965410225395
0.8324470550765537	0.4127567624306024
0.8351835290690846	0.4146244581809056
0.8379251290191833	0.41649965624535784
0.8406718851744241	0.41838238481354395
0.8434238279947308	0.42027267229481263
0.8461809881545179	0.4221705473203978
0.8489433965448536	0.42407603874555927
0.8517110842756531	0.4259891756517561
0.8544840826778944	0.4279099873488417
0.8572624233058682	0.429838503377292
0.8600461379394464	0.4317747535104557
0.8628352585863899	0.43371876775683876
0.8656298174846733	0.43567057636241213
0.8684298471048508	0.43763020981295386
0.8712353801524398	0.43959769883641564
0.8740464495703453	0.4415730744053255
0.8768630885413052	0.4435563677392139
0.8796853304903759	0.44554761030707857
0.8825132090874388	0.4475468338298733
0.8853467582497511	0.44955407028303607
0.8881860121445149	0.451569351899042
0.8910310051914934	0.45359271116999733
0.8938817720656481	0.4556241808502588
0.8967383476998201	0.4576637939590951
0.8996007672874365	0.45971158378337446
0.9024690662852609	0.4617675838802959
0.9053432804161711	0.4638318280801477
0.90822344567198	0.46590435048911
0.9111095983162867	0.46798518549208684
0.9140017748873711	0.4700743677555816
0.9169000122011199	0.47217193223060494
0.919804347353998	0.47427791415562764
0.9227148177260507	0.47639234905956396
0.925631460983955	0.47851527276480516
0.9285543150841005	0.4806467213902821
0.9314834182757233	0.4827867313545797
0.9344188091040685	0.484935339379083
0.9373605264136069	0.48709258249117554
0.9403086093512849	0.48925849802747057
0.9432630973698256	0.491433123637095
0.9462240302310682	0.4936164972850106
0.9491914480093575	0.49580865725538636
0.9521653910949738	0.49800964215501053
0.955145900197616	0.5002194909167559
0.958133016349924	0.502438242803086
0.9611267809110579	0.5046659374096147
0.9641272355703162	0.5069026146687106
0.9671344223508148	0.5091483148531553
0.9701483836132053	0.5114030785798468
0.9731691620594543	0.5136669468135611
0.976196800736666	0.5159399608707587
0.9792313430409678	0.5182221624234518
0.9822728327214381	0.5205135935031169
0.9853213138841012	0.5228142965046718
0.9883768309959657	0.5251243141904997
0.9914394288891326	0.5274436896945369
0.9945091527649474	0.5297724665264125
0.9975860481982235	0.5321106885756526
1.0006701611415136	0.5344584001159376
1.0037615379294544	0.5368156458094284
1.006860225283158	0.5391824707111443
1.0099662703146821	0.541558920273415
1.013079720531549	0.5439450403503849
1.0162006238413424	0.5463408772025934
1.019329028556359	0.5487464775016107
1.0224649833983375	0.5511618883347524
1.0256085375032473	0.5535871572098503
1.0287597404261537	0.5560223320601039
1.031918642146147	0.5584674612489929
1.035085293071352	0.5609225935752724
1.038259744044001	0.5633877782780292
1.0414420463455913	0.5658630650418255
1.0446322517021096	0.5683485040019064
1.0478304122893416	0.5708441457494962
1.0510365807382525	0.5733500413371628
1.0542508101404555	0.5758662422842714
1.0574731540537543	0.5783928005825117
1.060703666507775	0.5809297687015162
1.0639424020096755	0.583477199594554
1.0671894155499502	0.5860351467043201
1.0704447626083102	0.588603663968803
1.0737084991596657	0.5911828058272504
1.0769806816801868	0.5937726272262167
1.0802613671534673	0.5963731836257131
1.0835506130767736	0.5989845310054405
1.0868484774673977	0.6016067258711286
1.090155018869099	0.6042398252609662
1.0934702963586556	0.6068838867521329
1.0967943695525055	0.6095389684674326
1.1001272986135033	0.6122051290820312
1.1034691442577684	0.6148824278302945
1.1068199677616548	0.617570924512741
1.1101798309688162	0.6202706795030952
1.1135487962973933	0.6229817537554618
1.116926926747305	0.6257042088116016
1.1203142859076656	0.6284381068083351
1.1237109379643062	0.631183510485053
1.127116947707431	0.6339404831913544
1.13053238053938	0.6367090888948024
1.1339573024825325	0.6394893921888074
1.1373917801873206	0.6422814583006338
1.1408358809403887	0.6450853530995413
1.1442896726728695	0.6479011431050512
1.1477532239688084	0.650728895495355
1.1512266040737107	0.6535686781158523
1.1547098829032447	0.6564205594878358
1.158203131052069	0.6592846088173121
1.161706419802825	0.6621608960039751
1.1652198211352571	0.6650494916503185
1.1687434077355034	0.6679504670709107
1.1722772530055232	0.6708638943018117
1.1758214310726978	0.6737898461101597
1.1793760167995762	0.6767283960039059
1.1829410857937992	0.6796796182417251
1.1865167144181767	0.682643587843081
1.190102979800948	0.6856203805984744
1.1936999598462033	0.6886100730798532
1.1973077332444966	0.6916127426512109
1.200926379483624	0.694628467479355
1.204555978859602	0.6976573265448724
1.2081966124878203	0.7006993996532718
1.2118483623143996	0.7037547674463256
1.2155113111277371	0.7068235114136079
1.219185542570253	0.7099057139042275
1.2228711411503501	0.7130014581387751
1.2265681922545695	0.7161108282214688
1.2302767821599725	0.7192339091525222
1.233996998046729	0.7223707868407245
1.2377289280109391	0.7255215481162478
1.2414726610776718	0.7286862807436751
1.245228287214246	0.7318650734352707
1.2489958973437365	0.7350580158644753
1.252775583358738	0.7382651986796553
1.2565674381353578	0.7414867135180903
1.2603715555474806	0.7447226530202202
1.2641880304812736	0.747973110844145
1.2680169588499723	0.7512381816803946
1.2718584376089201	0.7545179612669615
1.2757125647708982	0.7578125464046179
1.2795794394217241	0.761122034972503
1.283459161736151	0.7644465259440123
1.2873518329940479	0.7677861194029671
1.2912575555968953	0.7711409165600995
1.2951764330845732	0.7745110197698293
1.2991085701524798	0.7778965325473719
1.303054072668956	0.7812975595861538
1.307013047693054	0.7847142067755686
1.3109856034926282	0.7881465812190604
1.3149718495627847	0.7915947912525585
1.3189718966446675	0.7950589464632589
1.3229858567446209	0.7985391577087715
1.3270138431537049	0.8020355371366288
1.3310559704676022	0.8055481982041799
1.335112354606897	0.8090772556988624
1.3391831128377638	0.8126228257588779
1.343268363793043	0.8161850258942605
1.347368227493748	0.8197639750083721
1.3514828253709799	0.8233597934198074
1.3556122802882897	0.8269726028847475
1.3597567165644697	0.8306025266197408
1.363916259996815	0.8342496893249545
1.3680910378848354	0.8379142172078768
1.372281179054457	0.8415962380075097
1.376486813882699	0.8452958810190363
1.3807080743228652	0.8490132771190013
1.3849450939302315	0.85274855879099
1.3891980078882735	0.8565018601518479
1.3934669530354178	0.86027331697842
1.3977520678923578	0.8640630667348594
1.4020534926899204	0.8678712486004838
1.406371369397525	0.8716980034982253
1.4107058417522218	0.8755434741236603
1.4150570552883521	0.8794078049746594
1.419425157367819	0.883291142381651
1.4238102972110085	0.8871936345385314
1.4282126259283563	0.8911154315342238
1.4326322965525966	0.895056685384918
1.4370694640716888	0.8990175500669879
1.4415242854624646	0.9029981815506307
1.4459969197249871	0.906998737834217
1.4504875279176683	0.9110193789793981
1.4549962731931354	0.9150602671469654
1.459523320834896	0.9191215666335077
1.4640688382947946	0.9232034439088557
1.4686329952313057	0.9273060676543703
1.4732159635486648	0.9314296088020637
1.4778179174368806	0.9355742405746026
1.4824390334126285	0.9397401385261945
1.4870794903610753	0.9439274805844031
1.4917394695786323	0.9481364470928939
1.496419154816692	0.9523672208551621
1.5011187323263426	0.9566199871792396
1.5058383909041226	0.9608949339234407
1.5105783219388065	0.9651922515431401
1.5153387194592884	0.9695121331386491
1.520119780183557	0.9738547745041817
1.5249217035688278	0.9782203741779785
1.5297446918628301	0.982609133493588
1.5345889501563172	0.987021256632366
1.5394546864367975	0.9914569506772013
1.5443421116435587	0.9959164256675312
1.5492514397239845	1.0003998946556505
1.5541828876912385	1.0049075737643873
1.5591366756833178	1.0094396822461504
1.564113027023552	1.0139964425434185
1.5691121682825537	1.0185780803506865
1.5741343293417016	1.0231848246779371
1.5791797434581591	1.0278169079156556
1.5842486473315178	1.0324745659014634
1.589341281172072	1.0371580379883862
1.5944578887708107	1.04186756711484
1.5995987175711457	1.0466033998763493
1.6047640187424588	1.0513657865990886
1.6099540472554914	1.0561549814152655
1.6151690619596677	1.0609712423404358
1.6204093256623746	1.0658148313527753
1.6256751052102922	1.070686014474406
1.6309666715728075	1.0755850618548004
1.6362842999276082	1.0805122478563696
1.6416282697484885	1.085467851142262
1.6469988648954765	1.090452154766483
1.6523963737073144	1.0954654462663702
1.6578210890964102	1.1005080177575357
1.6632733086462939	1.1055801660313187
1.6687533347117063	1.110682192654865
1.6742614745213582	1.1158144040738807
1.6797980402834904	1.1209771117181855
1.685363349294287	1.12617063211012
1.6909577240492721	1.131395286975934
1.6965814923577507	1.1366514033602235
1.702234987460435	1.1419393137435485
1.7079185481503216	1.1472593561633053
1.7136325188969683	1.1526118743379952
1.719377249974247	1.1579972177949727
1.7251530975917273	1.163415742001823
1.7309604240297805	1.1688678085014572
1.736799597778564	1.1743537850510946
1.742670993680987	1.1798740457652184
1.748574993079832	1.1854289712626938
1.7545119839691394	1.191018948818144
1.7604823611500402	1.1966443725177798
1.766486526391162	1.2023056434197978
1.772524888593804	1.2080031697195495
1.7785978639620132	1.2137373669196123
1.7847058761777816	1.21950865800498
1.7908493565815036	1.2253174736235153
1.7970287443579316	1.231164252271899
1.8032444867277855	1.2370494404872343
1.8094970391452678	1.2429734930445553
1.8157868655016691	1.2489368731604278
1.8221144383353045	1.2549400527028793
1.8284802390480321	1.260983512407913
1.8348847581285703	1.2670677421028183
1.841328495382911	1.2731932409365787
1.8478119601720588	1.279360517617607
1.8543356716574242	1.2855700906591316
1.860900159054118	1.2918224886324854
1.8675059618925056	1.2981182504286553
1.8741536302882944	1.3044579255283653
1.8808437252215449	1.3108420742810798
1.8875768188249058	1.3172712681932366
1.8943534946814968	1.3237460902261218
1.9011743481327745	1.3302671351037318
1.9080399865968407	1.3368350096310768
1.9149510298975665	1.343450333023299
1.921908110605028	1.3501137372461032
1.928911874387675	1.3568258673679219
1.9359629803767673	1.3635873819243454
1.9430621015435503	1.370398953295293
1.9502099250897535	1.3772612680955045
1.9574071528519308	1.3841750275788807
1.9646545017202914	1.3911409480573043
1.9719527040725904	1.398159761334528
1.979302508223791	1.405232215155832
1.986704678892135	1.4123590736740899
1.9941599976824025	1.419541117933023
2.00166926358707	1.4267791463683541
2.009233293506224	1.4340739753277165
2.016852922787022	1.4414264396101117
2.0245290057836516	1.4488373930258618
2.0322624164386642	1.4563077089779395
2.0400540488867307	1.4638382810657204
2.0479048180818125	1.4714300237121494
2.0558156604488946	1.4790838728154678
2.0637875345613943	1.486800786426619
2.071821421845521	1.4945817454536046
2.079918327312832	1.5024277543940343
2.088079280322402	1.5103398420972922
2.0963053353739998	1.5183190625577099
2.1045975729338564	1.5263664957403291
2.1129571002945866	1.5344832484408195
2.121385052471028	1.5426704551813155
2.129882593133763	1.55092927914393
2.1384509155822875	1.5592609131439248
2.1470912437598217	1.5676665806445125
2.1558048333119646	1.5761475368155087
2.1645929726914304	1.5847050696380665
2.173456984311361	1.593340501057982
2.18239822574973	1.6020551881900962
2.191418091007646	1.6108505245765947
2.2005180118244128	1.6197279415020647
2.20969945905251	1.6286889093684676
2.2189639440957305	1.6377349391332805
2.2283130204140673	1.6468675838143705
2.2377482850990167	1.656088440065303
2.2472713805233764	1.665399149825129
2.256883996069722	1.6748014020468627
2.2665878699421866	1.6842969345092558
2.276384791066335	1.6938875357166676
2.2862766010823923	1.7035750468922923
2.296265196437319	1.7133613640702288
2.3063525305817407	1.7232484402924073
2.316540616278035	1.733238287916674
2.326831528026464	1.743332981042919
2.337227404616597	1.7535346580644968
2.3477304518119495	1.763845524352861
2.3583429451761884	1.7742678550837683
2.3690672330500444	1.7848039982141848
2.3799057396885925	1.7954563776195658
2.3908609685694633	1.806227496402063
2.4019355058832064	1.817119940380885
2.4131320242180494	1.8281363817770537
2.424453286452119	1.8392795831056217
2.435902149867372	1.8505524012896009
2.4474815705004946	1.8619577920108588
2.459194607747414	1.873498814314627
2.471044429239295	1.885178635485495
2.4830343160095376	1.897000536214406
2.4951676679727903	1.9089679160776656
2.5074480097389436	1.921084299350933
2.5198789967869017	1.9333533411829922
2.5324644220252743	1.9457788341564384
2.5452082227693613	1.958364715264661
2.5581144881666336	1.9711150733373224
2.5711874671056596	1.984034156949281
2.5844315766468435	1.9971263828513284
2.5978514110167477	2.010396344964507
2.6114517512119164	2.0238488239839323
2.6252375752623465	2.037488797642263
2.639214069209841	2.0513214516880502
2.653386638861732	2.065352191639458
2.6677609223867407	2.0795866553801194
2.6823428038263226	2.094030726670486
2.69713842760264	2.108690549655789
2.712154214112579	2.1235725444600617
2.727396876506978	2.1386834239653605
2.742873438764715	2.1540302118858543
2.758591255183566	2.1696202622586753
2.7745580314231026	2.1854612804868223
2.7907818472504693	2.2015613460849277
2.8072711811569913	2.2179289372958686
2.8240349370334967	2.2345729577660856
2.84108247311434	2.2515027654896036
2.8584236334258146	2.268728204256443
2.876068782003441	2.286259637869907
2.8940288401760568	2.304107987430667
2.912315327252443	2.3222847720233895
2.930940404990186	2.3408021531855967
2.9499169262765568	2.359672983588541
2.9692584885095483	2.3789108604182427
2.9889794922342374	2.3985301840118503
3.0090952056679683	2.4185462223828234
3.0296218358384714	2.4389751823590453
3.0505766071653997	2.459834288164363
3.0719778484397366	2.481141868397991
3.093845089301762	2.5029174525124755
3.116199167489992	2.5251818780626354
3.139062348337286	2.5479574102016636
3.162458458231498	2.5712678751417797
3.186413034046123	2.595138809584875
3.2109534908902866	2.619597628472498
3.236109310941148	2.644673813818262
3.2619122566202075	2.6703991278841444
3.288396611979642	2.6968078545668246
3.3155994569002396	2.7239370735956165
3.343560979603164	2.7518269730442335
3.3723248340848127	2.7805212067656417
3.4019385504541018	2.810067304729347
3.4324540078551977	2.8405171459441254
3.463927981791942	2.8719275057824434
3.4964227803577694	2.904360692210379
3.530006987284296	2.9378852888362066
3.564756334079788	2.9725770270488665
3.6007547291411277	3.0085198151299286
3.6380954790134843	3.0458069595132606
3.6768827465245546	3.0845426229192725
3.7172333031592926	3.1248435767296407
3.7592786499328072	3.166841321860207
3.8031676038473865	3.2106846752180034
3.8490694782366024	3.2565429500453513
3.8971780285441415	3.3046099016986985
3.94771639583226	3.3551086711570672
4.00094336696429	3.408298045204562
4.057161396081634	3.4644804779073652
4.116727017662668	3.5240125036726373
4.180064561376116	3.587318452101892
4.247684510632969	3.6549088065429145
4.3202085295343595	3.7274052310376327
4.398404294102801	3.805575401553361
4.483235131573699	3.89038264527431
4.575932730216611	3.983058650422842
4.678107117322581	4.08521344424681
4.791919473586372	4.199008207401785
4.920366490563987	4.327439631408582
5.067775649353316	4.474835197333904
5.240732405845761	4.647780361041964
5.449988702258678	4.8570270647269345
5.7149429009801	5.121973670757661
6.076442720673304	5.483467897782235
6.648219996127455	6.055241580578643
8.124047646557923	7.531067638355131

==> data/linear_growth_phi00_y-0.5.dat <==
-7.600902376208854	7.429993548927299
-6.502289420873615	6.3313825935929335
-5.991462463771632	5.8205596364966254
-5.6549882271417795	5.484091399885276
-5.40367113217398	5.232782304960813
-5.202997103339215	5.032118276210217
-5.03593901860838	4.865072191624384
-4.892833508193781	4.721980681439624
-4.7676650317465255	4.596828205335044
-4.656433396408793	4.485614570484827
-4.55634327087324	4.3855444456176365
-4.465364158919215	4.29458733455282
-4.381974549441597	4.21122172622927
-4.30500484095423	4.1342780192088355
-4.233536542783903	4.06283772287032
-4.166835167233964	3.9961663495730835
-4.104304142310269	3.933667327383003
-4.0454523074240045	3.8748494957752846
-3.989870454453145	3.8193036466959307
-3.9372140521653414	3.7666852489846225
-3.8871902957664815	3.7167014979232844
-3.8395482438938564	3.669101452229251
-3.7940711998353325	3.6236684152744374
-3.750570750774336	3.580213974330327
-3.7088820500700552	3.538573282848173
-3.66886004392535	3.4986012871269097
-3.6303764242925483	3.4601696792189474
-3.5933171464846136	3.4231644145413447
-3.557580390381917	3.3874836730825777
-3.523074873384775	3.353036172355079
-3.489718444711657	3.3197397616934494
-3.457436906552285	3.287520243407555
-3.4261630195134614	3.2563103782283567
-3.3958356588300243	3.2260490415188685
-3.3663990947205398	3.196680503629848
-3.3378023755946393	3.168153813107136
-3.30999879696162	3.14042226560026
-3.2829454421363353	3.1134429445683223
-3.2566027834009748	3.087176322441782
-3.230934334317951	3.0615859129353464
-3.2059063455181924	3.0366379668362597
-3.181487537600202	3.012301204903367
-3.1576488658364474	2.988546582573505
-3.1343633122473444	2.9653470820354846
-3.1116057013096774	2.942677527938516
-3.089352536147224	2.9205144235828304
-3.0675818525312026	2.898835804920134
-3.0462730884163074	2.8776211100896423
-3.025406967069854	2.8568510625472245
-3.004965392129143	2.836507566122773
-2.984931353155301	2.8165736105740438
-2.965288840448422	2.797033186401798
-2.946022768055152	2.7778712078573915
-2.927118904041071	2.759073443215156
-2.908563807220494	2.7406264515022025
-2.8903447696391082	2.722517524981061
-2.8724497641929467	2.7047346367686536
-2.854867396842926	2.687266393050837
-2.8375868629494656	2.6701019894170206
-2.8205979073081147	2.6532311708957974
-2.8038907875160275	2.6366441953214212
-2.787456240341611	2.620331799703454
-2.771285450806653	2.604285169308899
-2.755370023722601	2.588495909198478
-2.739701957450804	2.5729560179868796
-2.724273619681505	2.5576578636217486
-2.709077725047915	2.5425941609977682
-2.6941073144111334	2.527757951241576
-2.6793557356683477	2.51314258251997
-2.6648166259519512	2.4987416922390273
-2.6504838951002334	2.4845491905147963
-2.636351710292277	2.470559244808198
-2.622414481749933	2.456766265627
-2.6086668494192566	2.4431648932072583
-2.595103670551886	2.429749985094694
-2.581720008114438	2.416516604554097
-2.5685111199604966	2.4034600097413117
-2.555472448705783	2.3905756435784125
-2.54259961225241	2.3778591242779594
-2.5298883949129136	2.3653062364670325
-2.5173347390890792	2.352912922866062
-2.5049347374644633	2.34067527648135
-2.4926846256730117	2.3285895332736923
-2.480580775409365	2.316652065268688
-2.468619687949292	2.304859374077174
-2.4567979880513042	2.2932080847968415
-2.4451124182128483	2.281694940268433
-2.433559833256627	2.2703167956620662
-2.422137195224537	2.259070613371172
-2.4108415685584808	2.247953458193312
-2.3996701155489273	2.236962492778741
-2.3886200920335705	2.2260949733290682
-2.377688843329767	2.215348245529699
-2.3668738003856764	2.204719740700975
-2.3561724761361353	2.194206972154055
-2.3455824620503427	2.1838075317386023
-2.3351014248593613	2.173519086570287
-2.3247271034523127	2.1633393759269883
-2.3144573059309406	2.153266208303356
-2.304289906812939	2.143297458614146
-2.294222844375123	2.133431065537392
-2.2842541181281293	2.1236650289891092
-2.274381786414916	2.1139974077218002
-2.2646039641258415	2.1044263170395343
-2.2549188205236046	2.09494992662289
-2.245324577171759	2.085566458457478
-2.235819505960948	2.0762741848601722
-2.2264019272273727	2.0670714265975896
-2.217070207958373	2.0579565510916673
-2.2078227600803233	2.0489279707075654
-2.198658038824357	2.0399841411193957
-2.189574541165708	2.031123559749564
-2.180570804332727	2.022344764277793
-2.171645404381874	2.013646331216117
-2.162796954835214	2.0050268745463797
-2.154024105377152	1.996485044416978
-2.1453255406073475	1.988019525895775
-2.136699978846925	1.9796290377763155
-2.1281461709952683	1.971312331434627
-2.119662899434853	1.9630681897340532
-2.1112489769817118	1.9548954259757227
-2.1029032458792676	1.946792882892391
-2.09462457683341	1.938759431683513
-2.086411868086791	1.9307939710895519
-2.0782640445304548	1.922895426503604
-2.070180056850998	1.9150627491185706
-2.0621588807115763	1.907294915108165
-2.05419951596516	1.8995909248401701
-2.0463009858985113	1.8919498021204264
-2.0384623365054786	1.8843705934661252
-2.030682635788233	1.87685236740705
-2.0229609730851785	1.8693942138134947
-2.015296458424323	1.8619952432496332
-2.007688221900956	1.8546545863512063
-2.0001354130785494	1.8473713932264242
-1.9926372004118444	1.8401448328790608
-1.9851927706911578	1.8329740926527607
-1.9778013285069589	1.825858377695623
-1.9704620957338528	1.8187969104441892
-1.9631743110331232	1.8117889301259904
-1.9559372293730435	1.8048336922798613
-1.9487501215661973	1.7979304682932682
-1.94161227382309	1.7910785449559246
-1.9345229873213725	1.784277224029017
-1.9274815777900167	1.7775258218293901
-1.9204873751078357	1.7708236688280663
-1.91353972291575	1.7641701092625217
-1.9066379782422427	1.7575645007621437
-1.899781511141471	1.7510062139863463
-1.8929697043435176	1.7444946322748303
-1.8862019529163039	1.7380291513094979
-1.8794776639386963	1.7316091787875654
-1.8727962561843674	1.7252341341054311
-1.8661571598159876	1.7189034480528687
-1.8595598160893447	1.7126165625171548
-1.8530036770670109	1.70637293019674
-1.846488205341184	1.7001720143240964
-1.8400128737653583	1.6940132883973926
-1.8335771651944843	1.6878962359206593
-1.827180572233303	1.6818203501521274
-1.8208225969925402	1.6757851338604324
-1.8145027508526765	1.6697900990883832
-1.8082205542350063	1.6638347669240336
-1.801975536379721	1.6579186672787638
-1.7957672351307554	1.6520413386721393
-1.7895951967271577	1.6462023280232816
-1.7834589756007393	1.640401190448526
-1.7773581341797873	1.6346374890651392
-1.7712922426986146	1.6289107948008752
-1.7652608790127489	1.6232206862091694
-1.7592636284195533	1.6175667492897667
-1.7533000834840953	1.6119485773145943
-1.747369843870075	1.606365770658698
-1.741472516175642	1.600817936636063
-1.7356077137739276	1.595304689340153
-1.7297750566581371	1.589825649489009
-1.7239741712910386	1.5843804442747431
-1.7182046904587038	1.5789687072172867
-1.7124662531283652	1.5735900780222525
-1.7067585043102278	1.5682442024427532
-1.7010810949231387	1.5629307321450772
-1.6954336816639481	1.5576493245780552
-1.6898159268804778	1.5523996428460367
-1.684227498447942	1.547181355585316
-1.6786680696487448	1.5419941368439352
-1.6731373190555079	1.53683766596472
-1.667634930417261	1.5317116274714762
-1.6621605925486571	1.5266157109582101
-1.656713999222151	1.521549610981316
-1.6512948490630142	1.5165130269545959
-1.6459028454471294	1.511505663047061
-1.640537696401442	1.50652722808339
-1.635199114507023	1.5015774354469988
-1.629886816804624	1.496656002985603
-1.6246005247026856	1.4917626529192312
-1.619339963887685	1.486897111750582
-1.6141048642367906	1.4820591101776825
-1.6088949597327122	1.477248383008749
-1.6037099883807235	1.472464669079213
-1.5985496921277478	1.4677077111708159
-1.5934138167834857	1.4629772559327443
-1.5883021119434881	1.4582730538047088
-1.5832143309141498	1.453594858941944
-1.5781502306395307	1.4489424291420412
-1.5731095716299939	1.444315525773587
-1.56809211789256	1.4397139137065307
-1.563097636862974	1.435137361244256
-1.5581258993393934	1.4305856400572772
-1.5531766794176878	1.426058525118546
-1.5482497544282707	1.4215557946402901
-1.5433449048744476	1.4170772300123697
-1.5384619143722174	1.412622615742087
-1.533600569591496	1.4081917393954158
-1.5287606601987205	1.403784391539614
-1.5239419788007913	1.3994003656871752
-1.5191443208903221	1.395039458241083
-1.5143674847921529	1.3907014684413341
-1.5096112716110976	1.386386198312695
-1.50487548518089	1.3820934526136526
-1.500159932014295	1.3778230387865347
-1.4954644212543524	1.3735747669087632
-1.4907887646267255	1.3693484496452086
-1.4861327763931218	1.3651439022016205
-1.4814962733057582	1.3609609422791
-1.476879074562842	1.3567993900295885
-1.4722810017650427	1.3526590680123487
-1.4677018788729244	1.3485398011514051
-1.4631415321653176	1.3444414166939234
-1.4585997901986028	1.3403637441695029
-1.4540764837668836	1.3363066153503582
-1.4495714458630247	1.3322698642123656
-1.4450845116405342	1.3282533268969532
-1.4406155183762663	1.3242568416738136
-1.4361643054339246	1.3202802489044143
-1.431730714228346	1.3163233910062906
-1.4273145881905425	1.3123861124180976
-1.4229157727334854	1.3084682595654007
-1.4185341152186104	1.304569680827191
-1.4141694649230265	1.3006902265031028
-1.4098216730074098	1.296829748781317
-1.405490592484568	1.2929881017071327
-1.4011760781886557	1.2891651411521934
-1.3968779867450254	1.2853607247843457
-1.3925961765406991	1.2815747120381213
-1.3883305076954457	1.277806964085822
-1.3840808420334478	1.2740573438091967
-1.379847043055543	1.2703257157716916
-1.3756289759120293	1.2666119461912664
-1.3714265073760181	1.262915902913753
-1.3672395058173208	1.2592374553867556
-1.3630678411768586	1.2555764746340672
-1.3589113849415824	1.2519328332306001
-1.3547700101198885	1.2483064052778117
-1.3506435912175228	1.2446970663796164
-1.3465320042139561	1.2411046936187728
-1.3424351265392245	1.2375291655337324
-1.3383528370512217	1.233970362095942
-1.3342850160134325	1.2304281646875865
-1.3302315450730988	1.2269024560797668
-1.3261923072398047	1.2233931204110915
-1.3221671868644755	1.2199000431666893
-1.3181560696187788	1.216423111157618
-1.314158842474917	1.2129622125006672
-1.3101753936858056	1.2095172365985474
-1.3062056127656254	1.2060880741204523
-1.3022493904707422	1.2026746169829887
-1.2983066187809855	1.1992767583314659
-1.294377190881277	1.1958943925215317
-1.2904610011436004	1.192527415101159
-1.286557945109311	1.1891757227929571
-1.2826679194717654	1.1858392134768212
-1.2787908220592785	1.1825177861728924
-1.2749265518183905	1.179211341024839
-1.271075008797439	1.175919779283439
-1.2672360941304335	1.1726430032904653
-1.2634097100212216	1.169380916462862
-1.2595957597279421	1.1661334232772078
-1.2557941475477585	1.1629004292544631
-1.252004778801867	1.159681840944986
-1.2482275598207726	1.1564775659138216
-1.24446239792983	1.1532875127262514
-1.2407092014350385	1.1501115909336028
-1.2369678796090913	1.1469497110593063
-1.2332383426776696	1.1438017845852033
-1.2295205018059787	1.1406677239380927
-1.22581426908552	1.1375474424765128
-1.222119557521094	1.1344408544777582
-1.2184362810180294	1.131347875125119
-1.2147643543696338	1.1282684204953428
-1.2111036932448629	1.1252024075463165
-1.207454214176199	1.1221497541049557
-1.2038158345477412	1.1191103788553074
-1.2001884725834968	1.116084201326852
-1.196572047335874	1.1130711418830086
-1.1929664786743686	1.1100711217098338
-1.1893716872744442	1.1070840628049137
-1.185787594606598	1.1041098879664415
-1.1822141229256136	1.1011485207824818
-1.1786511952599896	1.0981998856204134
-1.1750987354015485	1.095263907616549
-1.1715566678952187	1.0923405126659276
-1.1680249180289826	1.0894296274122792
-1.164503411823995	1.0865311792381527
-1.1609920760248613	1.0836450962552062
-1.1574908380900788	1.0807713072946632
-1.15399962618263	1.0779097418979164
-1.1505183691607346	1.075060330307293
-1.1470469965687484	1.0722230034569664
-1.143585438628211	1.0693976929640168
-1.140133626229037	1.0665843311196352
-1.1366914909208528	1.0637828508804732
-1.1332589649044682	1.0609931858601263
-1.1298359810234861	1.0582152703207592
-1.1264224727560477	1.0554490391648617
-1.1230183742067068	1.0526944279271375
-1.1196236200984342	1.0499513727665213
-1.116238145764747	1.047219810458322
-1.112861887141965	1.044499678386491
-1.1094947807615854	1.0417909145360125
-1.1061367637427775	1.0390934574854103
-1.1027877737849967	1.0364072463993752
-1.099447749160712	1.0337322210215065
-1.0961166287082444	1.0310683216671652
-1.09279435182472	1.0284154892164388
-1.089480858459128	1.025773665107215
-1.086176089105488	1.0231427913283613
-1.0828799847961197	1.0205228104130106
-1.079592487095018	1.0179136654319483
-1.0763135380913265	1.0153152999871013
-1.0730430803929112	1.0127276582051257
-1.0697810571200317	1.0101506847310913
-1.0665274118991064	1.007584324722263
-1.0632820888565742	1.0050285238419745
-1.0600450326128448	1.002483228253595
-1.056816188276342	0.9999483846145869
-1.0535955014376353	0.9974239400706499
-1.0503829181636568	0.9949098422499564
-1.0471783849920069	0.9924060392574682
-1.0439818489253416	0.9899124796693404
-1.0407932574258436	0.9874291125274074
-1.037612558409774	0.984955887333749
-1.0344397002421033	0.9824927540453381
-1.0312746317312231	0.9800396630687647
-1.028117302123732	0.9775965652550392
-1.0249676610992982	0.9751634118944699
-1.0218256587655967	0.9727401547116145
-1.0186912456533188	0.9703267458603068
-1.0155643727112549	0.967923137918753
-1.0124449913014453	0.9655292838846996
-1.0093330531944027	0.9631451371706714
-1.0062285105644013	0.9607706515992754
-1.0031313159848338	0.9584057813985742
-1.0000414224236338	0.9560504811975244
-0.9969587832387622	0.953704706021479
-0.9938833521737587	0.9513684112877543
-0.9908150833533546	0.9490415528012595
-0.9877539312791478	0.9467240867501875
-0.984699850825337	0.9444159697017662
-0.9816527972345175	0.942117158598069
-0.9786127261135329	0.9398276107518848
-0.9755795934293866	0.9375472838426444
-0.9725533555052074	0.9352761359124039
-0.9695339690162728	0.9330141253618842
-0.966521390986086	0.9307612109465646
-0.9635155787825066	0.92851735177283
-0.9605164901139335	0.9262825072941727
-0.9575240830255419	0.924056637307443
-0.9545383158955686	0.9218397019491551
-0.9515591474316502	0.9196316616918399
-0.9485865366672087	0.9174324773404492
-0.9456204429578875	0.9152421100288084
-0.9426608259780339	0.9130605212161169
-0.9397076457172294	0.9108876726834958
-0.9367608624768664	0.9087235265305815
-0.9338204368667702	0.9065680451721662
-0.930886329801866	0.9044211913348825
-0.9279585024988906	0.9022829280539326
-0.925036916473146	0.9001532186698606
-0.9221215335352977	0.8980320268253676
-0.9192123157882143	0.8959193164621699
-0.9163092256238478	0.8938150518178984
-0.9134122257201552	0.8917191974230373
-0.9105212790380617	0.8896317180979061
-0.9076363488184601	0.8875525789496777
-0.9047573985792526	0.8854817453694379
-0.9018843921124284	0.883419183029283
-0.8990172934811802	0.8813648578794537
-0.8961560670170574	0.8793187361455082
-0.8933006773171558	0.8772807843255295
-0.8904510892413436	0.8752509691873719
-0.8876072679095225	0.8732292577659402
-0.8847691786989234	0.8712156173605046
-0.8819367872414365	0.8692100155320508
-0.8791100594209768	0.8672124201006638
-0.8762889613708796	0.8652227991429443
-0.8734734594713324	0.8632411209894579
-0.8706635203468357	0.8612673542222189
-0.8678591108636989	0.8593014676722022
-0.8650601981275648	0.85734343041689
-0.862266749480966	0.8553932117778482
-0.8594787325009123	0.8534507813183325
-0.8566961149965072	0.8515161088409255
-0.8539188650065932	0.8495891643852034
-0.8511469507974284	0.8476699182254313
-0.8483803408603892	0.8457583408682867
-0.8456190039097027	0.8438544030506134
-0.8428629088802064	0.8419580757372009
-0.8401120249251351	0.8400693301185922
-0.8373663214139355	0.8381881376089186
-0.8346257679301058	0.8363144698437621
-0.8318903342690633	0.8344482986780419
-0.8291599904360362	0.8325895961839282
-0.8264347066439819	0.8307383346487827
-0.8237144533115301	0.8288944865731209
-0.8209992010609501	0.8270580246686021
-0.8182889207161425	0.8252289218560431
-0.8155835833006555	0.8234071512634555
-0.8128831600357241	0.8215926862241063
-0.810187622338333	0.8197855002746027
-0.8074969418193018	0.8179855671530009
-0.8048110902813942	0.8161928607969342
-0.8021300397174476	0.8144073553417682
-0.7994537623085263	0.8126290251187736
-0.7967822304220954	0.8108578446533242
-0.7941154166102162	0.8090937886631135
-0.7914532936077633	0.8073368320563958
-0.788795834330661	0.8055869499302438
-0.7861430118741425	0.8038441175688311
-0.7834947995110262	0.8021083104417326
-0.7808511706900145	0.8003795042022447
-0.7782120990340117	0.7986576746857268
-0.7755775583384591	0.7969427979079609
-0.7729475225696927	0.7952348500635305
-0.7703219658633166	0.7935338075242192
-0.7677008625225967	0.7918396468374267
-0.7650841870168716	0.7901523447246055
-0.7624719139799829	0.7884718780797123
-0.759864018208722	0.7867982239676803
-0.7572604746612942	0.7851313596229079
-0.754661258455802	0.7834712624477649
-0.7520663448687436	0.7818179100111151
-0.7494757093335286	0.7801712800468587
-0.746889327439011	0.7785313504524864
-0.7443071749280379	0.7768980992876557
-0.7417292276960147	0.7752715047727795
-0.7391554617894855	0.7736515452876315
-0.7365858534047309	0.7720381993699684
-0.7340203788863787	0.770431445714168
-0.7314590147260326	0.7688312631698802
-0.7289017375609144	0.7672376307406965
-0.7263485241725213	0.7656505275828318
-0.723799351485298	0.7640699330038232
-0.7212541965653234	0.7624958264612411
-0.7187130366190115	0.760928187561417
-0.7161758489918267	0.7593669960581841
-0.7136426111670118	0.7578122318516323
-0.7111133007643319	0.756263874986877
-0.7085878955388295	0.754721905652842
-0.7060663733795949	0.7531863041810556
-0.7035487123085487	0.7516570510444591
-0.7010348904792371	0.7501341268562312
-0.6985248861756412	0.748617512368621
-0.6960186778109986	0.747107188471799
-0.6935162439266359	0.745603136192716
-0.6910175631908163	0.7441053366939778
-0.6885226143975978	0.7426137712727308
-0.6860313764657024	0.7411284213595593
-0.6835438284374002	0.7396492685173964
-0.6810599494774026	0.7381762944404459
-0.6785797188717669	0.7367094809531147
-0.6761031160268157	0.7352488100089594
-0.6736301204680633	0.7337942636896415
-0.6711607118391555	0.7323458242038968
-0.6686948699008208	0.7309034738865128
-0.6662325745298312	0.7294671951973195
-0.6637738057179742	0.7280369707201901
-0.6613185435710353	0.7266127831620527
-0.6588667683077917	0.7251946153519122
-0.6564184602590148	0.7237824502398822
-0.6539735998664847	0.7223762708962295
-0.6515321676820127	0.7209760605104258
-0.6490941443664753	0.7195818023902112
-0.6466595106888584	0.7181934799606678
-0.6442282475253086	0.7168110767633021
-0.6418003358581974	0.7154345764551379
-0.639375756775192	0.7140639628078179
-0.6369544914683374	0.7126992197067169
-0.6345365212331463	0.7113403311500609
-0.6321218274676993	0.7099872812480593
-0.6297103916717529	0.7086400542220423
-0.627302195445858	0.7072986344036116
-0.6248972204904839	0.7059630062337952
-0.6224954486051564	0.7046331542622156
-0.6200968616875983	0.7033090631462638
-0.6177014417328822	0.7019907176502831
-0.6153091708325914	0.7006781026447598
-0.6129200311739875	0.6993712031055256
-0.610534005039187	0.6980700041129637
-0.6081510748043462	0.6967744908512277
-0.6057712229388529	0.6954846486074657
-0.6033944320045278	0.6942004627710523
-0.601020684654832	0.6929219188328307
-0.5986499636340821	0.6916490023843607
-0.5962822517766748	0.6903816991171745
-0.5939175320063164	0.6891199948220413
-0.5915557873352617	0.6878638753882388
-0.5891970008635586	0.6866133268028314
-0.5868411557783015	0.6853683351499568
-0.5844882353528909	0.6841288866101198
-0.5821382229462987	0.6828949674594927
-0.5797911020023438	0.681666564069223
-0.5774468560489717	0.6804436629047491
-0.5751054686975416	0.6792262505251209
-0.5727669236421205	0.678014313582329
-0.5704312046587838	0.6768078388206407
-0.568098295604923	0.675606813075941
-0.5657681804185579	0.6744112232750825
-0.5634408431176584	0.6732210564352407
-0.5611162677994687	0.6720362996632745
-0.5587944386398417	0.6708569401550959
-0.5564753398925764	0.6696829651950446
-0.5541589558887634	0.6685143621552675
-0.5518452710361349	0.6673511184951071
-0.549534269818422	0.6661932217604941
-0.5472259367947175	0.6650406595833465
-0.5449202565988436	0.6638934196809756
-0.5426172139387259	0.662751489855496
-0.5403167935957742	0.6616148579932436
-0.5380189804242673	0.6604835120641974
-0.5357237593507437	0.6593574401214097
-0.5334311153733982	0.6582366303004381
-0.5311410335614841	0.6571210708187871
-0.5288534990547199	0.6560107499753525
-0.526568497062702	0.6549056561498723
-0.5242860128643226	0.6538057778023835
-0.5220060318071914	0.652711103472683
-0.5197285393070656	0.6516216217797948
-0.5174535208472814	0.6505373214214425
-0.515180961978192	0.6494581911735255
-0.5129108483166112	0.648384219889603
-0.5106431655452611	0.6473153965003802
-0.5083778994122246	0.646251710013202
-0.5061150357304025	0.6451931495115497
-0.5038545603769763	0.6441397041545436
-0.5015964592928742	0.6430913631764501
-0.4993407184822431	0.6420481158861953
-0.4970873240119244	0.6410099516668797
-0.4948362620109342	0.6399768599753011
-0.49258751866994827	0.6389488303414805
-0.4903410802407915	0.6379258523681935
-0.48809693303593144	0.6369079157305048
-0.48585506342797613	0.6358950101753087
-0.4836154578491765	0.6348871255208732
-0.4813781027909324	0.6338842516563897
-0.47914298480330375	0.6328863785415247
-0.47691009049452465	0.6318934962059786
-0.4746794065305222	0.6309055947490471
-0.47245091963443925	0.6299226643391865
-0.47022461658616166	0.6289446952135858
-0.46800048422184837	0.6279716776777393
-0.4657785094334653	0.6270036021050254
-0.46355867916832577	0.6260404589362902
-0.46134098042863014	0.625082238679433
-0.4591254002710138	0.6241289319089974
-0.4569119258060955	0.6231805292657658
-0.45470054419803146	0.6222370214563576
-0.452491242664072	0.6212983992528318
-0.4502840084741216	0.6203646534922929
-0.44807882895030426	0.6194357750765006
-0.4458756914665297	0.6185117549714845
-0.4436745834480655	0.6175925842071599
-0.4414754923711108	0.6166782538769502
-0.4392784057623748	0.6157687551374109
-0.43708331119865795	0.614864079207858
-0.4348901963064362	0.6139642173699997
-0.4326990487614493	0.6130691609675722
-0.4305098562882917	0.6121789014059786
-0.4283226066600069	0.6112934301519304
-0.4261372876976849	0.6104127387330942
-0.42395388727006295	0.6095368187377407
-0.4217723932931298	0.6086656618143967
-0.41959279372973185	0.6077992596715016
-0.41741507658918325	0.6069376040770663
-0.41523922992687906	0.6060806868583353
-0.4130652418439106	0.6052284999014528
-0.410893100486685	0.6043810351511314
-0.4087227940465464	0.6035382846103244
-0.4065543107594007	0.6027002403399003
-0.40438763890534274	0.6018668944583215
-0.4022227668082874	0.6010382391413263
-0.4000596828356018	0.6002142666216113
-0.3978983753977415	0.5993949691885214
-0.39573883294788864	0.5985803391877389
-0.3935810439815941	0.5977703690209767
-0.39142499703642025	0.596965051145675
-0.38927068069158827	0.5961643780747002
-0.387118083567627	0.5953683423760485
-0.3849671943260248	0.5945769366725485
-0.3828180016688833	0.5937901536415708
-0.38067049433857525	0.5930079860147386
-0.3785246611174026	0.5922304265776397
-0.37638049082725905	0.5914574681695444
-0.3742379723292941	0.5906891036831232
-0.37209709452357964	0.5899253260641691
-0.36995784634877854	0.5891661283113213
-0.36782021678181664	0.588411503475793
-0.36568419483755604	0.5876614446610996
-0.3635497695684715	0.5869159450227922
-0.36141693006432823	0.5861749977681923
-0.35928566545186275	0.5854385961561277
-0.35715596489446577	0.584706733496674
-0.35502781759186686	0.5839794031508967
-0.352901212779822	0.5832565985305947
-0.35077613972980265	0.5825383130980498
-0.3486525877486876	0.5818245403657745
-0.3465305461784564	0.5811152738962655
-0.34441000439588465	0.5804105073017581
-0.3422909518122425	0.5797102342439828
-0.3401733778729941	0.5790144484339254
-0.3380572720574996	0.5783231436315879
-0.3359426238787188	0.5776363136457529
-0.33382942288291717	0.5769539523337505
-0.3317176586493735	0.5762760536012265
-0.3296073207900901	0.5756026114019127
-0.3274983989495036	0.5749336197374015
-0.3253908828041995	0.5742690726569203
-0.3232847620626267	0.5736089642571087
-0.3211800264648155	0.5729532886818002
-0.31907666578209637	0.5723020401218015
-0.3169746698168208	0.5716552128146795
-0.3148740284020845	0.5710128010445447
-0.3127747314014511	0.5703747991418419
-0.31067676870867933	0.5697412014831399
-0.30858013024745057	0.5691120024909234
-0.30648480597109834	0.5684871966333885
-0.30439078586234003	0.5678667784242394
-0.3022980599330101	0.5672507424224865
-0.3002066182237947	0.5666390832322478
-0.2981164508039675	0.5660317955025511
-0.2960275477711289	0.5654288739271394
-0.29393989925094455	0.5648303132442765
-0.2918534953968873	0.5642361082365578
-0.28976832638997935	0.563646253730718
-0.2876843824385373	0.5630607445974459
-0.28560165377791713	0.5624795757511984
-0.2835201306702626	0.5619027421500159
-0.2814398034042536	0.5613302387953412
-0.2793606622948562	0.5607620607318401
-0.27728269768307495	0.5601982030472222
-0.2752058999357064	0.5596386608720658
-0.27313025944509317	0.5590834293796425
-0.2710557666288805	0.558532503785745
-0.26898241192977357	0.5579858793485168
-0.26691018581529713	0.5574435513682826
-0.26483907877755436	0.5569055151873809
-0.26276908133299026	0.5563717661899993
-0.26070018402215306	0.5558422998020099
-0.25863237740945977	0.5553171114908082
-0.2565656520829613	0.5547961967651514
-0.25449999865410894	0.5542795511750014
-0.2524354077575233	0.553767170311367
-0.25037187005076367	0.5532590498061492
-0.24830937621409818	0.5527551853319864
-0.24624791695027595	0.5522555726021046
-0.24418748298430096	0.5517602073701654
-0.24212806506320536	0.5512690854301183
-0.24006965395582572	0.5507822026160529
-0.23801224045257924	0.5502995548020547
-0.2359558153652424	0.5498211379020604
-0.23390036952672943	0.549346947869716
-0.23184589379087234	0.5488769806982366
-0.22979237903220293	0.5484112324202665
-0.22773981614573446	0.5479496991077422
-0.22568819604674564	0.5474923768717569
-0.22363750967056495	0.5470392618624255
-0.22158774797235664	0.5465903502687521
-0.2195389019269068	0.5461456383184983
-0.2174909625284119	0.5457051222780535
-0.21544392079026706	0.545268798452307
-0.21339776774485583	0.5448366631845206
-0.21135249444334125	0.5444087128562034
-0.20930809195545796	0.5439849438869876
-0.20726455136930377	0.5435653527345071
-0.2052218637911347	0.5431499358942752
-0.20318002034515925	0.5427386898995656
-0.20113901217333388	0.5423316113212948
-0.19909883043515933	0.5419286967679044
-0.1970594663074788	0.5415299428852469
-0.19502091098427615	0.5411353463564706
-0.19298315567647448	0.5407449039019087
-0.1909461916117376	0.5403586122789661
-0.1889100100342697	0.5399764682820121
-0.18687460220461816	0.5395984687422706
-0.18483995939947617	0.5392246105277128
-0.18280607291148607	0.5388548905429532
-0.18077293404904396	0.5384893057291439
-0.1787405341361048	0.5381278530638725
-0.17670886451198867	0.5377705295610599
-0.1746779165311874	0.5374173322708606
-0.17264768156317228	0.5370682582795636
-0.1706181509922025	0.536723304709495
-0.16858931621713388	0.5363824687189209
-0.16656116865122972	0.5360457475019539
-0.16453369972197013	0.5357131382884576
-0.162506900870865	0.5353846383439557
-0.16048076355326393	0.53506024496954
-0.15845527923817135	0.5347399555017811
-0.15643043940805837	0.5344237673126389
-0.15440623555867786	0.5341116778093765
-0.1523826591988787	0.5338036844344731
-0.15035970185042152	0.53349978466554
-0.14833735504779527	0.5331999760152359
-0.1463156103380333	0.5329042560311856
-0.1442944592805314	0.5326126222958989
-0.14227389344686553	0.5323250724266897
-0.14025390442061086	0.5320416040755978
-0.13823448379716083	0.5317622149293121
-0.1362156231835471	0.5314869027090936
-0.1341973141982599	0.5312156651707006
-0.13217954847106975	0.5309485001043146
-0.13016231764284825	0.530685405334468
-0.12814561336539063	0.530426378719972
-0.12612942730123863	0.5301714181538475
-0.12411375112350372	0.5299205215632549
-0.12209857651569093	0.5296736869094262
-0.12008389517152285	0.5294309121875989
-0.11806969879476513	0.5291921954269493
-0.11605597909905126	0.5289575346905298
-0.11404272780770873	0.5287269280752033
-0.11202993665358513	0.5285003737115834
-0.11001759737887538	0.5282778697639715
-0.10800570173494856	0.5280594144302979
-0.1059942414821758	0.5278450059420626
-0.1039832083897585	0.527634642564278
-0.10197259423555688	0.5274283225954127
-0.09996239080591936	0.5272260443673354
-0.09795258989551135	0.5270278062452614
-0.09594318330714582	0.5268336066276985
-0.09393416285161339	0.5266434439463964
-0.09192552034751282	0.5264573166662941
-0.08991724762108205	0.5262752232854724
-0.08790933650603015	0.5260971623351027
-0.08590177884336866	0.5259231323794011
-0.08389456648124406	0.525753132015581
-0.08188769127476991	0.525587159873809
-0.0798811450858603	0.5254252146171582
-0.07787491978306274	0.525267294941568
-0.07586900724139164	0.5251133995757992
-0.07386339934216231	0.5249635272813946
-0.0718580879728252	0.5248176768526392
-0.06985306502680014	0.5246758471165196
-0.06784832240331153	0.5245380369326877
-0.06584385200722286	0.5244042451934237
-0.06383964574887249	0.5242744708235997
-0.06183569554390909	0.5241487127806459
-0.059831993313127343	0.5240269700545164
-0.05782853098230446	0.5239092416676567
-0.05582530048203617	0.5237955266749734
-0.05382229374757354	0.5236858241638022
-0.05181950271865965	0.5235801332538789
-0.04981691933936693	0.523478453097312
-0.04781453555793398	0.5233807828785549
-0.0458123433266034	0.5232871218143793
-0.043810334601459465	0.5231974691538509
-0.041808501342265464	0.5231118241783044
-0.039806835512302526	0.5230301862013212
-0.0378053290782072	0.5229525545687066
-0.03580397400981006	0.52287892865847
-0.03380276227997423	0.5228093078808032
-0.03180168586443406	0.5227436916780634
-0.029800736741633995	0.5226820795247539
-0.027799906892567165	0.522624470927508
-0.02579918830061502	0.5225708654250726
-0.023798572951386095	0.5225212625882942
-0.02179805283255547	0.5224756620201046
-0.019797619933704054	0.5224340633555085
-0.017797266246158478	0.5223964662615707
-0.015796983762829803	0.5223628704374076
-0.01379676447805429	0.5223332756141756
-0.011796600387432228	0.5223076815550636
-0.009796483487668168	0.5222860880552844
-0.007796405776410541	0.5222684949420698
-0.005796359252091815	0.5222549020746632
-0.0037963359137679776	0.5222453093443162
-0.0017963277609589425	0.5222397166742851
0.0002036732065115522	0.5222381240198276
0.0022036749886760773	0.5222405313682029
0.004203685585584093	0.5222469387386698
0.006203712997460293	0.5222573461824876
0.008203765224866669	0.5222717537829189
0.010203850268861166	0.5222901616552305
0.0122039761311577	0.5223125699466987
0.01420415081428723	0.5223389788366127
0.016204382321757464	0.5223693885362817
0.01820467865821207	0.5224037992890399
0.02020504782959238	0.5224422113702561
0.0222054978432968	0.5224846250873414
0.02420603670834156	0.5225310407797592
0.02620667243552085	0.5225814588190368
0.028207413037567162	0.5226358796087761
0.0302082665293127	0.5226943035846672
0.03220924092784959	0.5227567312145027
0.034210344252690476	0.5228231629981921
0.036211584525929846	0.5228935994677776
0.03821296977240516	0.5229680411874522
0.04021450801985781	0.5230464887535772
0.04221620729909476	0.5231289427947003
0.04421807564414961	0.5232154039715783
0.046220121092444756	0.5233058729771948
0.04822235168495278	0.523400350536786
0.05022477546635913	0.523498837407862
0.05222740048522324	0.5236013343802308
0.05423023479414186	0.523707842276025
0.056233286449911254	0.5238183619497275
0.058236563513690005	0.5239328942881986
0.06024007405116184	0.524051440210705
0.062243826132699534	0.5241740006689501
0.06424782783352698	0.5243005766471027
0.06625208723388461	0.5244311691618303
0.0682566124191916	0.5245657792623313
0.07026141148021191	0.5247044080303688
0.07226649251321669	0.5248470565803053
0.07427186362015065	0.5249937260591389
0.07627753290879626	0.5251444176465399
0.07828350849293948	0.5252991325548894
0.0802897984925344	0.5254578720293179
0.08229641103387059	0.525620637347746
0.08430335424973816	0.5257874298209252
0.08631063627959425	0.5259582507924805
0.08831826526973093	0.5261331016389538
0.09032624937344126	0.5263119837698482
0.09233459675118752	0.5264948986276744
0.09434331557076842	0.5266818476879966
0.09635241400748823	0.5268728324594806
0.09836190024432517	0.5270678544839428
0.1003717824720996	0.5272669153363997
0.10238206888964403	0.5274700166251198
0.10439276770397321	0.5276771599916759
0.10640388713045376	0.527888347110997
0.1084154353929751	0.5281035796914246
0.11042742072412064	0.5283228594747671
0.11243985136533843	0.5285461882363568
0.114452735567114	0.5287735677851079
0.11646608158914236	0.5290049999635756
0.11847989770050084	0.5292404866480157
0.12049419217982238	0.5294800297484459
0.12250897331546863	0.5297236312087089
0.12452424940570594	0.5299712930065351
0.12654002875887807	0.5302230171536079
0.12855631969358278	0.530478805695629
0.13057313053884706	0.5307386607123861
0.13259046963430357	0.5310025843178202
0.13460834533036772	0.531270578660096
0.13662676598841417	0.5315426459216713
0.13864573998095547	0.5318187883193704
0.14066527569182102	0.5320990081044543
0.14268538151633453	0.5323833075626982
0.14470606586149523	0.5326716890144638
0.14672733714615724	0.5329641548147773
0.14874920380121034	0.5332607073534071
0.15077167426976218	0.5335613490549427
0.1527947570073195	0.5338660823788736
0.15481846048197073	0.5341749098196727
0.15684279317457028	0.5344878339068777
0.15886776357892152	0.5348048572051747
0.16089338020196164	0.5351259823144843
0.1629196515639473	0.5354512118700469
0.16494658619864036	0.535780548542511
0.16697419265349395	0.5361139950380217
0.16900247948984112	0.5364515540983109
0.17103145528308178	0.5367932285007888
0.1730611286228717	0.5371390210586366
0.17509150811331248	0.5374889346208996
0.17712260237314145	0.5378429720725846
0.1791544200359227	0.5382011363347537
0.18118696975023857	0.5385634303646245
0.18322026017988316	0.5389298571556675
0.1852543000040545	0.5393004197377084
0.18728909791754925	0.5396751211770279
0.18932466263095743	0.5400539645764668
0.19136100287085867	0.5404369530755293
0.19339812738001827	0.540824089850489
0.19543604491758437	0.5412153781144972
0.1974747642592871	0.5416108211176894
0.19951429419763692	0.542010422147298
0.2015546435421248	0.542414184527761
0.2035958211194234	0.5428221116208363
0.2056378357735889	0.543234206825716
0.20768069636626274	0.5436504735791409
0.20972441177687667	0.5440709153555184
0.2117689909028563	0.5444955356670403
0.21381444265982685	0.5449243380638031
0.21586077598181974	0.5453573261339292
0.21790799982147965	0.5457945035036889
0.21995612315027352	0.5462358738376261
0.2220051549586993	0.5466814408386828
0.22405510425649705	0.5471312082483261
0.22610598007285945	0.5475851798466775
0.22815779145664522	0.5480433594526435
0.23021054747659223	0.5485057509240456
0.23226425722153124	0.5489723581577554
0.23431892980060337	0.5494431850898274
0.2363745743434751	0.5499182356956371
0.23843120000055695	0.550397513990017
0.24048881594322175	0.5508810240273978
0.24254743136402596	0.5513687699019475
0.2446070554769294	0.5518607557477153
0.24666769751751824	0.5523569857387747
0.24872936674322862	0.5528574640893704
0.2507920724335713	0.5533621950540638
0.2528558238903572	0.5538711829278837
0.2549206304379248	0.554384432046476
0.25698650142336826	0.5549019467862564
0.25905344621676735	0.5554237315645634
0.2611214742114178	0.5559497908398144
0.2631905948240633	0.5564801291116636
0.26526081749512953	0.5570147509211598
0.26733215168895785	0.5575536608509077
0.26940460689404216	0.5580968635252298
0.2714781926232655	0.5586443636103313
0.27355291841413903	0.5591961658144649
0.27562879382904193	0.5597522748880995
0.2777058284554626	0.5603126956240885
0.2797840319062418	0.5608774328578415
0.2818634138198161	0.5614464914674977
0.2839439838604643	0.5620198763740999
0.2860257517185538	0.5625975925417712
0.28810872711078944	0.5631796449778939
0.29019291978046263	0.5637660387332895
0.2922783394977043	0.5643567789024008
0.2943649960597362	0.564951870623476
0.2964528992911264	0.565551319078755
0.2985420590440448	0.5661551294946565
0.30063248519852076	0.5667633071419688
0.3027241876627024	0.5673758573360402
0.3048171763731168	0.5679927854369738
0.306911461294933	0.5686140968498231
0.3090070524222252	0.5692397970247889
0.3111039597782393	0.5698698914574195
0.31320219341565886	0.5705043856888126
0.3153017634168753	0.571143285305818
0.31740267989425763	0.571786595941245
0.3195049529904255	0.5724343232740686
0.3216085928785224	0.5730864730296402
0.3237136097624926	0.5737430509799
0.3258200138773577	0.5744040629435903
0.3279278154894973	0.5750695147864728
0.3300370248969288	0.5757394124215457
0.3321476524295918	0.576413761809266
0.33425970844963193	0.5770925689577708
0.3363732033516889	0.5777758399231034
0.33848814756318385	0.5784635808094404
0.340604551544611	0.5791557977693206
0.34272242578983014	0.5798524970038774
0.34484178082636074	0.580553684763073
0.3469626272156787	0.5812593673459343
0.34908497555351536	0.5819695511007917
0.3512088364701572	0.5826842424255214
0.35333422063074915	0.5834034477677863
0.3554611387355992	0.5841271736252849
0.35758960152048463	0.5848554265459964
0.3597196197569623	0.585588213128435
0.3618512042526783	0.5863255400218994
0.3639843658516817	0.587067413926731
0.3661191154347405	0.5878138415945712
0.3682554639196582	0.5885648298286212
0.3703934222615948	0.5893203854839071
0.3725330014533883	0.5900805154675438
0.3746742125258798	0.5908452267390039
0.3768170665482392	0.5916145263103896
0.3789615746282953	0.5923884212467049
0.38110774791286717	0.593166918666133
0.3832555975880972	0.5939500257403143
0.38540513487978845	0.5947377496946291
0.38755637105374274	0.5955300978084809
0.3897093174161024	0.5963270774155837
0.3918639853136931	0.5971286959042534
0.3940203861343712	0.5979349607176981
0.3961785313073715	0.5987458793543164
0.3983384323036596	0.599561459367993
0.40050010063628527	0.6003817083684028
0.402663547860739	0.6012066340213128
0.4048287855753121	0.6020362440488908
0.4069958254214577	0.6028705462300153
0.4091646790841564	0.6037095484005883
0.411335358292283	0.6045532584538513
0.4135078748189775	0.6054016843407056
0.4156822404820175	0.6062548340700337
0.4178584671441952	0.6071127157090248
0.4200365667136948	0.6079753373835045
0.42221655114447576	0.608842707278265
0.4243984324366565	0.6097148336374008
0.42658222263690265	0.6105917247646478
0.4287679338388176	0.6114733890237237
0.430955578183336	0.612359834838673
0.4331451678591212	0.6132510706942151
0.43533671510296457	0.6141471051360967
0.43753023220018933	0.6150479467714457
0.4397257314850561	0.6159536042691298
0.4419232253411729	0.6168640863601185
0.44412272620190785	0.6177794018378487
0.4463242465508055	0.6186995595585929
0.4485277989220048	0.6196245684418322
0.45073339590066486	0.620554437470632
0.4529410501233875	0.6214891756920218
0.45515077427865036	0.6224287922173789
0.45736258110723643	0.623373296222815
0.4595764834026748	0.6243226969495677
0.46179249401167627	0.6252770037043939
0.4640106258345816	0.6262362258599697
0.46623089182580474	0.6272003728552923
0.4684533049942883	0.6281694541960862
0.4706778784039538	0.6291434794552128
0.472904625174165	0.6301224582730859
0.4751335584801852	0.6311064003580884
0.47736469155364863	0.6320953154869967
0.47959803768302633	0.6330892135054047
0.4818336102141036	0.6340881043281565
0.48407142255045477	0.6350919979397801
0.48631148815392905	0.6361009043949266
0.48855382054513263	0.6371148338188137
0.49079843330392325	0.6381337964076736
0.4930453400699003	0.6391578024292042
0.4952945545429077	0.6401868622230271
0.4975460904835328	0.6412209862011471
0.49979996171361696	0.6422601848484184
0.5020561821167663	0.643304468723015
0.5043147656388651	0.6443538484569044
0.506575726288601	0.645408334756328
0.5088390781379851	0.6464679384022844
0.5111048353228858	0.6475326702510189
0.513373012043559	0.6486025412345164
0.5156436225651914	0.6496775623610014
0.5179166812184387	0.6507577447154389
0.5201922023999797	0.6518430994600463
0.5224702005730639	0.6529336378348034
0.5247506902680747	0.6540293711579735
0.527033686083088	0.6551303108266258
0.5293192026844439	0.6562364683171654
0.531607254807316	0.6573478551858658
0.5338978572562938	0.6584644830694105
0.5361910249059619	0.6595863636854356
0.5384867727014927	0.6607135088330826
0.5407851156592359	0.6618459303935516
0.5430860688673222	0.662983640330665
0.5453896474862638	0.6641266506914322
0.5476958667495689	0.6652749736066247
0.5500047419643528	0.6664286212913516
0.5523162885119639	0.6675876060456472
0.5546305218486064	0.6687519402550575
0.5569474575059771	0.669921636391239
0.5592671110919001	0.6710967070125586
0.5615894982909754	0.6722771647647044
0.5639146348652253	0.6734630223812959
0.5662425366547542	0.6746542926845084
0.5685732195784088	0.6758509885856971
0.5709066996344493	0.6770531230860315
0.5732429929012208	0.678260709277134
0.5755821155378394	0.6794737603417265
0.5779240837848749	0.6806922895542823
0.5802689139650499	0.6819163102816865
0.5826166224839355	0.6831458359839002
0.5849672258306641	0.6843808802146353
0.587320740578638	0.6856214566220316
0.5896771833862555	0.6868675789493455
0.592036570997634	0.6881192610356426
0.5943989202433488	0.6893765168164994
0.5967642480411712	0.6906393603247089
0.5991325713968211	0.6919078056909994
0.6015039074047189	0.6931818671447533
0.6038782732487533	0.6944615590147409
0.606255686203048	0.6957468957298545
0.6086361636327444	0.6970378918198569
0.6110197229947819	0.6983345619161316
0.6134063818386974	0.6996369207524458
0.6157961578074214	0.700944983165718
0.6181890686380914	0.7022587640967953
0.6205851321628648	0.7035782785912377
0.6229843663097484	0.7049035418001124
0.6253867891034275	0.7062345689807934
0.6277924186661115	0.7075713754977732
0.6302012732183789	0.7089139768234791
0.6326133710800418	0.7102623885391033
0.6350287306710062	0.711616626335434
0.6374473705121535	0.7129767060137046
0.6398693092262197	0.7143426434864432
0.6422945655386935	0.715714454778338
0.6447231582787137	0.7170921560271069
0.6471551063799853	0.7184757634843794
0.6495904288816954	0.7198652935165863
0.6520291449294477	0.7212607626058601
0.6544712737761975	0.7226621873509429
0.656916834783205	0.724069584468108
0.659365847420989	0.7254829707920852
0.6618183312703011	0.726902363277004
0.6642743060230983	0.7283277789973377
0.6667337914835372	0.7297592351488678
0.6691968075689672	0.7311967490496486
0.6716633743109446	0.7326403381409915
0.6741335118562476	0.734090019988452
0.6766072404679111	0.7355458122828347
0.6790845805262624	0.7370077328412017
0.6815655525299784	0.738475799607899
0.6840501770971432	0.7399500306555891
0.6865384749663268	0.7414304441862984
0.689030466997666	0.7429170585324724
0.6915261741739651	0.7444098921580466
0.6940256176018004	0.7459089636595251
0.6965288185126445	0.7474142917670743
0.6990357982639933	0.7489258953456264
0.7015465783405158	0.7504437933959983
0.7040611803552044	0.7519680050560168
0.7065796260505495	0.7534985496016641
0.7091019372997147	0.7550354464482292
0.7116281361077369	0.7565787151514776
0.7141582446127274	0.7581283754088275
0.716692285087097	0.7596844470605482
0.7192302799387842	0.7612469500909621
0.7217722517125065	0.7628159046296679
0.7243182230910157	0.7643913309527729
0.7268682168963767	0.7659732494841424
0.729422256091251	0.7675616807966588
0.7319803637802024	0.7691566456135015
0.7345425632110096	0.7707581648094344
0.737108877776001	0.7723662594121126
0.7396793310133964	0.7739809506034019
0.7422539466086714	0.7756022597207155
0.7448327483959286	0.7772302082583611
0.7474157603592938	0.7788648178689113
0.7500030066343167	0.7805061103645805
0.7525945115093988	0.7821541077186263
0.755190299427227	0.7838088320667593
0.7577903949862314	0.7854703057085768
0.7603948229420529	0.7871385511090052
0.7630036082090349	0.7888135908997667
0.7656167758617224	0.790495447880856
0.768234351136389	0.7921841450220406
0.7708563594325704	0.7938797054643731
0.7734828263146255	0.7955821525217257
0.7761137775133061	0.7972915096823388
0.7787492389273538	0.7990078006103912
0.7813892366251061	0.8007310491475852
0.7840337968461292	0.8024612793147547
0.7866829460028629	0.8041985153134881
0.7893367106822918	0.8059427815277727
0.7919951176476269	0.8076941025256577
0.7946581938400161	0.8094525030609394
0.7973259663802673	0.8112180080748608
0.7999984625705975	0.8129906426978397
0.802675709896396	0.8147704322512078
0.8053577360280171	0.8165574022489814
0.808044568822583	0.8183515783996418
0.81073623632582	0.8201529866079491
0.8134327667739049	0.8219616529767664
0.8161341885953431	0.823777603808916
0.8188405304128639	0.825600865609051
0.8215518210453365	0.827431465085553
0.8242680895097172	0.8292694291524534
0.8269893650230092	0.831114784931374
0.8297156770042567	0.8329675597534996
0.8324470550765537	0.8348277811615625
0.8351835290690846	0.8366954769118657
0.8379251290191833	0.838570674976318
0.8406718851744241	0.8404534035445042
0.8434238279947308	0.8423436910257728
0.8461809881545179	0.844241566051358
0.8489433965448536	0.8461470574765194
0.8517110842756531	0.8480601943827162
0.8544840826778944	0.8499810060798019
0.8572624233058682	0.8519095221082522
0.8600461379394464	0.8538457722414159
0.8628352585863899	0.8557897864877989
0.8656298174846733	0.8577415950933722
0.8684298471048508	0.8597012285439141
0.8712353801524398	0.8616687175673758
0.8740464495703453	0.8636440931362857
0.8768630885413052	0.865627386470174
0.8796853304903759	0.8676186290380388
0.8825132090874388	0.8696178525608335
0.8853467582497511	0.8716250890139963
0.8881860121445149	0.8736403706300022
0.8910310051914934	0.8756637299009575
0.8938817720656481	0.877695199581219
0.8967383476998201	0.8797348126900553
0.8996007672874365	0.8817826025143346
0.9024690662852609	0.883838602611256
0.9053432804161711	0.8859028468111079
0.90822344567198	0.8879753692200701
0.9111095983162867	0.890056204223047
0.9140017748873711	0.8921453864865417
0.9169000122011199	0.894242950961565
0.919804347353998	0.8963489328865878
0.9227148177260507	0.898463367790524
0.925631460983955	0.9005862914957653
0.9285543150841005	0.9027177401212423
0.9314834182757233	0.9048577500855399
0.9344188091040685	0.9070063581100432
0.9373605264136069	0.9091636012221357
0.9403086093512849	0.9113295167584308
0.9432630973698256	0.9135041423680552
0.9462240302310682	0.9156875160159708
0.9491914480093575	0.9178796759863466
0.9521653910949738	0.9200806608859706
0.955145900197616	0.9222905096477161
0.958133016349924	0.9245092615340461
0.9611267809110579	0.9267369561405749
0.9641272355703162	0.9289736333996708
0.9671344223508148	0.9312193335841155
0.9701483836132053	0.9334740973108069
0.9731691620594543	0.9357379655445213
0.976196800736666	0.9380109796017189
0.9792313430409678	0.9402931811544119
0.9822728327214381	0.942584612234077
0.9853213138841012	0.944885315235632
0.9883768309959657	0.9471953329214597
0.9914394288891326	0.9495147084254971
0.9945091527649474	0.9518434852573727
0.9975860481982235	0.9541817073066127
1.0006701611415136	0.9565294188468978
1.0037615379294544	0.9588866645403885
1.006860225283158	0.9612534894421045
1.0099662703146821	0.9636299390043752
1.013079720531549	0.966016059081345
1.0162006238413424	0.9684118959335535
1.019329028556359	0.9708174962325709
1.0224649833983375	0.9732329070657126
1.0256085375032473	0.9756581759408104
1.0287597404261537	0.978093350791064
1.031918642146147	0.980538479979953
1.035085293071352	0.9829936123062325
1.038259744044001	0.9854587970089894
1.0414420463455913	0.9879340837727856
1.0446322517021096	0.9904195227328665
1.0478304122893416	0.9929151644804562
1.0510365807382525	0.9954210600681229
1.0542508101404555	0.9979372610152315
1.0574731540537543	1.0004638193134718
1.060703666507775	1.0030007874324764
1.0639424020096755	1.0055482183255142
1.0671894155499502	1.0081061654352803
1.0704447626083102	1.0106746826997632
1.0737084991596657	1.0132538245582103
1.0769806816801868	1.015843645957177
1.0802613671534673	1.0184442023566733
1.0835506130767736	1.0210555497364007
1.0868484774673977	1.0236777446020888
1.090155018869099	1.0263108439919262
1.0934702963586556	1.028954905483093
1.0967943695525055	1.0316099871983928
1.1001272986135033	1.0342761478129914
1.1034691442577684	1.0369534465612547
1.1068199677616548	1.0396419432437012
1.1101798309688162	1.0423416982340554
1.1135487962973933	1.045052772486422
1.116926926747305	1.0477752275425618
1.1203142859076656	1.0505091255392953
1.1237109379643062	1.0532545292160131
1.127116947707431	1.0560115019223146
1.13053238053938	1.0587801076257626
1.1339573024825325	1.0615604109197676
1.1373917801873206	1.064352477031594
1.1408358809403887	1.0671563718305015
1.1442896726728695	1.0699721618360112
1.1477532239688084	1.0727999142263152
1.1512266040737107	1.0756396968468125
1.1547098829032447	1.078491578218796
1.158203131052069	1.0813556275482723
1.161706419802825	1.0842319147349353
1.1652198211352571	1.0871205103812787
1.1687434077355034	1.0900214858018709
1.1722772530055232	1.092934913032772
1.1758214310726978	1.0958608648411197
1.1793760167995762	1.098799414734866
1.1829410857937992	1.1017506369726853
1.1865167144181767	1.1047146065740412
1.190102979800948	1.1076913993294346
1.1936999598462033	1.1106810918108132
1.1973077332444966	1.113683761382171
1.200926379483624	1.1166994862103152
1.204555978859602	1.1197283452758326
1.2081966124878203	1.1227704183842317
1.2118483623143996	1.1258257861772858
1.2155113111277371	1.128894530144568
1.219185542570253	1.1319767326351877
1.2228711411503501	1.1350724768697353
1.2265681922545695	1.138181846952429
1.2302767821599725	1.1413049278834824
1.233996998046729	1.1444418055716845
1.2377289280109391	1.1475925668472078
1.2414726610776718	1.1507572994746353
1.245228287214246	1.153936092166231
1.2489958973437365	1.1571290345954353
1.252775583358738	1.1603362174106155
1.2565674381353578	1.1635577322490502
1.2603715555474806	1.1667936717511802
1.2641880304812736	1.1700441295751052
1.2680169588499723	1.1733092004113548
1.2718584376089201	1.1765889799979217
1.2757125647708982	1.1798835651355781
1.2795794394217241	1.1831930537034632
1.283459161736151	1.1865175446749725
1.2873518329940479	1.1898571381339274
1.2912575555968953	1.1932119352910597
1.2951764330845732	1.1965820385007895
1.2991085701524798	1.1999675512783319
1.303054072668956	1.203368578317114
1.307013047693054	1.2067852255065288
1.3109856034926282	1.2102175999500204
1.3149718495627847	1.2136658099835187
1.3189718966446675	1.2171299651942191
1.3229858567446209	1.2206101764397317
1.3270138431537049	1.2241065558675888
1.3310559704676022	1.2276192169351399
1.335112354606897	1.2311482744298226
1.3391831128377638	1.234693844489838
1.343268363793043	1.2382560446252207
1.347368227493748	1.241834993739332
1.3514828253709799	1.2454308121507676
1.3556122802882897	1.2490436216157077
1.3597567165644697	1.252673545350701
1.363916259996815	1.2563207080559147
1.3680910378848354	1.2599852359388368
1.372281179054457	1.26366725673847
1.376486813882699	1.2673668997499963
1.3807080743228652	1.2710842958499615
1.3849450939302315	1.2748195775219502
1.3891980078882735	1.278572878882808
1.3934669530354178	1.2823443357093802
1.3977520678923578	1.2861340854658194
1.4020534926899204	1.289942267331444
1.406371369397525	1.2937690222291856
1.4107058417522218	1.2976144928546205
1.4150570552883521	1.3014788237056196
1.419425157367819	1.305362161112611
1.4238102972110085	1.3092646532694916
1.4282126259283563	1.313186450265184
1.4326322965525966	1.3171277041158782
1.4370694640716888	1.321088568797948
1.4415242854624646	1.325069200281591
1.4459969197249871	1.3290697565651772
1.4504875279176683	1.3330903977103583
1.4549962731931354	1.3371312858779256
1.459523320834896	1.341192585364468
1.4640688382947946	1.3452744626398156
1.4686329952313057	1.3493770863853305
1.4732159635486648	1.3535006275330237
1.4778179174368806	1.3576452593055626
1.4824390334126285	1.3618111572571547
1.4870794903610753	1.365998499315363
1.4917394695786323	1.370207465823854
1.496419154816692	1.374438239586122
1.5011187323263426	1.3786910059101998
1.5058383909041226	1.3829659526544007
1.5105783219388065	1.3872632702741003
1.5153387194592884	1.3915831518696091
1.520119780183557	1.3959257932351417
1.5249217035688278	1.4002913929089384
1.5297446918628301	1.404680152224548
1.5345889501563172	1.4090922753633262
1.5394546864367975	1.4135279694081615
1.5443421116435587	1.4179874443984914
1.5492514397239845	1.4224709133866105
1.5541828876912385	1.4269785924953475
1.5591366756833178	1.4315107009771104
1.564113027023552	1.4360674612743787
1.5691121682825537	1.4406490990816465
1.5741343293417016	1.4452558434088973
1.5791797434581591	1.4498879266466158
1.5842486473315178	1.4545455846324233
1.589341281172072	1.4592290567193462
1.5944578887708107	1.4639385858458
1.5995987175711457	1.4686744186073093
1.6047640187424588	1.4734368053300488
1.6099540472554914	1.4782260001462257
1.6151690619596677	1.483042261071396
1.6204093256623746	1.4878858500837355
1.6256751052102922	1.4927570332053661
1.6309666715728075	1.4976560805857604
1.6362842999276082	1.5025832665873295
1.6416282697484885	1.5075388698732222
1.6469988648954765	1.512523173497443
1.6523963737073144	1.5175364649973302
1.6578210890964102	1.5225790364884957
1.6632733086462939	1.527651184762279
1.6687533347117063	1.5327532113858249
1.6742614745213582	1.5378854228048406
1.6797980402834904	1.5430481304491455
1.685363349294287	1.5482416508410801
1.6909577240492721	1.5534663057068943
1.6965814923577507	1.5587224220911837
1.702234987460435	1.5640103324745085
1.7079185481503216	1.5693303748942653
1.7136325188969683	1.5746828930689554
1.719377249974247	1.5800682365259329
1.7251530975917273	1.585486760732783
1.7309604240297805	1.5909388272324172
1.736799597778564	1.5964248037820545
1.742670993680987	1.6019450644961784
1.748574993079832	1.607499989993654
1.7545119839691394	1.613089967549104
1.7604823611500402	1.61871539124874
1.766486526391162	1.624376662150758
1.772524888593804	1.6300741884505094
1.7785978639620132	1.6358083856505723
1.7847058761777816	1.6415796767359403
1.7908493565815036	1.6473884923544753
1.7970287443579316	1.6532352710028593
1.8032444867277855	1.6591204592181943
1.8094970391452678	1.6650445117755153
1.8157868655016691	1.6710078918913878
1.8221144383353045	1.6770110714338395
1.8284802390480321	1.6830545311388732
1.8348847581285703	1.6891387608337785
1.841328495382911	1.695264259667539
1.8478119601720588	1.7014315363485673
1.8543356716574242	1.7076411093900918
1.860900159054118	1.7138935073634456
1.8675059618925056	1.7201892691596155
1.8741536302882944	1.7265289442593255
1.8808437252215449	1.7329130930120398
1.8875768188249058	1.7393422869241966
1.8943534946814968	1.7458171089570818
1.9011743481327745	1.752338153834692
1.9080399865968407	1.7589060283620368
1.9149510298975665	1.7655213517542592
1.921908110605028	1.7721847559770634
1.928911874387675	1.7788968860988819
1.9359629803767673	1.7856584006553056
1.9430621015435503	1.792469972026253
1.9502099250897535	1.7993322868264645
1.9574071528519308	1.8062460463098406
1.9646545017202914	1.8132119667882645
1.9719527040725904	1.8202307800654882
1.979302508223791	1.8273032338867923
1.986704678892135	1.83443009240505
1.9941599976824025	1.8416121366639833
2.00166926358707	1.8488501650993143
2.009233293506224	1.8561449940586767
2.016852922787022	1.863497458341072
2.0245290057836516	1.870908411756822
2.0322624164386642	1.8783787277088995
2.0400540488867307	1.8859092997966806
2.0479048180818125	1.8935010424431096
2.0558156604488946	1.9011548915464278
2.0637875345613943	1.9088718051575793
2.071821421845521	1.9166527641845645
2.079918327312832	1.9244987731249945
2.088079280322402	1.9324108608282522
2.0963053353739998	1.9403900812886699
2.1045975729338564	1.9484375144712893
2.1129571002945866	1.9565542671717795
2.121385052471028	1.9647414739122757
2.129882593133763	1.97300029787489
2.1384509155822875	1.9813319318748848
2.1470912437598217	1.9897375993754727
2.1558048333119646	1.9982185555464689
2.1645929726914304	2.0067760883690267
2.173456984311361	2.015411519788942
2.18239822574973	2.024126206921056
2.191418091007646	2.032921543307555
2.2005180118244128	2.0417989602330247
2.20969945905251	2.0507599280994278
2.2189639440957305	2.0598059578642407
2.2283130204140673	2.0689386025453307
2.2377482850990167	2.078159458796263
2.2472713805233764	2.0874701685560892
2.256883996069722	2.0968724207778227
2.2665878699421866	2.1063679532402158
2.276384791066335	2.115958554447628
2.2862766010823923	2.1256460656232523
2.296265196437319	2.1354323828011887
2.3063525305817407	2.1453194590233675
2.316540616278035	2.155309306647634
2.326831528026464	2.165403999773879
2.337227404616597	2.175605676795457
2.3477304518119495	2.185916543083821
2.3583429451761884	2.1963388738147285
2.3690672330500444	2.206875016945145
2.3799057396885925	2.2175273963505258
2.3908609685694633	2.228298515133023
2.4019355058832064	2.2391909591118453
2.4131320242180494	2.250207400508014
2.424453286452119	2.2613506018365817
2.435902149867372	2.272623420020561
2.4474815705004946	2.2840288107418187
2.459194607747414	2.295569833045587
2.471044429239295	2.307249654216455
2.4830343160095376	2.319071554945366
2.4951676679727903	2.3310389348086256
2.5074480097389436	2.343155318081893
2.5198789967869017	2.355424359913952
2.5324644220252743	2.3678498528873986
2.5452082227693613	2.380435733995621
2.5581144881666336	2.3931860920682824
2.5711874671056596	2.406105175680241
2.5844315766468435	2.4191974015822884
2.5978514110167477	2.432467363695467
2.6114517512119164	2.4459198427148925
2.6252375752623465	2.4595598163732233
2.639214069209841	2.4733924704190104
2.653386638861732	2.487423210370418
2.6677609223867407	2.5016576741110796
2.6823428038263226	2.5161017454014463
2.69713842760264	2.5307615683867493
2.712154214112579	2.545643563191022
2.727396876506978	2.5607544426963207
2.742873438764715	2.5761012306168145
2.758591255183566	2.5916912809896355
2.7745580314231026	2.6075322992177825
2.7907818472504693	2.623632364815888
2.8072711811569913	2.639999956026829
2.8240349370334967	2.6566439764970458
2.84108247311434	2.673573784220564
2.8584236334258146	2.6907992229874034
2.876068782003441	2.708330656600867
2.8940288401760568	2.7261790061616273
2.912315327252443	2.7443557907543497
2.930940404990186	2.762873171916557
2.9499169262765568	2.7817440023195013
2.9692584885095483	2.800981879149203
2.9889794922342374	2.8206012027428105
3.0090952056679683	2.8406172411137836
3.0296218358384714	2.8610462010900055
3.0505766071653997	2.881905306895323
3.0719778484397366	2.903212887128951
3.093845089301762	2.9249884712434358
3.116199167489992	2.9472528967935956
3.139062348337286	2.9700284289326238
3.162458458231498	2.99333889387274
3.186413034046123	3.0172098283158353
3.2109534908902866	3.0416686472034584
3.236109310941148	3.0667448325492224
3.2619122566202075	3.0924701466151046
3.288396611979642	3.118878873297785
3.3155994569002396	3.1460080923265767
3.343560979603164	3.1738979917751937
3.3723248340848127	3.202592225496602
3.4019385504541018	3.2321383234603074
3.4324540078551977	3.2625881646750856
3.463927981791942	3.2939985245134036
3.4964227803577694	3.326431710941339
3.530006987284296	3.359956307567167
3.564756334079788	3.3946480457798267
3.6007547291411277	3.430590833860889
3.6380954790134843	3.467877978244221
3.6768827465245546	3.5066136416502327
3.7172333031592926	3.546914595460601
3.7592786499328072	3.5889123405911674
3.8031676038473865	3.6327556939489636
3.8490694782366024	3.6786139687763115
3.8971780285441415	3.7266809204296587
3.94771639583226	3.7771796898880274
4.00094336696429	3.8303690639355223
4.057161396081634	3.8865514966383254
4.116727017662668	3.9460835224035975
4.180064561376116	4.009389470832852
4.247684510632969	4.076979825273875
4.3202085295343595	4.149476249768593
4.398404294102801	4.227646420284321
4.483235131573699	4.312453664005271
4.575932730216611	4.405129669153802
4.678107117322581	4.50728446297777
4.791919473586372	4.621079226132745
4.920366490563987	4.749510650139543
5.067775649353316	4.896906216064864
5.240732405845761	5.069851379772925
5.449988702258678	5.279098083457895
5.7149429009801	5.544044689488621
6.076442720673304	5.905538916513196
6.648219996127455	6.477312599309603

==> data/linear_growth_phi20_y-0.1.dat <==
-8.173001153986739	5.992416588967194
-6.820894006556722	4.643276795397056
-6.265657304653092	4.091015523349238
-5.91031854448552	3.7386602577184487
-5.648351302084263	3.479684563201691
-5.440698070609799	3.2750309216082547
-5.2686180959761275	3.1059585674832944
-5.121657815271409	2.962013926528769
-4.993386739603002	2.836766498448757
-4.879565859109958	2.7259772619622384
-4.777252666482285	2.6267036983226415
-4.684321019194399	2.536819653551577
-4.599184550714439	2.454738749648434
-4.520628126085416	2.3792458401718095
-4.447700345143454	2.3093895134580205
-4.379642342320245	2.2444108924238497
-4.3158391020577955	2.1836949499815552
-4.255785251605295	2.1267363018360195
-4.1990604537531055	2.0731145992190108
-4.145311337645209	2.0224764597019056
-4.094237987858905	1.9745219562756526
-4.045583677894509	1.9289943508407483
-3.999126955856488	1.8856721798886316
-3.9546754638617814	1.8443630739102823
-3.912061054488175	1.8048988738448555
-3.871135890746142	1.7671317310517907
-3.831769301056644	1.7309309622888787
-3.793845220359627	1.6961804908210163
-3.757260090966672	1.6627767472731252
-3.7219211274665023	1.6306269345359172
-3.6877448724513884	1.5996475834925603
-3.6546559864632364	1.5697633429650293
-3.6225862280069574	1.5409059597277281
-3.5914735888943383	1.5130134138516231
-3.561261557369657	1.4860291818301143
-3.5318984870051087	1.4599016054747143
-3.503337053655099	1.434583348869599
-3.4755337861242217	1.4100309290398396
-3.448448658858521	1.386204308642915
-3.4220447370769627	1.3630665411004381
-3.396287866444081	1.340583460271052
-3.3711464007392133	1.3187234081199148
-3.3465909620726397	1.297456994935092
-3.3225942290896255	1.2767568875318427
-3.299130749331586	1.2565976216140364
-3.2761767725215454	1.236955435059857
-3.2537101020347756	1.2178081193926882
-3.2317099622250955	1.1991348871076595
-3.210156879617987	1.1809162528650048
-3.189032576266958	1.1631339268466712
-3.1683198738087084	1.1457707188117285
-3.1480026069544023	1.1288104515878818
-3.1280655453248913	1.112237882906939
-3.1084943226823523	1.0960386346366877
-3.08927537273401	1.0801991285848613
-3.0703958707889423	1.0647065281561803
-3.051843680638991	1.049548685233503
-3.0336073061123194	1.034714091731626
-3.0156758468148834	1.0201918353389858
-2.9980389576327635	1.0059715590202347
-2.980686811618298	0.9920434239026049
-2.9636100659262232	0.978398075212289
-2.946799830503976	0.9650266109649773
-2.9302476392731602	0.9519205531475545
-2.9139454235679847	0.9390718211567787
-2.897885487621928	0.9264727072861753
-2.882060485915909	0.9141158540744403
-2.8664634022208535	0.9019942333482435
-2.85108753018485	0.8901011268096123
-2.835926455330235	0.8784301080332498
-2.8209740383394677	0.8669750257526407
-2.8062243995206946	0.855729988325847
-2.791671904354423	0.8446893492824101
-2.777311150032271	0.8338476938623314
-2.763136952907192	0.8231998264665242
-2.7491443367820834	0.8127407589456551
-2.7353285219704726	0.802465699661052
-2.721684915068957	0.7923700432573779
-2.708209099386626	0.7824493610922765
-2.694896825981316	0.7726993922728544
-2.6817440052572556	0.7631160352535549
-2.6687466990823383	0.7536953399536543
-2.65590111338694	0.7444335003563073
-2.643203591209451	0.7353268475543019
-2.6306506061564883	0.7263718432105004
-2.618238756248514	0.717565073403678
-2.605964758123907	0.7089032428328221
-2.593825441576704	0.7003831693550968
-2.5818177444052437	0.6920017788347085
-2.5699387075507083	0.6837561002816744
-2.5581854705061815	0.6756432612610995
-2.546555266978412	0.6676604835551669
-2.5350454207857074	0.6598050790612513
-2.523653341976728	0.652074445910937
-2.5123765231560893	0.6444660647958389
-2.5012125360036044	0.636977495487073
-2.490159027975159	0.6296063735363451
-2.479213719173849	0.6223504071473163
-2.468374399381047	0.6152073742068864
-2.457638925237571	0.6081751194665848
-2.4470052175660952	0.6012515518652011
-2.4364712588262063	0.5944346419840654
-2.426035090694472	0.5877224196273314
-2.4156948117620938	0.5811129715198529
-2.4054485753434323	0.5746044391159285
-2.3952945873890266	0.5681950165125406
-2.3852311044971772	0.561882948461157
-2.375256432018573	0.5556665284725786
-2.3653689222488112	0.5495440970096777
-2.3555669727038833	0.5435140397631044
-2.3458490244742034	0.5375747860055327
-2.3362135606528165	0.5317248070200877
-2.326659104833923	0.5259626145990918
-2.3171842196778765	0.5202867596092765
-2.307787505539204	0.5146958306200264
-2.298467599154362	0.5091884525913504
-2.2892231723861207	0.5037632856184864
-2.2800529310216437	0.4984190237301992
-2.27095561362158	0.49315439373809117
-2.2619299904175616	0.48796815413431716
-2.252974862255668	0.4828590940352696
-2.2440890595836334	0.47782603216900327
-2.2352714414795694	0.4728678159041758
-2.2265208947202395	0.4679833203185415
-2.217836332886909	0.4631714473050204
-2.2092166955070356	0.45843112471360736
-2.2006609472300225	0.4537613055273403
-2.192168077035465	0.4491609670707713
-2.183737097472354	0.4446291102493861
-2.1753670439277912	0.440164758818535
-2.167056973923864	0.4357669586805325
-2.1588059664413692	0.43143477720859513
-2.1506131212691844	0.42716730259643537
-2.1424775583781117	0.4229636432323216
-2.1343984173181147	0.41882292709653546
-2.12637485663789	0.4147443011811646
-2.118406053325797	0.4107269309312477
-2.1104912022712052	0.40676999970634753
-2.102629515745378	0.4028727082616468
-2.0948202229010358	0.3990342742477393
-2.087062569289814	0.3952539317283004
-2.079355816396827	0.3915309307148783
-2.071699241191653	0.3878645367180929
-2.0640921356950104	0.38425403031453836
-2.056533806560503	0.3806987067287455
-2.04902357467078	0.37719787542956307
-2.041560774747557	0.3737508597404027
-2.034144754974887	0.3703569964627281
-2.0267748766351734	0.36701563551229244
-2.019450513757408	0.3637261395675953
-2.0121710527771395	0.360487883730076
-2.004935892207681	0.357300255195544
-1.9977444423221953	0.35416265293648286
-1.990596124846105	0.3510744873946885
-1.9834903726595439	0.34803518018394
-1.9764266295093822	0.3450441638022502
-1.9694043497305023	0.3421008813533652
-1.9624229979759387	0.3392047862771278
-1.9554820489555722	0.33635534208839657
-1.9485809871830355	0.3335520221241769
-1.941719306730529	0.3307943092986611
-1.9348965109912633	0.3280816958658965
-1.9281121124492235	0.3254136831897765
-1.9213656324559947	0.32278978152109117
-1.9146566010144108	0.3202095097814033
-1.9079845565687332	0.31767239535345415
-1.9013490458011768	0.31517797387791674
-1.894749623434501	0.3127257890562145
-1.8881858520405024	0.3103153924592421
-1.881657301854153	0.30794634334173265
-1.8751635505932147	0.3056182084621017
-1.8687041832831193	0.3033305619075548
-1.8622787920869575	0.30108298492430896
-1.8558869761403418	0.2988750657526843
-1.8495283413910724	0.29670639946700084
-1.8432025004433126	0.2945765878199868
-1.836909072406259	0.2924852390916777
-1.830647682747029	0.29043196794254056
-1.8244179631477133	0.288416395270754
-1.8182195513664052	0.2864381480734753
-1.8120520911020948	0.28449685931196517
-1.8059152318632896	0.28259216778044577
-1.7998086288402373	0.280723717978556
-1.7937319427806608	0.27889115998732256
-1.7876848398688259	0.27709414934846505
-1.7816669916079302	0.27533234694701847
-1.7756780747055954	0.2736054188970674
-1.7697177709624623	0.2719130364305729
-1.7637857671637167	0.2702548757891423
-1.7578817549735113	0.26863061811868566
-1.752005430832128	0.2670399493668214
-1.7461564958558673	0.26548256018300254
-1.740334655739507	0.2639581458212186
-1.7345396206613202	0.26246640604525406
-1.7287711051905028	0.2610070450363579
-1.7230288281970032	0.25957977130331683
-1.7173125127636246	0.25818429759480105
-1.7116218861003811	0.25682034081396254
-1.7059566794609835	0.255487621935169
-1.700316628061448	0.2541858659228553
-1.6947014710007169	0.25291480165239233
-1.68911095118327	0.2516741618329435
-1.6835448152436214	0.25046368293221166
-1.6780028134727063	0.2492831051030725
-1.672484699746042	0.24813217211198488
-1.6669902314536473	0.24701063126916167
-1.661519169431668	0.2459182333604448
-1.6560712778956366	0.24485473258081653
-1.6506463243753398	0.24381988646951974
-1.6452440796512486	0.24281345584674063
-1.6398643176924406	0.24183520475178671
-1.6345068155960059	0.24088490038274485
-1.6291713535278805	0.2399623130375726
-1.6238577146650441	0.23906721605655057
-1.6185656851390906	0.23819938576611288
-1.6132950539810935	0.2373586014239678
-1.60804561306775	0.23654464516550272
-1.6028171570687493	0.23575730195141256
-1.597609483395372	0.23499635951655934
-1.592422392150231	0.23426160831997558
-1.5872556860781706	0.23355284149602493
-1.5821091705182546	0.2328698548066558
-1.5769826533568612	0.23221244659475876
-1.5718759449817923	0.23158041773854487
-1.566788858237434	0.23097357160696752
-1.561721208380881	0.2303917140161195
-1.5566728130390584	0.22983465318661994
-1.5516434921667606	0.2293021997019251
-1.54663306800562	0.22879416646756578
-1.541641365043956	0.22831036867126897
-1.5366682099775182	0.22785062374397352
-1.5317134316710397	0.2274147513216572
-1.5267768611206494	0.2270025732080232
-1.5218583314170637	0.2266139133379686
-1.5169576777095757	0.22624859774184955
-1.5120747371707999	0.22590645451050462
-1.5072093489621599	0.2255873137610221
-1.502361354200108	0.22529100760323795
-1.4975305959230356	0.22501737010693085
-1.4927169190589	0.22476623726972794
-1.4879201703934823	0.22453744698564926
-1.483140198539344	0.22433083901434764
-1.4783768539053808	0.22414625495094953
-1.4736299886670332	0.22398353819655226
-1.4688994567370801	0.22384253392930697
-1.4641851137370374	0.22372308907610564
-1.4594868169691275	0.22362505228484392
-1.4548044253888228	0.22354827389725304
-1.450137799577922	0.22349260592227446
-1.4454868017181828	0.22345790200998253
-1.4408512955654595	0.22344401742602324
-1.4362311464243729	0.22345080902657624
-1.4316262211234567	0.2234781352338045
-1.4270363879908081	0.22352585601180192
-1.4224615168302093	0.22359383284301856
-1.4179014788977087	0.22368192870514236
-1.4133561468786617	0.22379000804844604
-1.4088253948652123	0.22391793677357377
-1.4043090983342066	0.22406558220976036
-1.3998071341255316	0.2242328130934802
-1.395319380420862	0.224419499547504
-1.3908457167228172	0.22462551306036524
-1.386386023834501	0.22485072646621382
-1.3819401838394474	0.22509501392507658
-1.3775080800819135	0.22535825090346573
-1.373089597147566	0.2256403141553815
-1.3686846208445138	0.225941081703665
-1.3642930381846947	0.2262604328217042
-1.3599147373656042	0.2265982480154854
-1.3555496077523672	0.22695440900598907
-1.3511975398601266	0.22732879871189993
-1.3468584253367601	0.2277213012326565
-1.3425321569459112	0.22813180183180454
-1.3382186285503241	0.22856018692066565
-1.333917735095479	0.2290063440423028
-1.3296293725935233	0.22947016185578484
-1.32535343810749	0.2299515301207397
-1.321089829735793	0.23045033968218778
-1.316838446597002	0.2309664824556532
-1.312599188814883	0.23149985141254578
-1.3083719575037043	0.23205034056580914
-1.3041566547538002	0.23261784495582694
-1.299953183617381	0.23320226063658064
-1.2957614480946	0.2338034846620603
-1.2915813531198503	0.23442141507291406
-1.28741280454831	0.23505595088334194
-1.2832557091427057	0.235706992068214
-1.2791099745603132	0.23637443955042414
-1.2749755093401745	0.23705819518846438
-1.2708522228905306	0.23775816176421768
-1.266740025476476	0.2384742429709703
-1.2626388282078047	0.23920634340162267
-1.258548543027079	0.239954368537121
-1.254469082697882	0.2407182247350777
-1.250400360793279	0.24149781921859972
-1.2463422916844564	0.24229306006529927
-1.2422947905295605	0.24310385619650496
-1.2382577732627145	0.24393011736665354
-1.2342311565832127	0.24477175415285968
-1.2302148579449004	0.24562867794467658
-1.2262087955457175	0.2465008009340196
-1.2222128883174126	0.24738803610526358
-1.2182270559154278	0.24829029722551393
-1.214251218708946	0.24920749883503993
-1.2102852977710883	0.2501395562378637
-1.2063292148692824	0.25108638549251894
-1.2023828924557673	0.25204790340295324
-1.1984462536582683	0.2530240275095944
-1.1945192222707974	0.2540146760805548
-1.1906017227446128	0.25501976810299
-1.1866936801793175	0.2560392232746006
-1.18279502031409	0.2570729619952714
-1.1789056695190594	0.25812090535885157
-1.1750255547868076	0.25918297514507005
-1.1711546037240064	0.26025909381158524
-1.167292744543179	0.2613491844861636
-1.163439906054592	0.26245317095898757
-1.1595960176582647	0.263570977675088
-1.1557610093361033	0.2647025297269009
-1.1519348116441592	0.2658477528469514
-1.148117355704987	0.26700657340064093
-1.144308573200137	0.26817891837917024
-1.140508396362744	0.26936471539256435
-1.136716757970236	0.2705638926628137
-1.1329335913371439	0.2717763790171277
-1.1291588303080209	0.27300210388129287
-1.1253924092504655	0.27424099727314194
-1.1216342630482443	0.2754929897961246
-1.1178843270945185	0.2767580126329824
-1.1141425372851632	0.2780359975395251
-1.110408830012187	0.27932687683850166
-1.106683142157245	0.2806305834135759
-1.102965411085246	0.28194705070339426
-1.0992555746380452	0.28327621269574244
-1.095553571128235	0.28461800392180686
-1.0918593393330172	0.2859723594505142
-1.0881728184881594	0.2873392148829644
-1.0844939482820461	0.28871850634695734
-1.080822668849802	0.2901101704915974
-1.0771589207675	0.29151414448198315
-1.0735026450464535	0.2929303659939876
-1.0698537831275807	0.2943587732091113
-1.0662122768758517	0.2957993048094223
-1.0625780685748072	0.29725189997257107
-1.058951100921155	0.2987164983668862
-1.055331317019435	0.3001930401465427
-1.0517186603767603	0.30168146594680867
-1.0481130748976286	0.30318171687936524
-1.0445145048787983	0.3046937345276975
-1.0409228950042366	0.3062174609425576
-1.0373381903401346	0.3077528386374996
-1.0337603363299828	0.30929981058448
-1.0301892787897193	0.3108583202095296
-1.0266249639029332	0.3124283113884913
-1.0230673382161348	0.3140097284428214
-1.0195163486340861	0.3156025161354588
-1.0159719424151885	0.31720661966675545
-1.0124340671669325	0.3188219846704695
-1.0089026708414055	0.32044855720982307
-1.0053777017308536	0.3220862837736169
-1.0018591084633008	0.32373511127240645
-0.9983468399982228	0.3253949870347343
-0.9948408456222755	0.3270658588034273
-0.9913410749450756	0.32874767473194144
-0.9878474778950322	0.33044038338076775
-0.9843600047152307	0.3321439337138941
-0.9808786059593693	0.33385827509531996
-0.9774032324877389	0.3355833572856215
-0.9739338354632573	0.33731913043857664
-0.9704703663475445	0.33906554509783216
-0.9670127768970553	0.34082255219363333
-0.9635610191592477	0.3425901030395941
-0.9601150454687966	0.3443681493295187
-0.9566748084438632	0.3461566431342788
-0.9532402609823946	0.34795553689873043
-0.9498113562584716	0.34976478343868006
-0.9463880477187046	0.3515843359379027
-0.9429702890786574	0.3534141479451993
-0.9395580343193247	0.3552541733715011
-0.9361512376836444	0.3571043664870237
-0.9327498536730446	0.3589646819184557
-0.9293538370440387	0.36083507464619996
-0.92596314280485	0.36271550000165154
-0.9225777262120776	0.36460591366452016
-0.9191975427674006	0.36650627166019534
-0.9158225482143105	0.36841653035714705
-0.91245269853489	0.3703366464643746
-0.9090879499466169	0.372266577028889
-0.9057282588992082	0.3742062794332373
-0.9023735820714931	0.37615571139306464
-0.8990238763683248	0.37811483095471615
-0.8956790989175186	0.3800835964928739
-0.8923392070668243	0.3820619667082327
-0.8890041583809304	0.38404990062521127
-0.8856739106385021	0.3860473575897049
-0.8823484218292392	0.3880542972668613
-0.879027650150976	0.39007067963890746
-0.8757115540068008	0.3920964650029973
-0.872400092002211	0.39413161396910334
-0.8690932229422912	0.396176087457937
-0.8657909058289202	0.3982298466989037
-0.8624930998580084	0.40029285322809177
-0.8591997644167567	0.40236506888629164
-0.8559108590809438	0.40444645581704813
-0.8526263436122413	0.4065369764647484
-0.8493461779555515	0.40863659357273324
-0.8460703222363677	0.41074527018144497
-0.8427987367581653	0.41286296962660596
-0.8395313819998119	0.4149896555374248
-0.8362682186130007	0.4171252918348326
-0.8330092074197093	0.4192698427297508
-0.829754309409682	0.42142327272138674
-0.826503485737927	0.4235855465955557
-0.8232566977222467	0.4257566294230367
-0.8200139068407796	0.4279364865579508
-0.8167750747295677	0.4301250836361711
-0.8135401631801438	0.4323223865737567
-0.8103091341371399	0.434528361565418
-0.8070819496959138	0.43674297508300597
-0.803858572100193	0.43896619387402547
-0.8006389637397453	0.4411979849601816
-0.7974230871480602	0.4434383156359457
-0.7942109050000513	0.4456871534671502
-0.7910023801097799	0.44794446628960816
-0.7877974754281886	0.4502102222077555
-0.7845961540408626	0.4524843895933238
-0.7813983791657971	0.4547669370840305
-0.7782041141511898	0.4570578335822993
-0.7750133224732476	0.45935704825400253
-0.7718259677340018	0.46166455052722255
-0.7686420136591525	0.4639803100910479
-0.7654614240959157	0.46630429689438035
-0.762284163010895	0.46863648114477496
-0.7591101944879581	0.47097683330729423
-0.7559394827261393	0.47332532410339456
-0.7527719920375455	0.4756819245098255
-0.7496076868452816	0.47804660575755836
-0.7464465316813889	0.4804193393307337
-0.7432884911847961	0.4828000969656311
-0.7401335300992813	0.48518885064965966
-0.7369816132714482	0.48758557262037105
-0.7338327056487185	0.48999023536449615
-0.7306867722773273	0.4924028116169967
-0.7275437783003378	0.4948232743601423
-0.7244036889556662	0.4972515968226082
-0.7212664695741136	0.49968775247859193
-0.7181320855774139	0.5021317150469498
-0.7150005024762914	0.5045834584903564
-0.7118716858685236	0.5070429570144808
-0.7087456014370219	0.5095101850671848
-0.705622214947917	0.5119851173377414
-0.7025014922486549	0.5144677287560687
-0.6993833992661037	0.5169579944919909
-0.6962679020046666	0.5194558899545081
-0.6931549665444079	0.5219613907910978
-0.6900445590391825	0.5244744728870214
-0.6869366457147785	0.5269951123646636
-0.683831192867065	0.5295232855828796
-0.6807281668601495	0.5320589691363666
-0.6776275341245388	0.5346021398550526
-0.6745292611553154	0.537152774803503
-0.6714333145103114	0.5397108512803457
-0.6683396608082974	0.542276346817717
-0.6652482667271716	0.544849239180718
-0.6621590990021597	0.5474295063668995
-0.6590721244240216	0.5500171266057563
-0.6559873098372582	0.5526120783582441
-0.6529046221383302	0.5552143403163106
-0.6498240282738794	0.5578238914024475
-0.6467454952389569	0.5604407107692584
-0.6436689900752518	0.5630647777990424
-0.6405944798693345	0.565696072103401
-0.637521931750892	0.5683345735228524
-0.6344513128909769	0.5709802621264728
-0.6313825905002584	0.57363311821155
-0.6283157318272746	0.5762931223032554
-0.6252507041566924	0.57896025515433
-0.6221874748075666	0.5816344977447913
-0.619126011131607	0.5843158312816572
-0.616066280511445	0.5870042371986814
-0.6130082503589035	0.5896996971561115
-0.6099518881132725	0.5924021930404627
-0.6068971612395834	0.5951117069643045
-0.603844037226887	0.5978282212660662
-0.6007924835865347	0.6005517185098623
-0.597742467850459	0.6032821814853286
-0.5946939575694583	0.6060195932074784
-0.5916469203114813	0.6087639369165755
-0.5886013236599131	0.6115151960780214
-0.5855571352118624	0.6142733543822605
-0.5825143225764491	0.6170383957447002
-0.5794728533730928	0.6198103043056509
-0.5764326952298024	0.6225890644302756
-0.5733938157814641	0.6253746607085661
-0.5703561826681305	0.6281670779553233
-0.5673197635333088	0.6309663012101648
-0.5642845260222511	0.6337723157375418
-0.5612504377802392	0.6365851070267748
-0.5582174664508712	0.6394046607921046
-0.555185579674349	0.642230962972762
-0.552154745085762	0.6450639997330508
-0.5491249303133694	0.6479037574624503
-0.5460961029768786	0.6507502227757294
-0.5430682306857292	0.6536033825130811
-0.540041281037367	0.6564632237402747
-0.5370152216155175	0.659329733748817
-0.53399001998846	0.6622029000561376
-0.5309656437072963	0.6650827104057883
-0.5279420603042156	0.6679691527676561
-0.5249192372907606	0.6708622153381965
-0.5218971421560834	0.6737618865406811
-0.5188757423652038	0.676668155025462
-0.5158550053572617	0.679581009670252
-0.5128348985437646	0.6825004395804269
-0.5098153893068307	0.685426434089333
-0.5067964449974299	0.6883589827586242
-0.503778032933619	0.6912980753786069
-0.5007601203987693	0.6942437019686053
-0.4977426746397933	0.6971958527773434
-0.49472566286536296	0.7001545182833421
-0.4917090522441262	0.703119689195337
-0.4886928099029106	0.7060913564527078
-0.4856769029249294	0.7090695112259288
-0.482661298347976	0.7120541449170383
-0.4796459631626134	0.7150452491601181
-0.4766308643103567	0.7180428158217964
-0.4736159686818497	0.7210468370017686
-0.4706012431150334	0.7240573050333292
-0.4675866543933074	0.7270742124839289
-0.464572169243684	0.7300975521557437
-0.46155775433493385	0.7331273170862646
-0.45854337627572317	0.7361635005489056
-0.45552900161274523	0.7392060960536239
-0.45251459682884126	0.7422550973475687
-0.4495001283411102	0.7453104984157385
-0.44648556249901555	0.7483722934816599
-0.44347086558247667	0.7514404770080855
-0.440456003799956	0.7545150436977117
-0.4374409432865321	0.7575959884939101
-0.4344256501019642	0.7606833065814823
-0.43141009022874904	0.7637769933874312
-0.42839422957016193	0.7668770445817529
-0.425378033948293	0.7699834560782455
-0.422361469102067	0.7730962240353387
-0.41934450068525686	0.7762153448569424
-0.41632709426448167	0.7793408151933142
-0.4133092153171941	0.7824726319419483
-0.41029082922965715	0.7856107922484812
-0.4072719012949062	0.7887552935076202
-0.4042523967107009	0.7919061333640912
-0.40123228057746235	0.7950633097136057
-0.3982115178961982	0.7982268207038486
-0.39519007356641217	0.8013966647354885
-0.39216791238400234	0.8045728404632054
-0.3891449990391478	0.8077553467967422
-0.38612129811416995	0.8109441829019766
-0.3830967740813952	0.8141393482020133
-0.3800713913009898	0.8173408423782996
-0.3770451140187838	0.8205486653717586
-0.37401790636408344	0.8237628173839514
-0.37098973234746013	0.826983298878254
-0.36796055585852966	0.8302101105810623
-0.3649303406637118	0.833443253483014
-0.3618990504039729	0.8366827288402385
-0.3588666485925547	0.839928538175628
-0.35583309861268103	0.843180683280129
-0.3527983637152507	0.8464391662140628
-0.3497624070165093	0.8497039893084636
-0.3467251914957053	0.8529751551664452
-0.3436866799927245	0.8562526666645882
-0.3406468352057095	0.8595365269543566
-0.33760561968865427	0.8628267394635316
-0.3345629958489826	0.8661233078976789
-0.3315189259451064	0.8694262362416332
-0.3284733720839625	0.8727355287610147
-0.3254262962185259	0.8760511900037671
-0.32237766014531005	0.8793732248017239
-0.3193274255018326	0.8827016382721976
-0.3162755537640711	0.8860364358196026
-0.3132220062438902	0.8893776231370962
-0.3101667440864487	0.8927252062082544
-0.3071097282675777	0.8960791913087702
-0.3040509195911428	0.8994395850081821
-0.30099027868637784	0.9028063941716283
-0.2979277660051949	0.9061796259616364
-0.2948633418194688	0.9095592878399319
-0.29179696621829687	0.912945387569284
-0.28872859910523474	0.9163379332153765
-0.2856582001955018	0.9197369331487114
-0.2825857290131626	0.92314239604654
-0.2795111448882808	0.9265543308948281
-0.2764344069540487	0.9299727469902496
-0.2733554741438792	0.9333976539422116
-0.27027430518848083	0.9368290616749142
-0.2671908586128953	0.940266980429438
-0.2641050927335106	0.9437114207658699
-0.26101696565503985	0.9471623935654564
-0.25792643526747383	0.9506199100327943
-0.25483345924299927	0.9540839816980538
-0.251737995032886	0.9575546204192371
-0.248639999864345	0.9610318383844709
-0.2455394307373481	0.9645156481143331
-0.24243624442142095	0.9680060624642189
-0.23933039745239645	0.9715030946267408
-0.23622184612913902	0.9750067581341646
-0.23311054651022983	0.9785170668608856
-0.22999645441061697	0.9820340350259392
-0.22687952539823322	0.985557677195553
-0.22375971479057352	0.9890880082857371
-0.2206369776512347	0.9926250435649099
-0.2175112687864215	0.9961687986565724
-0.21438254274140892	0.999719289542013
-0.21125075379696873	1.0032765325630615
-0.20811585596575485	1.0068405444248814
-0.20497780298864823	1.0104113421988041
-0.20183654833106104	1.013988943325206
-0.19869204517919836	1.017573365616434
-0.19554424643627705	1.0211646272597654
-0.19239310471870338	1.024762746820426
-0.18923857235220223	1.0283677432446379
-0.18608060136790686	1.03197963586273
-0.18291914349839847	1.035598444392283
-0.17975415017370283	1.0392241889413265
-0.1765855725172381	1.0428568900115864
-0.17341336134171426	1.0464965685017777
-0.17023746714498547	1.0501432457109496
-0.1670578401058535	1.0537969433418812
-0.1638744300798159	1.0574576835045255
-0.16068718659477	1.0611254887195098
-0.1574960588466606	1.0648003819216874
-0.1543009956950735	1.0684823864637405
-0.15110194565877955	1.0721715261198415
-0.14789885691122068	1.0758678250893694
-0.14469167727594234	1.0795713080006795
-0.14148035422196537	1.0832819999149335
-0.13826483485910576	1.0869999263299863
-0.13504506593323187	1.0907251131843319
-0.13182099382146392	1.09445758686111
-0.1285925645273124	1.0981973741921742
-0.1253597236757522	1.1019445024622194
-0.12212241650824257	1.1056989994129753
-0.11888058787766959	1.1094608932474634
-0.11563418224323825	1.1132302126343163
-0.11238314366528732	1.1170069867121681
-0.10912741580004459	1.120791245094107
-0.10586694189430866	1.1245830178721998
-0.10260166478006466	1.1283823356220846
-0.0993315268690273	1.1321892294076337
-0.09605647014711356	1.136003730785689
-0.0927764361688412	1.139825871810872
-0.08949136605165174	1.1436556850404636
-0.0862012004701613	1.1474932035393643
-0.08290587965032994	1.1513384608851311
-0.07960534336355554	1.1551914911730865
-0.07629953092068742	1.159052329021515
-0.07298838116595761	1.1629210095769356
-0.06967183247083	1.166797568519458
-0.0663498227277661	1.1706820420682225
-0.0630222893439036	1.1745744669869251
-0.05968916923465014	1.1784748805894292
-0.05635039881718578	1.182383320745465
-0.05300591400387579	1.1862998258864204
-0.04965565019559433	1.1902244350112219
-0.046299542274948764	1.1941571876923078
-0.04293752459941576	1.1980981240816972
-0.03956953099437347	1.2020472849171553
-0.03619549474604054	1.2060047115284573
-0.0328153485943105	1.209970445843751
-0.029429024725487186	1.2139445303960197
-0.02603645476491318	1.2179270083296543
-0.0226375697694917	1.2219179234071236
-0.019232300220104623	1.2259173200157558
-0.015820576013914588	1.2299252431746304
-0.0124023264565589	1.2339417385415787
-0.008977480254228428	1.2379668524202994
-0.005545965505628344	1.2420006317675871
-0.0021077096938221227	1.2460431242006842
0.0013373603220449967	1.2500943780047464
0.004789318315147434	1.2541544421404323
0.008248238699505795	1.2582233662516202
0.011714196538638855	1.2623012006732497
0.015187267554346818	1.266387996439289
0.018667528135631117	1.2704838052908418
0.022155055347741322	1.2745886796843793
0.02564992694136928	1.278702672800117
0.029152221361974377	1.2828258385505258
0.032662017759260684	1.2869582315889871
0.036179395996790834	1.291099907318592
0.03970443666175918	1.2952509219010897
0.04323722107490576	1.299411332265985
0.04677783130059258	1.3035811961197887
0.05032635015703563	1.3077605719554286
0.05388286122669302	1.3119495190618138
0.05744744886682486	1.3161480975335675
0.06102019822021334	1.3203563682809247
0.06460119522605719	1.3245743930397949
0.06819052663103821	1.3288022343820054
0.07178828000056466	1.3330399557257127
0.07539454373019874	1.3372876213460017
0.07900940705726235	1.3415452963856613
0.08263296007263736	1.3458130468661518
0.08626529373275549	1.3500909396987628
0.08990649987178087	1.3543790426959643
0.0935566712139984	1.3586774245829591
0.09721590138640046	1.3629861550094362
0.10088428493148735	1.367305304561535
0.10456191732027365	1.371634944774017
0.10824889496551668	1.3759751481426556
0.11194531523516435	1.3803259881368481
0.11565127646602887	1.384687539212452
0.11936687797769215	1.3890598768248497
0.12309222008664383	1.3934430774422502
0.12682740412066265	1.3978372185592316
0.13057253243344535	1.4022423787105254
0.1343277084194794	1.406658637485056
0.13809303652917737	1.4110860755402321
0.1418686222842734	1.4155247746164998
0.14565457229348291	1.4199748175521663
0.14945099426843853	1.4244362882984927
0.1532579970399027	1.4289092719350673
0.15707569057426804	1.4333938546854648
0.16090418599034537	1.4378901239331932
0.16474359557645274	1.4423981682379443
0.16859403280780605	1.4469180773521426
0.17245561236422188	1.4514499422378107
0.17632845014813603	1.4559938550837477
0.180212663302951	1.460549909323038
0.1841083702317104	1.4651181996508882
0.1880156906161163	1.4696988220428089
0.19193474543589215	1.4742918737731392
0.19586565698850286	1.478897453433932
0.1998085489092328	1.4835156609542015
0.20376354619164255	1.4881465976195403
0.20773077520839905	1.4927903660921247
0.21171036373249696	1.4974470704311014
0.21570244095887822	1.5021168161133809
0.21970713752645646	1.5067997100548334
0.22372458554056016	1.5114958606319076
0.22775491859579822	1.5162053777036724
0.23179827179936513	1.5209283726343024
0.23585478179479097	1.5256649583160062
0.23992458678614664	1.5304152491924174
0.24400782656271927	1.5351793612824554
0.248104642524165	1.539957412204666
0.2522151777061531	1.544749521202057
0.25633957680651137	1.5495558091674377
0.2604779862118858	1.554376398669279
0.2646305540249272	1.5592114139780957
0.2687974300920193	1.5640609810933834
0.27297876603155674	1.568925227771101
0.2771747152627918	1.5738042835517336
0.28138543303526087	1.5786982797889304
0.2856110764588064	1.583607349678748
0.2898518045342072	1.5885316282895083
0.2941077781844361	1.5934712525922825
0.2983791602865579	1.5984263614920229
0.30266611570428287	1.6033970958593575
0.3069688113211961	1.608383598563063
0.311287416074676	1.6133860145032335
0.315622100990524	1.6184044906451653
0.3199730392183188	1.6234391760539744
0.3243404060675181	1.6284902219299642
0.3287243790443245	1.6335577816447686
0.33312513788933723	1.6386420107782824
0.3375428646160111	1.6437430671564097
0.3419777435499392	1.648861110889643
0.3464299613689888	1.6539963044124988
0.35089970714430346	1.659148812523835
0.3553871723822084	1.664318802428071
0.35989255106702556	1.6695064437773326
0.3644160397048394	1.674711908714552
0.36895783736822907	1.6799353719175452
0.37351814574199715	1.6851770106440955
0.378097169169922	1.6904370047780684
0.3826951147025613	1.695715536876587
0.3873121921461353	1.701012792218303
0.3919486141125223	1.706328958852781
0.396604596070393	1.711664227651041
0.4012803563975227	1.7170187923572864
0.40597611643430537	1.7223928496418417
0.4106921005385116	1.7277865991553563
0.4154285361413232	1.733200243584283
0.42018565380467765	1.7386339887076916
0.4249636872799671	1.7440880434554438
0.4297628735681242	1.7495626199677663
0.4345834529811391	1.755057933656275
0.4394256692050479	1.7605742032664793
0.4442897693644369	1.7661116509418184
0.44917600408850605	1.7716705022892723
0.45408462757873935	1.7772509864465926
0.4590158976782282	1.7828533361512064
0.4639700759426971	1.7884777878108338
0.46894742771328896	1.7941245815758828
0.4739482221911521	1.799793961413665
0.4789727325138976	1.8054861751844935
0.48402123583396806	1.8112014747197187
0.48909401339899317	1.8169401159017589
0.4941913506341828	1.8227023587461926
0.49931353722682054	1.828488467485974
0.5044608672129343	1.8342987106578341
0.5096336390661969	1.8401333611909416
0.51483215578914	1.845992696497893
0.5200567250067479	1.8518769985681047
0.5253076590625091	1.8577865540636822
0.5305852751170049	1.8637216544178523
0.535889895249117	1.8696825959360308
0.541221846559937	1.8756696798996193
0.5465814612794699	1.881683212672618
0.5519690768762193	1.8877235058111423
0.5573850361697523	1.8937908761759454
0.5628296874463403	1.8998856460480393
0.5683033845777818	1.906008143247527
0.57380648714351	1.9121587012557395
0.579339360556102	1.9183376593408021
0.5849023761902927	1.9245453626867393
0.5904959115156333	1.930782162526238
0.5961203502328967	1.9370484162772
0.6017760824143785	1.943344487683203
0.6074635046482121	1.9496707469580217
0.613183020186858	1.9560275709343342
0.6189350390998889	1.9624153432167704
0.6247199784312483	1.9688344543394505
0.6305382623611218	1.9752853019281755
0.636390322372595	1.9817682908674359
0.6422765974232706	1.9882838334724042
0.6481975341220235	1.9948323496661042
0.6541535869110744	2.0014142671619295
0.6601452182535877	2.00803002165172
0.6661728988269907	2.0146800569995937
0.6722371077222239	2.0213648254417427
0.6783383326491528	2.028084787792427
0.6844770701483617	2.0348404136563865
0.6906538258095782	2.041632181647919
0.6968691144969825	2.048460579616873
0.7031234605816495	2.055326104881827
0.7094173981814207	2.062229264470715
0.7157514714084752	2.0691705753692045
0.7221262346249105	2.076150564777118
0.7285422527066445	2.0831697703732117
0.7350001013159637	2.090228740588644
0.7415003671830704	2.09732803488948
0.7480436483969786	2.1044682240685875
0.7546305547061425	2.111649890547304
0.7612617078292095	2.1188736286872736
0.7679377417763149	2.1261400451128565
0.7746593031813419	2.133449759044566
0.7814270516456172	2.1408034026439573
0.7882416600934962	2.148201621370476
0.7951038151403645	2.1556450743507454
0.802014217473555	2.163134434760822
0.8089735822467445	2.170670390221975
0.8159826394884029	2.178253643210564
0.8230421345249053	2.185884911482616
0.8301528284189373	2.193564928513754
0.8373154984238709	2.2012944439551307
0.84453093845481	2.2090742241060806
0.851799959577048	2.216905052404237
0.8591233905127175	2.2247877299338774
0.8665020781664512	2.232723075953334
0.8739368881709157	2.240711928442321
0.8814287054531339	2.2487551446701004
0.8889784348225468	2.2568536017854304
0.8965870015818297	2.2650081974293212
0.9042553521615282	2.2732198503716536
0.9119844547796369	2.2814895011727923
0.9197753001273061	2.289818112871372
0.9276289020819303	2.2982066716995186
0.9355462984489423	2.306656187826819
0.9435285517337154	2.315167696134445
0.9515767499450318	2.3237422570209088
0.9596920074317165	2.3323809572410084
0.9678754657540526	2.341084910779622
0.9761282945917569	2.3498552597621014
0.9844516926903573	2.358693175403123
0.9928468888479426	2.3675998589959484
1.0013151429443659	2.3765765429442034
1.0098577470151173	2.3856244918383567
1.0184760263721997	2.3947450035792652
1.0271713407745149	2.4039394105512657
1.0359450856503893	2.413209080847464
1.044798693375062	2.422555419550026
1.05373363460612	2.431979870068467
1.0627514196800623	2.4414839155391195
1.071853600073387	2.451069080289159
1.081041769931792	2.46073693136881
1.0903175676713577	2.4704890801555557
1.099682677655791	2.480327184034477
1.109138831954117	2.4902529481590694
1.1186878121834913	2.500268127297227
1.1283314514421154	2.510374527767384
1.1380716363375998	2.5205740094701317
1.1479103091164764	2.5308684880210413
1.1578494699009736	2.541259936990782
1.1678911790395932	2.5517503902590897
1.1780375595785126	2.5623419444895976
1.1882907998613241	2.5730367617330447
1.1986531562652007	2.5838370721669515
1.2091269560821538	2.594745176980423
1.2197146005547068	2.6057634514134107
1.2304185680760285	2.616894347960469
1.2412414175653137	2.628140399749789
1.2521857920300523	2.6395042241091646
1.263254422327732	2.650988526331421
1.2744501311405194	2.6625961036528603
1.285775837177548	2.6743298494593324
1.2972345596206112	2.6861927577357605
1.3088294228303798	2.698187927776205
1.320563661331664	2.710318569173009
1.3324406250978067	2.722588007105098
1.344463785155978	2.7349996879472123
1.356636739537055	2.7475571852237426
1.368963219595795	2.760264205932888
1.3814470967292818	2.7731245972691028
1.3940923895241522	2.7861423537743564
1.4069032713658358	2.7993216249514057
1.419884078546092	2.812666723375409
1.4330393189085344	2.8261821333435138
1.4463736810754906	2.8398725201058266
1.4598920443037777	2.8537427397252793
1.473599489021488	2.86779784961854
1.4875013081030228	2.882043119835183
1.5016030189453433	2.8964840451380605
1.515910376414666	2.911126357954153
1.5304293867400096	2.9259760422722643
1.5451663224378906	2.9410393485718624
1.5601277383613488	2.956322809876262
1.575320488976473	2.971833259033306
1.590751746980831	2.9875778473379393
1.606429023390787	3.00356406462368
1.6223601892390038	3.0197997609642586
1.6385534990394852	3.036293170142795
1.6550176161957846	3.053052935064128
1.6717616405486917	3.07008813530662
1.688795138283256	3.087408317033274
1.706128174441816	3.105023525508849
1.7237713483203219	3.1229443405002466
1.7417358320602925	3.1411819148725195
1.7600334127889485	3.1597480167330216
1.7786765387062689	3.178655075522473
1.797678369571035	3.1979162325049786
1.8170528320994634	3.217545396170613
1.8368146808614365	3.237557303135565
1.8569795653422	3.2579675852077257
1.877564103934059	3.278792843382241
1.8985859657355357	3.3000507296444943
1.9200639611678847	3.321760037590388
1.9420181425745662	3.343940803029573
1.9644699161531913	3.3666144159210907
1.987442166787151	3.3898037452086554
2.0109593976029694	3.413533278381622
2.0350478863883215	3.437829277896567
2.059735861375721	3.4627199569644924
2.0850536993421316	3.488235677653898
2.111034149512793	3.514409174798009
2.137712587410783	3.5412758098477095
2.165127303590696	3.568873859608492
2.1933198331717945	3.597244845776867
2.2223353332905003	3.626433912396024
2.252223017085027	3.6564902598435696
2.2830366546870526	3.6874676458262456
2.314835154031937	3.719424966193144
2.3476832372512684	3.7524269313311436
2.3816522321674034	3.786544857662308
2.4168210032249893	3.8218575985781724
2.453277052416559	3.8584526453680272
2.49111782886906	3.8964274368080787
2.530452296424963	3.935890926745099
2.5714028227196577	3.976965473176276
2.61410747227481	4.019789131344977
2.6587228119468853	4.064518459191548
2.7054273725556497	4.111331978984068
2.7544259599419556	4.16043448837824
2.8059550785453022	4.21206248399702
2.8602898308581945	4.266491060886947
2.9177528025790465	4.324042797672892
2.9787256613674398	4.385099355315145
3.043664528780058	4.450116849047
3.1131207014595015	4.519646569565216
3.1877691235539793	4.594363455451186
3.2684483731895577	4.675106079644628
3.3562182459948	4.76293423296954
3.4524451331718775	4.859214302206533
3.5589330301813145	4.965750278778708
3.678132982013297	5.084993204024016
3.81349508090004	5.220393166908563
3.970098063629106	5.3770289013407275
4.15586930163995	5.562827776268507
4.384216392701364	5.791197387357535
4.680638728608628	6.087637124688847
5.103824962833231	6.510835640409012
5.8521125667624165	7.259130404969985

==> data/linear_growth_phi20_y-0.1_extra.dat <==
-13.325363735631694	11.143738578843989
-7.1201322940213165	4.935550714645655
-6.428706106799583	4.241176207345104
-6.0242908925714564	3.8338207868177943
-5.737491936881535	3.544089749840631
-5.515165681614075	3.3188395495103653
-5.333629272389782	3.1343873426400934
-5.180246032962665	2.9780964641558123
-5.047471601805519	2.8424225636815983
-4.930439070702425	2.7224987441317996
-4.825825021468652	2.6150015984306396
-4.731258814220344	2.5175604977815973
-4.6449899500419205	2.4284249543344902
-4.565689015641446	2.346265565840545
-4.4923225956452155	2.270048927946663
-4.424071439121883	2.198955800719241
-4.360275087228293	2.1323257362896832
-4.300393315175519	2.069618520820127
-4.2439786107653825	2.010386653039641
-4.1906561030584975	1.954255272911951
-4.140108644846108	1.9009072441069523
-4.0920655381601945	1.850071879510499
-4.0462938847466825	1.8015162916972773
-4.00259186063493	1.755038667499978
-3.960783422986095	1.7104629748573252
-3.920714098095909	1.667634750816521
-3.882247595921642	1.626417716059882
-3.845263063833966	1.5866910286563642
-3.809652840014664	1.5483470374589339
-3.775320601234593	1.5112894298821988
-3.7421798247438436	1.4754316937922198
-3.710152502442823	1.4406958316772565
-3.679168059252148	1.4070112790173126
-3.6491624379626972	1.3743139891338463
-3.620077320732834	1.3425456546866361
-3.5918594634570864	1.3116530420421237
-3.5644601239204774	1.281587419427376
-3.537834568315324	1.2523040634465428
-3.5119416435775057	1.22376183141676
-3.4867434052807056	1.1959227892620357
-3.4622047926465207	1.1687518865229978
-3.4382933436879775	1.142216671500048
-3.4149789446820815	1.1162870407255425
-3.392233609123625	1.090935017917238
-3.37003128209266	1.0661345583453834
-3.3483476666080945	1.0418613751859582
-3.3271600690675194	1.018092784960113
-3.306447261309814	0.9948075695964043
-3.286189357200307	0.9719858530155725
-3.2663677019416553	0.949608990441043
-3.246964772567385	0.927659468892078
-3.2279640882893323	0.9061208175308354
-3.2093501295506854	0.8849775267150175
-3.1911082647895332	0.864214974761033
-3.1732246840480296	0.843819361552761
-3.1556863386733953	0.8237776482421628
-3.138480886452077	0.8040775023830362
-3.121596641600033	0.7847072479209034
-3.105022529102243	0.765655819532113
-3.088748042955475	0.7469127208662028
-3.072763207920445	0.7284679862976486
-3.0570585444354847	0.7103121458391185
-3.0416250363830604	0.6924361929075772
-3.0264541014353714	0.6748315546694683
-3.0115375637352204	0.6574900647211596
-2.99686762869499	0.6404039378875019
-2.9824368597195114	0.6235657469442663
-2.9682381566794738	0.6069684010911258
-2.9542647359794536	0.590605126019255
-2.9405101120812107	0.5744694454341869
-2.9269680803562594	0.5585551639079485
-2.9136327011548793	0.5428563509476314
-2.9004982849892644	0.5273673261780938
-2.8875593787387452	0.5120826455467387
-2.8748107527934907	0.49699708846676294
-2.86224738906129	0.48210564582348847
-2.8498644697686455	0.4674035087749957
-2.8376573669939784	0.4528860582848735
-2.825621632876237	0.4385488553303605
-2.8137529904472607	0.4243876317342461
-2.8020473250408684	0.4103982815734879
-2.790500676235637	0.3965768531215186
-2.779109230292077	0.3829195412849449
-2.767869313048314	0.36942268049875127
-2.756777383241235	0.3560827380469609
-2.745830026222978	0.3428963077786431
-2.735023948044929	0.3298601041914164
-2.7243559698838187	0.3169709568570547
-2.7138230227864137	0.304225805165681
-2.703422142711214	0.2916216933669682
-2.6931504658472223	0.27915576588839697
-2.6830052241914917	0.26682526291230646
-2.672983741368344	0.2546275161945917
-2.663083428674761	0.24255994510958634
-2.6533017813372815	0.23062005290643972
-2.6436363749670453	0.2188054231636385
-2.6340848622005213	0.20711371642920717
-2.6246449695144363	0.1955426670351117
-2.6153144942040205	0.18409008007496497
-2.6060913015148395	0.1727538285353265
-2.5969733219187656	0.16153185057112962
-2.587958548525602	0.15042214691676126
-2.5790450346222835	0.13942277842471085
-2.5702308913322014	0.12853186372434577
-2.561514285387698	0.11774757699384342
-2.552893437009231	0.1070681458387972
-2.544366617885109	0.09649184927138532
-2.5359321492462183	0.08601701578452614
-2.5275884000303095	0.07564202151559041
-2.5193337851310362	0.06536528849486434
-2.5111667637269734	0.055185282973981176
-2.503085837686399	0.04510051383011571
-2.4950895500436077	0.035109531041708664
-2.487176483543122	0.025210924232080822
-2.47934525924806	0.015403321277196902
-2.4715945352093853	0.0056853869743147545
-2.4639230051928513	-0.00394417823168447
-2.456329397460663	-0.0134866394672426
-2.448812473605074	-0.022943228597155807
-2.441371027431294	-0.0323151453422823
-2.434003883887205	-0.041603558350459924
-2.4267098980376094	-0.05080960622288755
-2.4194879540807346	-0.05993439849826365
-2.412336964405008	-0.06897901659664751
-2.405255868684096	-0.07794451472507347
-2.398243633008358	-0.08683192074674828
-2.3912992490510305	-0.09564223701552343
-2.3844217332674127	-0.10437644117737266
-2.377610126125596	-0.11303548694033227
-2.3708634913671824	-0.12162030481445218
-2.3641809152966378	-0.1301318028231251
-2.3575615060979938	-0.13857086718706446
-2.3510043931776012	-0.14693836298224117
-2.344508726531764	-0.15523513477294126
-2.3380736761381886	-0.16346200722102
-2.3316984313701075	-0.17161978567247926
-2.3253822004321534	-0.17970925672230487
-2.319124209816963	-0.18773118875857575
-2.312923703781651	-0.19568633248671574
-2.3067799438432686	-0.20357542143475849
-2.30069220829245	-0.21139917244043138
-2.2946597917244635	-0.21915828612084565
-2.288682004586916	-0.22685344732553459
-2.2827581727434474	-0.2344853255735062
-2.276887637052703	-0.2420545754750284
-2.2710697529619863	-0.24956183713873514
-2.2653038901149687	-0.2570077365646857
-2.259589431972883	-0.2643928860239422
-2.253925775448672	-0.2717178844251973
-2.248312330553542	-0.2789833176690134
-2.2427485200554376	-0.28618975899012766
-2.2372337791489807	-0.2933377692883191
-2.2317675551363823	-0.3004278974482949
-2.226349307118938	-0.3074606806490061
-2.220978505698663	-0.31443664466282684
-2.2156546326896964	-0.3213563041449743
-2.210377180839087	-0.32822016291354805
-2.2051456535565888	-0.33502871422057223
-2.199959564653181	-0.3417824410143131
-2.1948184380878875	-0.3484818161933121
-2.1897218077227	-0.35512730285231187
-2.1846692170851933	-0.36171935452050585
-2.179660219138628	-0.36825841539229975
-2.1746943760592283	-0.37474492055091224
-2.1697712590203806	-0.3811792961850514
-2.164890447983506	-0.3875619597989365
-2.1600515314953532	-0.393893320415894
-2.155254106491507	-0.4001737787757551
-2.1504977781058634	-0.40640372752628573
-2.145782159485866	-0.4125835514088694
-2.141106871613339	-0.4187136274385921
-2.136471543130646	-0.4247943250790188
-2.1318758101720734	-0.4308260064117413
-2.1273193162001927	-0.43680902630096363
-2.12280171184707	-0.4427437325532442
-2.1183226547601377	-0.4486304660725803
-2.1138818094525833	-0.4544695610109867
-2.109478847158097	-0.4602613449147219
-2.1051134456898293	-0.4660061388663108
-2.1007852893034187	-0.47170425762250556
-2.096494068563974	-0.47735600974830017
-2.09223948021685	-0.4829616977471569
-2.088021227062118	-0.48852161818754714
-2.0838390178325907	-0.4940360618259467
-2.0796925670753286	-0.49950531372635587
-2.075581595036444	-0.5049296533765302
-2.071505827549172	-0.5103093548009479
-2.0674649959250577	-0.5156446866706812
-2.0634588368481945	-0.5209359124102081
-2.059487092272372	-0.5261832903013358
-2.0555495093210974	-0.5313870735842496
-2.0516458401903734	-0.5365475105558227
-2.047775842054139	-0.541664844665261
-2.0439392769723033	-0.5467393146071704
-2.040135911801323	-0.5517711544120859
-2.0363655181071763	-0.556760593534613
-2.032627872080743	-0.5617078569391705
-2.0289227544554502	-0.5666131651834778
-2.0252499504271686	-0.5714767344997989
-2.0216092495762537	-0.5762987768740486
-2.0180004457917087	-0.5810795001227884
-2.014423337197362	-0.5858191079682155
-2.0108777260800466	-0.5905178001111546
-2.007363418819684	-0.595175772302162
-2.0038802258212622	-0.5997932164107352
-2.000427961448602	-0.6043703204927489
-1.9970064439599131	-0.6089072688561077
-1.9936154954450493	-0.613404242124711
-1.990254941764448	-0.617861417300737
-1.986924612489679	-0.6222789678253317
-1.9836243408455871	-0.6266570636377115
-1.9803539636539527	-0.6309958712327561
-1.9771133212786718	-0.6352955537170881
-1.9739022575723646	-0.6395562708637419
-1.970720619824425	-0.6437781791653898
-1.9675682587104335	-0.6479614318862217
-1.9644450282429196	-0.6521061791124804
-1.9613507857234382	-0.656212567801695
-1.9582853916959095	-0.6602807418306559
-1.9552487099012088	-0.6643108420421547
-1.9522406072329745	-0.6683030062905084
-1.949260953694579	-0.6722573694859373
-1.9463096223572727	-0.6761740636377723
-1.9433864893194313	-0.6800532178965741
-1.9404914336669177	-0.6838949585951423
-1.937624337434492	-0.6876994092884885
-1.9347850855682909	-0.69146669079275
-1.9319735658892976	-0.6951969212231198
-1.929189669057831	-0.6988902160307685
-1.9264332885389954	-0.7025466880388155
-1.9237043205690678	-0.7061664474773701
-1.9210026641228417	-0.7097496020176297
-1.9183282208818502	-0.7132962568051011
-1.915680895203483	-0.7168065144919464
-1.9130605940909784	-0.7202804752684554
-1.9104672271642476	-0.7237182368937005
-1.9079007066315414	-0.7271198947253547
-1.9053609472619193	-0.7304855417487227
-1.9028478663585147	-0.7338152686049777
-1.900361383732579	-0.7371091636186353
-1.897901421678285	-0.7403673128242743
-1.8954679049482714	-0.7435897999925261
-1.8930607607299292	-0.7467767066553341
-1.8906799186223882	-0.7499281121305202
-1.8883253106142204	-0.7530440935456436
-1.8859968710618207	-0.7561247258611946
-1.8836945366684663	-0.7591700818931157
-1.8814182464640408	-0.7621802323346707
-1.8791679417853986	-0.7651552457776803
-1.8769435662573835	-0.7680951887331152
-1.8747450657744578	-0.7710001256510856
-1.8725723884829544	-0.7738701189402197
-1.8704254847639354	-0.776705228986444
-1.8683043072166365	-0.7795055141711857
-1.8662088106425117	-0.7822710308889868
-1.8641389520298357	-0.7850018335645671
-1.8620946905388793	-0.7876979746693259
-1.8600759874876442	-0.7903595047372906
-1.8580828063381463	-0.7929864723805294
-1.856115112683229	-0.7955789243040396
-1.8541728742339194	-0.7981369053201034
-1.8522560608073075	-0.800660458362132
-1.8503646443149395	-0.8031496244979988
-1.8484985987517144	-0.8056044429428862
-1.846657900185299	-0.8080249510716137
-1.8448425267460296	-0.8104111844304942
-1.843052458617305	-0.8127631767487061
-1.8412876780264662	-0.8150809599491877
-1.839548169236145	-0.8173645641590676
-1.8378339185361139	-0.8196140177196077
-1.836144914235568	-0.821829347195718
-1.8344811466558923	-0.8240105773849961
-1.832842608123882	-0.8261577313263222
-1.831229292965422	-0.8282708303080004
-1.829641197499605	-0.8303498938754724
-1.8280783200333033	-0.8323949398385816
-1.8265406608561863	-0.834405984278405
-1.825028222236163	-0.8363830415536583
-1.8235410084152783	-0.8383261243066635
-1.822079025606022	-0.8402352434689071
-1.8206422819880845	-0.8421104082661575
-1.819230787705523	-0.8439516262231797
-1.8178445548643662	-0.845758903168021
-1.8164835975306315	-0.8475322432358856
-1.815147931728763	-0.8492716488725995
-1.813837575440492	-0.8509771208376569
-1.8125525486041107	-0.8526486582068576
-1.8112928731141564	-0.8542862583745453
-1.8100585728215168	-0.8558899170554239
-1.808849673533944	-0.857459628285975
-1.8076662030169832	-0.8589953844254653
-1.8065081909953002	-0.8604971761565572
-1.8053756691544405	-0.8619649924854971
-1.8042686711429754	-0.8633988207419181
-1.803187232575079	-0.8647986465782171
-1.802131391033501	-0.8661644539685411
-1.8011011860729569	-0.8674962252073579
-1.8000966592239198	-0.8687939409076301
-1.7991178539968447	-0.8700575799985606
-1.7981648158867838	-0.8712871197229496
-1.7972375923784214	-0.8724825356341324
-1.7963362329515347	-0.8736438015924988
-1.7954607890868566	-0.874770889761607
-1.7946113142723643	-0.8758637706038793
-1.7937878640099865	-0.8769224128758756
-1.7929904958227396	-0.8779467836231413
-1.7922192692622707	-0.8789368481746505
-1.7914742459168498	-0.8798925701367996
-1.790755489419773	-0.8808139113869882
-1.7900630654582164	-0.8817008320667529
-1.7893970417825094	-0.8825532905744784
-1.7887574882158566	-0.8833712435576572
-1.7881444766645	-0.8841546459047148
-1.787558081128337	-0.8849034507363697
-1.7869983777119647	-0.8856176093965692
-1.7864654446362156	-0.8862970714429286
-1.7859593622501189	-0.8869417846367468
-1.7854802130433531	-0.8875516949325192
-1.785028081659146	-0.888126746467008
-1.784603054907668	-0.8886668815478072
-1.7842052217798938	-0.8891720406414406
-1.7838346734619583	-0.8896421623609546
-1.7834915033499994	-0.8900771834530243
-1.783175807065502	-0.890477038784546
-1.7828876824711464	-0.8908416613287221
-1.7826272296871732	-0.8911709821506216
-1.7823945511082564	-0.8914649303922252
-1.7821897514209242	-0.8917234332569092
-1.782012937621483	-0.8919464159934238
-1.781864219034525	-0.8921338018792757
-1.7817437073319462	-0.8922855122035862
-1.7816515165525564	-0.8924014662493535
-1.781587763122236	-0.8924815812751474
-1.781552565874687	-0.8925257724962079
-1.7815460460727681	-0.8925339530649384
-1.7815683274304241	-0.892506034050796
-1.7816195361352254	-0.8924419244195549
-1.7816998008715337	-0.8923415310119294
-1.7818092528442975	-0.8922047585215522
-1.7819480258034845	-0.8920315094722977
-1.7821162560691752	-0.8918216841949274
-1.782314082557329	-0.8915751808030496
-1.7825416468062183	-0.8912918951683814
-1.782799093003572	-0.8909717208952936
-1.7830865680144177	-0.89061454929463
-1.7834042214096553	-0.8902202693567767
-1.7837522054953592	-0.889788767723978
-1.7841306753428416	-0.8893199286618702
-1.7845397888194916	-0.88881363403022
-1.784979706620381	-0.8882697632528622
-1.7854505923006974	-0.8876881932867935
-1.7859526123089817	-0.8870687985904294
-1.786485936021216	-0.886411451090989
-1.787050735775768	-0.8857160201509896
-1.7876471869092094	-0.8849823725338402
-1.788275467793044	-0.884210372368498
-1.7889357598713456	-0.8833998811131762
-1.7896282476993466	-0.8825507575180787
-1.7903531189829884	-0.881662857587131
-1.7911105646194567	-0.8807360345386975
-1.7919007787387402	-0.8797701387652361
-1.7927239587462145	-0.8787650177918949
-1.7935803053662986	-0.8777205162339944
-1.7944700226871957	-0.876636475753391
-1.79539331820676	-0.8755127350136706
-1.7963504028795068	-0.8743491296341601
-1.7973414911647907	-0.8731454921427295
-1.7983668010762124	-0.8719016519273179
-1.7994265542322387	-0.8706174351862067
-1.8005209759081227	-0.869292664876943
-1.8016502950891047	-0.8679271606639377
-1.8028147445249758	-0.8665207388646499
-1.8040145607860059	-0.8650732123943604
-1.8052499843202998	-0.8635843907094622
-1.8065212595125966	-0.8620540797492597
-1.8078286347445807	-0.8604820818762008
-1.8091723624567153	-0.8588681958145292
-1.8105526992116765	-0.8572122165872854
-1.8119699057593952	-0.8555139354516368
-1.813424247103791	-0.8537731398324575
-1.8149159925712193	-0.8519896132541412
-1.8164454158806966	-0.8501631352705631
-1.8180127952159488	-0.848293481393163
-1.8196184132993396	-0.8463804230170827
-1.821262557467741	-0.844423727345293
-1.8229455197503883	-0.8424231573106694
-1.8246675969488009	-0.8403784714959327
-1.8264290907188097	-0.8382894240514128
-1.8282303076547772	-0.8361557646105475
-1.830071559376062	-0.833977238203062
-1.8319531626158048	-0.831753585165752
-1.833875439312106	-0.8294845410508003
-1.8358387167016759	-0.8271698365315384
-1.8378433274160286	-0.8248091973055899
-1.8398896095803021	-0.8224023439952988
-1.8419779069148023	-0.8199489920453578
-1.844108568839325	-0.8174488516175685
-1.846281950580401	-0.8149016274825966
-1.8484984132814994	-0.8123070189086744
-1.850758324116338	-0.8096647195471152
-1.8530620564053657	-0.8069744173145541
-1.855409989735554	-0.8042357942717968
-1.8578025100835875	-0.8014485264991672
-1.8602400099425698	-0.7986122839682457
-1.8627228884523848	-0.7957267304098556
-1.8652515515338153	-0.7927915231781892
-1.8678264120265566	-0.7898063131109418
-1.8704478898312704	-0.7867707443852978
-1.8731164120558046	-0.7836844543696493
-1.875832413165735	-0.7805470734708844
-1.8785963351393857	-0.7773582249770907
-1.8814086276274673	-0.7741175248955288
-1.8842697481175341	-0.770824581785678
-1.8871801621033952	-0.7674789965872122
-1.8901403432596915	-0.7640803624426971
-1.8931507736218036	-0.7606282645148399
-1.8962119437713052	-0.7571222797980732
-1.899324353027156	-0.7535619769242841
-1.902488509642848	-0.7499469159624617
-1.9057049310097436	-0.7462766482120389
-1.908974143866807	-0.7425507159897058
-1.9122966845170186	-0.7387686524094241
-1.915673099050679	-0.7349299811554153
-1.9191039435759047	-0.7310342162478343
-1.9225897844565718	-0.7270808618008604
-1.9261311985580125	-0.7230694117729044
-1.9297287735007582	-0.7189993497086353
-1.9333831079226569	-0.7148701484724969
-1.9370948117496756	-0.7106812699733998
-1.9408645064757872	-0.7064321648801972
-1.9446928254522298	-0.7021222723276426
-1.948580414186594	-0.6977510196123786
-1.9525279306520946	-0.6933178218786034
-1.9565360456074636	-0.6888220817929662
-1.9606054429278854	-0.6842631892082804
-1.96473681994747	-0.6796405208155485
-1.9689308878137028	-0.6749534397838644
-1.9731883718544239	-0.6702012953876388
-1.977510011957824	-0.6653834226206563
-1.9818965629660592	-0.6604991417963599
-1.9863487950830248	-0.6555477581338325
-1.9908674942969584	-0.6505285613287854
-1.9954534628184677	-0.6454408251089774
-2.0001075195347022	-0.6402838067733292
-2.0048305004803537	-0.635056746714054
-2.0096232593262844	-0.6297588679210075
-2.0144866678865063	-0.6243893754675243
-2.0194216166444265	-0.6189474559768311
-2.0244290152991624	-0.6134322770682354
-2.0295097933329167	-0.60784298678209
-2.034664900600335	-0.6021787129826184
-2.0398953079409154	-0.5964385627375248
-2.0452020078155293	-0.5906216216733362
-2.050586014968213	-0.5847269533053088
-2.0560483671144256	-0.5787535983407075
-2.06159012565708	-0.5727005739541562
-2.0672123764316375	-0.5665668730337534
-2.0729162304817663	-0.5603514633964708
-2.0787028248670056	-0.5540532869713808
-2.0845733235040753	-0.547671258949078
-2.0905289180434834	-0.5412042668956418
-2.0965708287832596	-0.5346511698293113
-2.1027003056216595	-0.5280107972580323
-2.1089186290508946	-0.5212819481758135
-2.115227111193971	-0.5144633900158191
-2.1216270968869337	-0.5075538575578964
-2.12811996480888	-0.5005520517881725
-2.1347071286623125	-0.49345663870816137
-2.141390038406505	-0.4862662480906961
-2.148170181546793	-0.47897947217978354
-2.1550490844828074	-0.4715948643313641
-2.1620283139189365	-0.46411093759168653
-2.1691094783404394	-0.4565261632098827
-2.1762942295589616	-0.4488389690809924
-2.1835842643313175	-0.44104773811556885
-2.1909813260557915	-0.43315080653162275
-2.1984872065503924	-0.4251464620644654
-2.206103747917892	-0.4170329420896297
-2.2138328445026962	-0.40880843165381253
-2.221676444945077	-0.40047106140832134
-2.229636554338565	-0.39201890543922513
-2.2377152364967827	-0.3834499789879253
-2.2459146163364214	-0.3747622360554572
-2.254236882383559	-0.36595356688332203
-2.2626842894110193	-0.3570217953031447
-2.271259161215068	-0.34796467594688263
-2.279963893540335	-0.33877989130867747
-2.2888009571625445	-0.3294650486487891
-2.297772901139333	-0.3200176767293248
-2.3068823562402563	-0.3104352223706719
-2.3161320385679285	-0.3007150468166866
-2.32552475338318	-0.2908544218957647
-2.3350633991481615	-0.2808505259638656
-2.3447509718024064	-0.270700439614483
-2.3545905692881224	-0.2604011411392886
-2.3645853963422985	-0.24994950172188246
-2.3747387695746904	-0.23934228034557448
-2.3850541228523428	-0.2285761183945494
-2.39553501301308	-0.2176475339259918
-2.40618512593234	-0.20655291558879685
-2.41700828296982	-0.19528851616240028
-2.428008447824801	-0.18385044568687436
-2.4391897338315736	-0.1722346641528587
-2.4505564117292424	-0.1604369737170701
-2.4621129179433616	-0.1484530104059283
-2.473863863420301	-0.13627823526641514
-2.4858140430591975	-0.12390792491930669
-2.497968445790544	-0.11133716146574679
-2.510332265355282	-0.0985608216932834
-2.52291091184361	-0.08557356552217854
-2.535710024058543	-0.07236982362694411
-2.5487354827759447	-0.05894378416140822
-2.561993424980065	-0.04528937850826531
-2.57549025916194	-0.03140026596577594
-2.589232681777158	-0.017269817275104238
-2.603227694970026	-0.0028910968812760895
-2.6174826256827397	0.011743156190842763
-2.6320051462814176	0.026640548977409306
-2.646803296845667	0.04180905687995651
-2.661885509285283	0.057257047796840155
-2.6772606334665796	0.07299330826426687
-2.692937965552683	0.08902707181123648
-2.708927278786619	0.10536804975720715
-2.7252388569741797	0.1220264647094762
-2.74188353095564	0.139013087049342
-2.7588727183921566	0.15633927473285558
-2.776218467234893	0.1740170167742161
-2.7939335032934953	0.192058980828423
-2.81203128237659	0.2104785653458443
-2.830526047541807	0.22928995683620657
-2.8494328920679903	0.2485081928546522
-2.868767828849828	0.2681492314100915
-2.8885478670170066	0.2882300275979628
-2.9087910966995705	0.30876861837904435
-2.9295167830011297	0.32978421656598256
-2.950745470406732	0.3512973152443326
-2.9724990990471594	0.3733298040498656
-2.9948011344726884	0.3959050989551762
-3.0176767128647155	0.4190482874939876
-3.041152803942508	0.4427862916804004
-3.065258394217205	0.46714805127521464
-3.090024693720672	0.4921647305269081
-3.115485369912652	0.5178699520907231
-3.1416768131695547	0.5443000625291774
-3.16863843911385	0.5714944346529818
-3.1964130340939176	0.5994958130121883
-3.2250471514221384	0.6283507101453607
-3.2545915675913544	0.6581098628068902
-3.285101809705157	0.6888287594078975
-3.3166387678919658	0.7205682524406889
-3.34926940968324	0.753395272867099
-3.3830676174309753	0.7873836675458663
-3.4181151751037135	0.8226151860382591
-3.454502937622624	0.8591806499535188
-3.492332224819101	0.8971813469155425
-3.5317164938670547	0.9367307030039904
-3.5727833597356264	0.9779563032155303
-3.615677054354245	1.0210023506371524
-3.6605614440115355	1.0660326838530312
-3.7076237643132974	1.113234511910177
-3.7570792877374504	1.1628230818807463
-3.809177217977625	1.2150475732127022
-3.864208219575995	1.2701986273694015
-3.922514159413059	1.3286180893258281
-3.9845008886767865	1.3907117895438694
-4.050655280355306	1.4569665814708166
-4.12156834446128	1.5279734567692351
-4.1979672239423325	1.604459541232558
-4.2807605088630325	1.6873334089719005
-4.3711041303643094	1.777750976379987
-4.470500180813284	1.877214322285152
-4.580950617767047	1.9877253919189517
-4.705207053538758	2.1120357864857544
-4.84719914700182	2.254075154970073
-5.012820815967781	2.4197374065172714
-5.211506247072311	2.6184567203220106
-5.459793174752306	2.866770824607463
-5.790930454260417	3.197928569641615
-6.289525682087259	3.6965375481608937
-7.329319914155328	4.736338813565138

==> data/linear_growth_phi20_y-0.5.dat <==
-8.162795592059492	6.867076652574073
-6.664292446751117	5.372536712926039
-6.089189176303997	4.801402719438316
-5.72608054385133	4.442269424979576
-5.460034692385593	4.180204962305576
-5.249910900029024	3.974068599329957
-5.076204063402651	3.8043552224935495
-4.928114047030917	3.6602646861692647
-4.799030446329884	3.5351865756505676
-4.6846115684245655	3.424779187969077
-4.58185203082359	3.326037130569507
-4.4885850381905765	3.2367935980813045
-4.403196773563267	3.155434763538062
-4.32445289748902	3.0807262775132735
-4.251388171747662	3.011702891843471
-4.1832335075131	2.947595507790103
-4.119366173173297	2.887781383859786
-4.059274863259769	2.83174920473408
-4.002534604408429	2.779073987230608
-3.9487883505824035	2.7293986755261477
-3.897733235661065	2.6824203937459425
-3.8491101369982275	2.6378800095221786
-3.8026956368555287	2.595554095427645
-3.758295749532855	2.555248656106437
-3.715740968305964	2.5167941752118663
-3.67488231236052	2.4800416623407693
-3.6355881408235526	2.44485946706526
-3.5977415619184985	2.411130688088046
-3.5612383086349317	2.37875104891245
-3.5259849836045603	2.3476271427186894
-3.4918975987622423	2.3176749720251815
-3.4589003523043234	2.2888187256471673
-3.426924598125605	2.260989748133967
-3.3959079724914893	2.234125666441419
-3.3657936500078547	2.208169645902041
-3.336529706576689	2.1830697531809595
-3.308068571391555	2.1587784082716652
-3.280366553444358	2.1352519110030763
-3.253383430706892	2.112450030221377
-3.227082092288099	2.0903356459475755
-3.201428225575339	2.0688744365190668
-3.1763900417397415	2.04803460409529
-3.1519380340952985	2.027786633017111
-3.128044764703182	2.008103076411447
-3.104684675349714	1.988958367169534
-3.08183391963179	1.9703286500326551
-3.059470213382995	1.95219163201856
-3.0375727010878446	1.9345264488360088
-3.016121836276096	1.917313545279392
-2.9950992741775306	1.9005345678838168
-2.9744877751591967	1.8841722683626612
-2.954271117671068	1.8682104165535405
-2.9344340195981826	1.8526337217707578
-2.9149620670636516	1.8374277616086232
-2.8958416498510418	1.8225789173641531
-2.8770599027212937	1.8080743153542977
-2.858604651989902	1.793901773493443
-2.8404643668086167	1.7800497525754244
-2.822628114662986	1.7665073117713912
-2.8050855206555214	1.7532640679132905
-2.787826730194382	1.7403101581828722
-2.7708423747515023	1.7276362058701382
-2.7541235403919715	1.7152332889030506
-2.7376617388098246	1.7030929108836423
-2.721448880634489	1.691206974394793
-2.705477250797516	1.6795677563672902
-2.6897394857717103	1.668167885319283
-2.6742285525143865	1.6570003202998773
-2.6589377289639464	1.6460583313860404
-2.643860585954228	1.6353354815972843
-2.6289909704247347	1.624825610106234
-2.614322989816899	1.6145228166352215
-2.599850997557241	1.6044214469397913
-2.585569579537794	1.5945160792894608
-2.5714735415127277	1.584801511864685
-2.5575578973376265	1.5752727509964808
-2.5438178579847555	1.565925000182037
-2.5302488212735845	1.556753649815584
-2.5168463622615107	1.5477542675794642
-2.503606224244388	1.5389225894450134
-2.4905243103210766	1.5302545112374606
-2.4775966754800836	1.5217460807229208
-2.4648195191700166	1.5133934901792068
-2.4521891783187426	1.5051930694153393
-2.4397021207691747	1.4971412792076975
-2.427354939102127	1.489234705123232
-2.41514434481925	1.4814700517027615
-2.403067162861078	1.473844136979383
-2.3911203264373317	1.4663538873091446
-2.3793008721483373	1.4589963324928261
-2.3676059353781187	1.4517686011694058
-2.356032745941258	1.444667916463286
-2.3445786239668043	1.4376915918685822
-2.333240976004079	1.4308370273552977
-2.322017291336013	1.4241017056830394
-2.310905138486992	1.417483188909243
-2.2999021619129785	1.4109791150796744
-2.2890060788626077	1.4045871950899098
-2.2782146763987923	1.3983052097073239
-2.2675258085710457	1.3921310067438004
-2.256937393729523	1.3860624983701628
-2.24644741197226	1.3800976585638038
-2.2360539027178468	1.374234520681751
-2.225754962396132	1.368471175151769
-2.2155487422502045	1.3628057672747356
-2.2054334462432186	1.3572364951318683
-2.195407329064179	1.3517616075909098
-2.185468694227053	1.3463794024056472
-2.175615892258084	1.341088224403626
-2.165847318966392	1.3358864637571641
-2.15616141379334	1.3307725543331275
-2.1465566582363773	1.3257449721171857
-2.137031574343379	1.3208022337085659
-2.1275847232737224	1.3159428948815504
-2.1182147039225794	1.3111655492101848
-2.1089201516051346	1.3064688267529228
-2.0996997367976085	1.301851392794069
-2.0905521639321565	1.2973119466391108
-2.081476170242952	1.292849220461227
-2.072470524660789	1.2884619781963254
-2.0635340267538407	1.2841490144842327
-2.0546655057122547	1.279909153653732
-2.0458638193744147	1.2757412487492594
-2.0371278532928536	1.2716441805972636
-2.028456519837892	1.2676168569102848
-2.019848757337159	1.2636582114269288
-2.0113035292493358	1.259767203086056
-2.0028198233704604	1.2559428152335428
-1.9943966510712736	1.2521840548600793
-1.9860330465641758	1.2484899518685886
-1.977728066198399	1.2448595583698594
-1.9694807877821343	1.2412919480051348
-1.9612903099303542	1.2377862152944044
-1.9531557514371776	1.234341475009238
-1.9450762506717065	1.2309568615690947
-1.937050964996227	1.22763152846
-1.9290790702058593	1.2243646476746732
-1.921159759988658	1.221155409173112
-1.9132922454053025	1.2180030203627636
-1.9054757543875207	1.2149067055974387
-1.8977095312544516	1.2118657056941624
-1.889992836246141	1.2088792774671673
-1.8823249450735413	1.2059466932783853
-1.8747051484841881	1.2030672406036278
-1.8671327518430143	1.200240221613901
-1.8596070747276239	1.1974649527711867
-1.8521274505374203	1.1947407644380812
-1.8446932261160542	1.1920670005007536
-1.8373037613866274	1.1894430180046682
-1.8299584289991522	1.1868681868025615
-1.8226566139897544	1.18434188921417
-1.8153977134511883	1.18186351969727
-1.8081811362141695	1.179432484529541
-1.801006302539153	1.177048201500876
-1.7938726438180956	1.1747100996156834
-1.7867796022858649	1.1724176188048312
-1.779726630740878	1.170170209646836
-1.7727131922746637	1.1679673330979665
-1.7657387600099652	1.165808460230903
-1.7588028168470773	1.1636930719816234
-1.7519048552181324	1.1616206589042555
-1.7450443768489883	1.1595907209335192
-1.738220892528492	1.1576027671545621
-1.7314339218847983	1.1556563155798443
-1.7246829931685173	1.153750892932863
-1.7179676430424269	1.1518860344384412
-1.7112874163775216	1.1500612836193582
-1.7046418660551597	1.1482761920990823
-1.6980305527750996	1.1465303194103984
-1.6914530448692089	1.144823232809709
-1.6849089181206454	1.1431545070968145
-1.678397755588335	1.1415237244399938
-1.6719191474365311	1.1399304742061676
-1.6654726907693043	1.138374352796001
-1.6590579894697863	1.1368549634837628
-1.6526746540439836	1.1353719162617546
-1.6463223014690513	1.1339248276892135
-1.640000555045818	1.1325133207454607
-1.6337090442554738	1.131137024687224
-1.6274474046202323	1.1297955749099369
-1.6212152775678645	1.1284886128129124
-1.6150123102999843	1.1272157856682763
-1.6088381556639146	1.1259767464934844
-1.6026924720280755	1.124771153927364
-1.596574923160737	1.1235986721095295
-1.5904851781120464	1.1224589705630714
-1.58442291109921	1.1213517240804118
-1.5783878013947492	1.1202766126122325
-1.572379533217719	1.1192333211593737
-1.5663977956277852	1.118221539667597
-1.560442282422099	1.1172409629251474
-1.5545126920348369	1.1162912904629907
-1.5486087274393725	1.1153722264576829
-1.5427300960529724	1.1144834796367726
-1.5368765096439128	1.113624763186626
-1.5310476842410026	1.1127957946626705
-1.5252433400453826	1.1119962959019078
-1.5194632013445668	1.1112259929376878
-1.5137069964286367	1.1104846159166297
-1.5079744575085359	1.109771899017659
-1.5022653206363896	1.1090875803730673
-1.4965793256278186	1.1084314019915722
-1.4909162159861353	1.1078031096832741
-1.4852757388284195	1.1072024529864857
-1.479657644813385	1.106629185096368
-1.4740616880710045	1.106083062795327
-1.4684876261338196	1.105563846385098
-1.462935219869906	1.1050712996204988
-1.4574042334174455	1.1046051896447877
-1.4518944341208422	1.1041652869265781
-1.4464055924683523	1.1037513651982689
-1.4409374820311818	1.103363201395951
-1.4354898794040094	1.1030005756007435
-1.4300625641468978	1.1026632709815278
-1.424655318728536	1.1023510737390163
-1.4192679284708158	1.1020637730511615
-1.4139001814946504	1.1018011610198175
-1.4085518686670566	1.1015630326186683
-1.4032227835494158	1.1013491856423403
-1.397912722346921	1.101159420656714
-1.3926214838591537	1.1009935409503642
-1.387348869431767	1.100851352487121
-1.3820946829092455	1.100732663859708
-1.3768587305887114	1.1006372862444391
-1.3716408211747515	1.1005650333569406
-1.366440765735233	1.1005157214088683
-1.3612583776580829	1.100489169065598
-1.3560934726090104	1.1004851974048673
-1.3509458684901443	1.1005036298763333
-1.3458153853995511	1.1005442922620292
-1.3407018455916373	1.1006070126377003
-1.335605073438375	1.1006916213349822
-1.3305248953913675	1.1007979509044206
-1.3254611399447027	1.1009258360792868
-1.3204136375985958	1.101075113740194
-1.315382220823789	1.1012456228804746
-1.310366724026688	1.101437204572304
-1.3053669835152248	1.101649701933562
-1.300382837465423	1.1018829600953983
-1.2954141258886476	1.1021368261704987
-1.2904606905995217	1.102411149222018
-1.2855223751844955	1.1027057802331839
-1.2805990249710533	1.1030205720775363
-1.2756904869975365	1.103355379489803
-1.2707966099835692	1.1037100590373763
-1.2659172443010756	1.104084469092398
-1.2610522419458696	1.1044784698044214
-1.256201456509806	1.1048919230736458
-1.251364743153481	1.1053246925247089
-1.2465419585794555	1.1057766434810112
-1.2417329610060082	1.1062476429395824
-1.2369376101413982	1.1067375595464597
-1.2321557671586094	1.1072462635725664
-1.2273872946705924	1.1077736268900935
-1.222632056705972	1.1083195229493539
-1.2178899186852152	1.108883826756113
-1.2131607473972499	1.1094664148493756
-1.2084444109765167	1.1100671652796186
-1.2037407788804602	1.1106859575874726
-1.199049721867431	1.111322672782824
-1.1943711119749956	1.1119771933243345
-1.189704822498646	1.112649403099378
-1.185050727970905	1.1133391874043734
-1.1804087041408018	1.1140464329255053
-1.1757786279537255	1.1147710277198324
-1.1711603775316421	1.1155128611967702
-1.1665538321536622	1.1162718240999367
-1.1619588722369576	1.1170478084893563
-1.1573753793180175	1.1178407077240151
-1.1528032360342344	1.1186504164447597
-1.1482423261058088	1.1194768305575267
-1.1436925343179758	1.1203198472169003
-1.139153746503541	1.121179364810001
-1.1346258495257115	1.1220552829406716
-1.1301087312612288	1.1229475024139837
-1.1256022805837786	1.1238559252210338
-1.121106387347704	1.1247804545240498
-1.1166209423719677	1.125720994641766
-1.1121458374244015	1.1266774510350923
-1.1076809652062125	1.1276497302930604
-1.1032262193367492	1.1286377401190346
-1.0987814943385161	1.1296413893171893
-1.0943466856224338	1.1306605877792493
-1.0899216894733506	1.1316952464714827
-1.0855064030357662	1.1327452774219373
-1.0811007242998134	1.1338105937079304
-1.0767045520874459	1.1348911094437748
-1.0723177860388469	1.1359867397687298
-1.0679403265990686	1.1370974008352026
-1.0635720750048618	1.138223009797149
-1.0592129332717215	1.1393634847987157
-1.0548628041811428	1.1405187449630918
-1.0505215912680508	1.1416887103815667
-1.046189198808448	1.1428733021028064
-1.0418655318072336	1.1440724421223274
-1.0375504959862154	1.1452860533721732
-1.033243997772297	1.1465140597107846
-1.0289459442858468	1.147756385913066
-1.0246562433292365	1.1490129576606385
-1.0203748033755486	1.1502837015322807
-1.0161015335574504	1.151568544994546
-1.0118363436562305	1.1528674163925694
-1.0075791440909914	1.154180244941036
-1.0033298459079965	1.1555069607153317
-0.9990883607701742	1.1568474946428597
-0.9948546009467641	1.1582017784945247
-0.9906284793031112	1.1595697448763733
-0.986409909290598	1.160951327221405
-0.9821988049367266	1.1623464597815325
-0.9779950808353209	1.1637550776196992
-0.9737986521368759	1.1651771166021487
-0.969609434539026	1.1666125133908416
-0.9654273442771524	1.168061205436023
-0.9612522981151026	1.16952313096893
-0.9570842133360392	1.1709982289946401
-0.9529230077334074	1.1724864392850627
-0.9487685996020191	1.1739877023720666
-0.9446209077292451	1.175501959540737
-0.9404798513863312	1.1770291528227736
-0.9363453503198098	1.1785692249900102
-0.9322173247430277	1.1801221195480662
-0.9280956953277772	1.181687780730129
-0.9239803831960234	1.1832661534908482
-0.9198713099117362	1.1848571835003612
-0.9157683974728255	1.1864608171384412
-0.9116715683031584	1.1880770014887525
-0.9075807452446825	1.1897056843332308
-0.9034958515496317	1.191346814146575
-0.8994168108728301	1.1930003400908538
-0.8953435472640741	1.1946662120102194
-0.891275985160607	1.1963443804257343
-0.8872140493796727	1.1980347965303066
-0.8831576651111528	1.1997374121837248
-0.879106757910284	1.201452179907806
-0.8750612536904535	1.2031790528816435
-0.8710210787160659	1.2049179849369507
-0.8669861595954934	1.2066689305535196
-0.862956423274089	1.2084318448547586
-0.8589317970272787	1.2102066836033463
-0.8549122084537153	1.211993403196968
-0.8508975854685079	1.2137919606641563
-0.8468878562965104	1.2156023136602188
-0.8428829494656791	1.2174244204632618
-0.838882793800491	1.2192582399703054
-0.8348873184154231	1.2211037316934832
-0.8308964527084934	1.222960855756341
-0.8269101263548578	1.2248295728902117
-0.8229282693004675	1.2267098444306872
-0.8189508117557742	1.2286016323141662
-0.8149776841895028	1.2305048990744987
-0.8110088173224606	1.232419607839699
-0.8070441421214077	1.2343457223287535
-0.8030835897929797	1.236283206848508
-0.7991270917776476	1.2382320262906295
-0.7951745797437356	1.2401921461286562
-0.7912259855814798	1.2421635324151183
-0.7872812413971332	1.2441461517787464
-0.783340279507111	1.2461399714217463
-0.7794030324321849	1.248144959117162
-0.7754694328917089	1.2501610832063048
-0.7715394137978924	1.252188312596262
-0.7676129082501079	1.2542266167574803
-0.7636898495292389	1.2562759657214215
-0.7597701710920584	1.2583363300782908
-0.7558538065656506	1.2604076809748381
-0.7519406897418577	1.2624899901122315
-0.7480307545717645	1.2645832297440016
-0.7441239351602167	1.2666873726740535
-0.7402201657603604	1.2688023922547529
-0.7363193807682223	1.2709282623850808
-0.7324215147173111	1.273064957508853
-0.7285265022732448	1.275212452613012
-0.7246342782284135	1.2773707232259854
-0.7207447774966524	1.2795397454161115
-0.7168579351079566	1.281719495790131
-0.712973686203201	1.2839099514917462
-0.7090919660288969	1.286111090200247
-0.705212709931959	1.2883228901291974
-0.701335853354501	1.2905453300251974
-0.6974613318286416	1.2927783891666962
-0.6935890809713342	1.295022047362881
-0.6897190364792142	1.2972762849526271
-0.685851134123456	1.299541082803506
-0.6819853097446531	1.301816422310866
-0.6781214992477037	1.3041022853969686
-0.6742596385967191	1.3063986545101938
-0.6703996638099343	1.3087055126243037
-0.6665415109546369	1.3110228432377677
-0.6626851161421023	1.3133506303731584
-0.658830415522542	1.3156888585765985
-0.6549773452800548	1.318037512917277
-0.6511258416275897	1.3203965789870244
-0.647275840801914	1.3227660428999515
-0.6434272790585861	1.3251458912921446
-0.6395800926669355	1.32753611132143
-0.6357342179050413	1.3299366906671928
-0.6318895910547199	1.3323476175302618
-0.6280461483965092	1.3347688806328502
-0.6242038262046565	1.3372004692185622
-0.6203625607421065	1.33964237305246
-0.6165222882554858	1.34209458242119
-0.6126829449700889	1.3445570881331692
-0.6088444670848585	1.3470298815188364
-0.6050067907673643	1.3495129544309608
-0.6011698521487759	1.3520062992450148
-0.5973335873188292	1.354509908859603
-0.5934979323207916	1.357023776696963
-0.5896628231464095	1.3595478967035102
-0.58582819573086	1.3620822633504637
-0.5819939859476839	1.3646268716345196
-0.5781601296037115	1.3671817170785896
-0.5743265624339797	1.3697467957326084
-0.5704932200966327	1.3723221041743916
-0.5666600381678129	1.3749076395105637
-0.5628269521365362	1.3775033993775494
-0.5589938973995563	1.3801093819426198
-0.5551608092562027	1.3827255859050114
-0.5513276229032181	1.3853520104971004
-0.5474942734295613	1.3879886554856444
-0.5436606958112042	1.3906355211730888
-0.5398268249059011	1.393292608398932
-0.5359925954479428	1.3959599185411622
-0.5321579420428831	1.3986374535177521
-0.5283227991622497	1.4013252157882257
-0.524487101138224	1.4040232083552833
-0.5206507821583032	1.4067314347664979
-0.5168137762599307	1.409449899116076
-0.5129760173251028	1.4121786060466839
-0.5091374390749509	1.4149175607513438
-0.5052979750642858	1.4176667689753961
-0.5014575586761204	1.4204262370185294
-0.49761612311616027	1.42319597173688
-0.49377360140725546	1.4259759805452012
-0.4899299263838307	1.4287662714191003
-0.4860850306862706	1.4315668528973493
-0.4822388467552745	1.434377734084263
-0.47839130682617714	1.437198924652149
-0.47454234292322367	1.4400304348438344
-0.4706918868538192	1.4428722754752599
-0.4668398702027214	1.4457244579381476
-0.4629862243262094	1.4485869942027514
-0.45913088034619587	1.4514598968206676
-0.45527376914430673	1.4543431789277337
-0.45141482135590966	1.4572368542470011
-0.4475539673640975	1.460140937091779
-0.44369113729362886	1.4630554423687643
-0.43982626100481237	1.4659803855812439
-0.43595926808735147	1.4689157828323798
-0.43209008785412767	1.4718616508285776
-0.4282186493349409	1.4748180068829293
-0.42434488127018827	1.4777848689187447
-0.42046871210449355	1.4807622554731648
-0.41659006998027664	1.483750185700856
-0.41270888273126904	1.4867486793777975
-0.40882507787596534	1.4897577569051452
-0.404938582611017	1.4927774393131923
-0.4010493238045644	1.495807748265412
-0.3971572279895039	1.4988487060625935
-0.3932622213566901	1.5019003356470682
-0.3893642297480696	1.5049626606070263
-0.3854631786497542	1.508035705180931
-0.3815589931850121	1.5111194942620203
-0.37765159810719623	1.5142140534029118
-0.3737409177925995	1.5173194088203017
-0.36982687623323035	1.5204355873997606
-0.3659093970295172	1.5235626167006315
-0.36198840338292837	1.5267005249610297
-0.3580638180885189	1.5298493411029428
-0.35413556352739284	1.5330090947374369
-0.3502035616590783	1.5361798161699691
-0.3462677340138249	1.5393615364058062
-0.34232800168480415	1.542554287155552
-0.3383842853202307	1.5457581008407866
-0.33443650511538375	1.548973010599817
-0.33048458080454063	1.552199050293543
-0.3265284316528142	1.5554362545114377
-0.3225679764478896	1.558684658577646
-0.3186031334916655	1.5619442985572027
-0.31463382059179185	1.5652152112623707
-0.31065995505310395	1.568497434259108
-0.30668145366895183	1.5717910058736502
-0.302698232712417	1.5750959651992331
-0.298710207927424	1.57841235210293
-0.2947172945197361	1.5817402072326359
-0.29071940714783356	1.5850795720241744
-0.28671645991367795	1.588430488708546
-0.28270836635335284	1.5917930003193133
-0.27869503942758345	1.5951671507001268
-0.274676391512126	1.5985529845123971
-0.27065233438803576	1.6019505472431073
-0.2666227792317982	1.6053598852127795
-0.26258763660532636	1.6087810455835858
-0.2585468164458249	1.6122140763676223
-0.2545002280555108	1.6156590264353292
-0.2504477800911916	1.6191159455240762
-0.24638938055369985	1.62258488424691
-0.2423249367771746	1.6260658941014625
-0.2382543554181959	1.6295590274790346
-0.23417754244475794	1.6330643376738412
-0.23009440312508656	1.6365818788924398
-0.22600484201629317	1.640111706263331
-0.22190876295286635	1.643653875846742
-0.21780606903498598	1.6472084446445954
-0.21369666261667192	1.6507754706106637
-0.20958044529375328	1.6543550126609161
-0.20545731789165506	1.6579471306840605
-0.2013271804530033	1.661551885552287
-0.1971899322250376	1.6651693391322082
-0.19304547164683517	1.6687995542960123
-0.1888936963363351	1.6724425949328239
-0.18473450307716205	1.6760985259602816
-0.18056778780524388	1.6797674133363327
-0.1763934455952186	1.683449324071252
-0.1722113706466297	1.6871443262398942
-0.16802145626989531	1.6908524889941672
-0.16382359487206055	1.6945738825757577
-0.15961767794231346	1.6983085783290877
-0.1554035960372725	1.7020566487145232
-0.15118123876602907	1.7058181673218358
-0.14695049477494823	1.709593208883919
-0.1427112517322182	1.7133818492907733
-0.13846339631214086	1.7171841656037525
-0.13420681417916552	1.7210002360700893
-0.1299413899716498	1.7248301401377022
-0.1256670072853497	1.7286739584702835
-0.1213835486566277	1.7325317729626821
-0.1170908955453751	1.7364036667565879
-0.11278892831764081	1.7402897242565147
-0.1084775262279624	1.7441900311461
-0.10415656740138568	1.7481046744047206
-0.09982592881517668	1.7520337423244352
-0.0954854862802085	1.755977324527258
-0.09113511442202024	1.7599355119827724
-0.08677468666154248	1.7639083970260927
-0.08240407519547453	1.767896073376182
-0.07802315097631526	1.7718986361545301
-0.07363178369202787	1.775916181904206
-0.06922984174534247	1.7799488086092885
-0.0648171922326741	1.7839966157146885
-0.06039370092266207	1.788059704146359
-0.0559592322343078	1.7921381763319273
-0.051513649214710765	1.7962321362217264
-0.04705681351639056	1.8003416893102642
-0.04258858537418137	1.8044669426581228
-0.03810882358169448	1.8086080049143032
-0.03361738546733497	1.8127649863390278
-0.029114126869861007	1.8169379988270098
-0.024598902113478222	1.8211271559311968
-0.020071563982453886	1.8253325728870125
-0.015531963695239513	1.8295543666370886
-0.010979950878094741	1.8337926558565174
-0.0064153735381930295	1.8380475609786275
-0.0018380780362005505	1.8423192042212984
0.002752090941684859	1.8466077096138265
0.0073552904122499195	1.8509132030243542
0.011971679124350642	1.8552358121878822
0.01660141758857871	1.859575666734871
0.021244668107525868	1.8639328982204524
0.025901594806662487	1.8683076401542638
0.0305723636658396	1.8727000280309232
0.03525714255144165	1.8771101993611545
0.03995610124919474	1.8815382937035887
0.04466941149765625	1.885984452697255
0.04939724702239791	1.89044882009477
0.054139783570904876	1.894931541796263
0.058897198948203944	1.8994327658840358
0.06366967305324801	1.9039526426579867
0.0684573879160665	1.9084913246718198
0.07326052773571319	1.9130489667700536
0.07807927891902339	1.9176257261258545
0.08291383012020592	1.9222217622797182
0.08776437228129681	1.9268372371790157
0.09263109867348622	1.9314723152184317
0.09751420493935511	1.936127163281321
0.10241388913603866	1.9408019507819996
0.107330351779344	1.9454968497090048
0.11226379588884844	1.9502120346693472
0.1172144270340033	1.9549476829337753
0.12218245338127925	1.9597039744830966
0.12716808574236482	1.9644810920555649
0.1321715376234704	1.9692792211953758
0.1371930252757485	1.9740985503023
0.14223276774687485	1.9789392706824844
0.14729098693381662	1.9838015766004484
0.15236790763682484	1.9886856653323217
0.15746375761468126	1.9935917372203469
0.1625787676412466	1.998519995728691
0.16771317156333104	2.0034706475005954
0.17286720635994293	2.0084439024169147
0.1780411122029407	2.0134399736560695
0.1832351325191428	2.018459077755469
0.18844951405392646	2.0235014346744395
0.19368450693636693	2.028567267858696
0.19894036474596064	2.0336568043064163
0.20421734458097862	2.03877027463596
0.2095157071285035	2.0439079131552766
0.21483571673619184	2.0490699579330554
0.22017764148582547	2.054256650871675
0.22554175326869735	2.0594682377820046
0.23092832786289347	2.064704968460105
0.2363376450125237	2.069967096765903
0.2417699885089717	2.075254880703886
0.24722564627421229	2.0805685825058857
0.2527049104462768	2.0859084687160174
0.25820807746691976	2.0912748102778376
0.26373544817156613	2.096667882623792
0.2692873278816073	2.10208796576703
0.274864026499121	2.1075353443956497
0.28046585860409295	2.113010307969466
0.2860931435542242	2.118513150819371
0.29174620558740044	2.1240441722493766
0.2974253739269198	2.1296036766414215
0.30313098288955986	2.1351919735630407
0.308863371996586	2.140809377877982
0.3146228860877918	2.146456209859874
0.32040987543867666	2.152132795309041
0.326224695880863	2.1578394656725766
0.3320677089258658	2.1635765581677835
0.33793928189232164	2.1693444159090807
0.34383978803680393	2.1751433880385203
0.3497696066883375	2.180973829860014
0.35572912338674917	2.186836102977407
0.3617187300249773	2.1927305754365363
0.3677388249954894	2.198657621871399
0.373789813340941	2.2046176236545874
0.3798721069092334	2.210610969052132
0.38598612451312087	2.216638053382911
0.39213229209453204	2.2226992791827938
0.39831104289377617	2.2287950563736723
0.4045228176238035	2.2349258024375813
0.4107680646497128	2.2410919425960603
0.41704724017368905	2.2472939099949802
0.4233608084255794	2.2535321458950084
0.4297092418593029	2.2598070998679383
0.4360930213553267	2.2661192299990853
0.4425126364294219	2.272469003095996
0.4489685854479455	2.2788568949036834
0.4554613758498866	2.285283390326655
0.4619915243759437	2.291748983657981
0.4685595573048942	2.298254178815673
0.47516601069754394	2.3047994895866637
0.4818114306485507	2.3113854398786673
0.4884963735464203	2.3180125639802416
0.4952214063420125	2.3246814068293644
0.5019871068258791	2.331392524290869
0.5087940639147976	2.3381464834430856
0.5156428779478561	2.3449438628740533
0.5225341609924931	2.3517852529877037
0.5294685371608789	2.3586712563204038
0.5364466429370729	2.365602487868293
0.5434691275154013	2.3725795754258483
0.550536653150511	2.379603159936162
0.5576498955195993	2.3866738958533906
0.5648095440973235	2.3937924515179154
0.5720163025439303	2.4009595095447374
0.5792708891071734	2.4081757672256723
0.5865740370385988	2.4154419369459355
0.5939264950248379	2.422758746615753
0.6013290276345431	2.4301269401176278
0.6087824157816707	2.4375472777699736
0.6162874572058179	2.445020536807821
0.6238449669703872	2.452547511881363
0.6314557779793663	2.460129015573143
0.6391207415135757	2.467765878934717
0.6468407277872616	2.475458952043687
0.6546166265259756	2.4832091045820324
0.6624493475667198	2.491017226436728
0.6703398214813996	2.498884228323681
0.6782890002246718	2.5068110424360954
0.686297857807355	2.5147986231183914
0.6943673909966073	2.5228479475669316
0.7024986200441685	2.53096001655882
0.7106925894440262	2.5391358552101355
0.7189503687209381	2.547376513765051
0.7272730532513364	2.555683068417338
0.7356617651182188	2.5640566221658916
0.7441176540017341	2.5724983057059427
0.7526418981072555	2.581009278357799
0.7612357051328604	2.5895907290349927
0.7699003132782369	2.5982438772538745
0.7786369922971607	2.606969974186799
0.7874470445958223	2.61577030376117
0.7963318063794216	2.6246461838067736
0.8052926488495942	2.633598967253955
0.8143309794553995	2.642630043385374
0.8234482432007679	2.6517408391442365
0.8326459240114893	2.66093282050208
0.8419255461650322	2.6702074938894036
0.8512886757866791	2.6795664076926333
0.8607369224157103	2.6890111538211494
0.8702719406456053	2.6985433693483367
0.8798954318424905	2.7081647382309093
0.8896091459463596	2.717876993111014
0.8994148833598986	2.7276819172059485
0.909314496930065	2.7375813462906557
0.919309894027944	2.747577170778505
0.9294030387327955	2.7576713379062676
0.9395959541265911	2.7678658540296146
0.9498907247058452	2.7781627870358996
0.9602894989179737	2.788564268881498
0.9707944918300063	2.7990724982614985
0.9814079879379884	2.809689743420106
0.992132344126094	2.82041834511076
1.0029699927850992	2.8312607197156274
1.0139234451006425	2.8422193625348897
1.0249952945224643	2.8532968512570216
1.0361882204267099	2.864495849622144
1.047504991984342	2.8758191112914946
1.0589484722497216	2.8872694839370703
1.0705216224845622	2.8988499135666634
1.0822275067337035	2.910563449100714
1.0940692966705072	2.9224132472188007
1.106050276731155	2.9344025774950326
1.1181738495587636	2.946534827843275
1.1304435417800176	2.958813510294892
1.142863010138982	2.9712422671336767
1.1554360480149315	2.9838248774148095
1.1681665923533915	2.99656526389702
1.181058731042224	3.009467500419818
1.1941167107674975	3.022535819760493
1.2073449453870564	3.0357746220088324
1.2207480248632898	3.0491884835010348
1.2343307248004882	3.062782166358214
1.2480980166365636	3.076560628679276
1.2620550785437497	3.0905290354427684
1.2762073070982878	3.104692770177725
1.2905603297851116	3.119057447469505
1.3051200184102627	3.1336289263733716
1.3198925035012572	3.148413324816006
1.3348841897840185	3.1634170350736084
1.3501017728344265	3.1786467404245964
1.3655522570130694	3.1941094330855124
1.381242974803726	3.2098124335506646
1.397181607689508	3.2257634114694094
1.413376208715695	3.2419704082101455
1.4298352269055308	3.2584418612772468
1.446567533714567	3.2751866307665445
1.463582451731274	3.2922140280670833
1.4808897858567533	3.309533847041953
1.4984998572249995	3.3271563979496817
1.516423540157936	3.345092544400389
1.5346723024869695	3.3633537436784513
1.5532582496158975	3.3819520908065135
1.5721941727496052	3.400900366775285
1.5914936017702743	3.4202120914208374
1.611170863309082	3.439901581497378
1.631241144638232	3.4599840145703595
1.6517205640976995	3.480475499444277
1.6726262488754173	3.501393153943912
1.6939764210819495	3.522755190990037
1.7157904932041974	3.544581014054158
1.7380891741918576	3.56689132324598
1.7608945876303363	3.5897082334873285
1.7842304036910872	3.613055406463479
1.8081219868329943	3.6369581983255097
1.8325965615662794	3.6614438254551813
1.8576833989962132	3.6865415510095847
1.8834140273529811	3.7122828954519447
1.909822470306619	3.7387018748674787
1.9369455175869537	3.7658352715842263
1.964823033310211	3.793722942500551
1.993498308498041	3.8224081716050264
2.0230184656146877	3.8519380745144653
2.0534349246141548	3.8823640645219024
2.0848039420733246	3.913742391730546
2.1171872376113376	3.946134769473934
2.1506527251222876	3.979609105549415
2.1852753705970174	4.0142403600406995
2.221138203777784	4.050111556973255
2.258333517985268	4.087314984142037
2.2969643017472348	4.1259536247408395
2.3371459581359075	4.166142876700343
2.379008384113683	4.208012632034485
2.4226985043134266	4.251709810621374
2.4683833839005254	4.297401473065965
2.516254086970461	4.345278679098197
2.566530505577347	4.395561316602109
2.6194674679983834	4.448504209880824
2.675362555747586	4.504404936670788
2.7345662371251263	4.563613961691615
2.797495193285199	4.6265479627143975
2.864650125408938	4.693707637735089
2.9366399824050964	4.765701932675574
3.01421560449662	4.843281684970657
3.0983175468623094	4.927387447210078
3.190145920930154	5.019219328432182
3.291265662429329	5.120342262176244
3.403771250112065	5.232850725204617
3.530556355824332	5.359638387573701
3.6757805115361895	5.504864779664486
3.8457355739506713	5.674821756791698
4.050609692477045	5.879697467177193
4.308563519747566	6.137652562466926
4.657096840467519	6.486186826581072
5.196641437648118	7.025732041947077

==> data/linear_growth_phi20_y-0.5_extra.dat <==
-7.594794046590141	6.295923449489284
-6.5077190653105905	5.204896194454475
-5.9996153675326305	4.692846323069134
-5.664596454368828	4.353887346813805
-5.4143114859554675	4.099668436219309
-5.214477240878196	3.895906380292164
-5.048155482459819	3.725662952802103
-4.905724350667715	3.579316304189238
-4.781190293621727	3.4508728930716863
-4.670565855495024	3.336345274146166
-4.571063594271562	3.2329460159452075
-4.480658162234206	3.138649781325002
-4.397831551946502	3.0519385734469244
-4.321416629769891	2.9716452692944832
-4.250496694138226	2.8968531779475803
-4.184338586615136	2.8268291516396147
-4.122346743935502	2.760977637798704
-4.064030785270581	2.698808266312549
-4.008982115162354	2.639912452462526
-3.9568566907857146	2.583946164185618
-3.9073621018005626	2.5306170019262515
-3.8602477291935804	2.479674357477822
-3.815297142520577	2.4309018112247758
-3.7723221510847407	2.3841111833206146
-3.73115809522787	2.3391378249788675
-3.691660079889808	2.2958368520322754
-3.653699932845414	2.2540801031695032
-3.617163726484263	2.213753661714594
-3.5819497423082134	2.174755820124274
-3.5479667865058304	2.136995395562136
-3.515132786356715	2.100390326302702
-3.483373613089609	2.0648664945892885
-3.452622088718636	2.030356733469986
-3.4228171433955863	1.9967999841497028
-3.39390309670867	1.964140577288655
-3.36582904167342	1.9323276169930312
-3.3385483142962062	1.9013144503782462
-3.3120180348302974	1.8710582088247585
-3.2861987094020293	1.8415194096039842
-3.2610538827177122	1.8126616085849612
-3.236549834187495	1.7844510963579536
-3.2126553111115843	1.756856631420432
-3.189341293633264	1.7298492051298378
-3.1665807870255502	1.70340183398999
-3.1443486375835943	1.6774893755432387
-3.122621368975118	1.6520883647206575
-3.1013770363800397	1.62717686798141
-3.0805950961481847	1.6027343529702245
-3.0602562890350122	1.578741571752862
-3.040342535352773	1.555180455967034
-3.0208368406069113	1.5320340224585496
-3.001723210384282	1.5092862881692912
-2.9829865734254297	1.48692219320924
-2.9646127119544543	1.4649275311860988
-2.94658819845999	1.4432888859860196
-2.928900338223525	1.4219935743016794
-2.9115371169792046	1.401029593291832
-2.894487153165022	1.3803855728322536
-2.8777396542902838	1.360050731882961
-2.8612843770008523	1.3400148385532071
-2.845111590472306	1.3202681734943904
-2.8292120428036807	1.3008014962935546
-2.813576930121443	1.281606014577108
-2.7981978681355106	1.2626733555666045
-2.783066865917489	1.2439955398567233
-2.7681763016959837	1.2255649572103438
-2.753518900485601	1.2073743441872886
-2.7390877133854135	1.1894167634425523
-2.724876098399638	1.1716855845467213
-2.710877702648065	1.1541744661961655
-2.6970864458472463	1.1368773396939673
-2.683496504954911	1.119788393594102
-2.6701022998807917	1.1029020594120034
-2.656898480176149	1.0862129983138524
-2.6438799126226327	1.0697160887051784
-2.6310416696485897	1.0534064146469295
-2.618379018507432	1.0372792550335828
-2.605887411158738	1.021330073474004
-2.5935624747979693	1.0055545088209104
-2.581400002985624	0.9899483662997781
-2.5693959473307473	0.9745076091921021
-2.5575464096879292	0.9592283510321459
-2.5458476348299612	0.944106848279345
-2.5342960035620226	0.9291394934322492
-2.522888026245676	0.9143228085522608
-2.511620336703832	0.899653439168357
-2.5004896864800883	0.8851281485361695
-2.4894929394279903	0.8707438122270023
-2.478627066607742	0.8564974130242851
-2.46788914146961	0.8423860361067307
-2.457276335304934	0.8284068644990905
-2.446785912947094	0.8145571747728708
-2.4364152287061365	0.8008343329807048
-2.4261617225219583	0.7872357908092897
-2.416022916322138	0.7737590819369549
-2.4059964105714626	0.7604018185829455
-2.396079881001189	0.7471616882364215
-2.3862710755068908	0.7340364505540566
-2.3765678112046045	0.7210239344159274
-2.36696797163567	0.7081220351300972
-2.3574695041113296	0.6953287117769626
-2.34807041718881	0.682641984685078
-2.338768778271112	0.6700599330306878
-2.329562711323367	0.6575806925538298
-2.3204503946989536	0.6452024533841897
-2.3114300590691825	0.6329234579705345
-2.302499985450621	0.6207419991077714
-2.2936585033246506	0.6086564180562531
-2.2849039888440332	0.5966651027480812
-2.2762348631218376	0.5847664860757755
-2.26764959059808	0.5729590442586504
-2.259146677480013	0.5612412952828494
-2.2507246702520134	0.5496117974109644
-2.2423821542514553	0.538069147757652
-2.234117752307022	0.5266119809276811
-2.225930123436276	0.5152389677132405
-2.2178179615993496	0.5039488138473636
-2.2097799945059244	0.492740258810648
-2.2018149824727784	0.4816120746885318
-2.1939217173293475	0.47056306507659706
-2.186099021368902	0.45959206403147207
-2.1783457463430786	0.44869793506510325
-2.170660772497635	0.43787957018023693
-2.163043007647422	0.4271358889451262
-2.1554913862886522	0.4164658376055319
-2.1480048687467197	0.40586838823226934
-2.140582440357823	0.39534253790256185
-2.1332231106828496	0.3848873079136559
-2.1259259127519554	0.3745017430271264
-2.118689902338473	0.36418491074251597
-2.11151415726073	0.3539359005988738
-2.1043977767105404	0.34375382350297845
-2.097339880607159	0.3336378110830158
-2.0903396089755364	0.32358701506655707
-2.0833961213477648	0.3136006066817282
-2.0765085961867373	0.303677776080591
-2.069676230331004	0.2938177317837238
-2.062898238459899	0.2840197001450675
-2.056173852578048	0.2742829248361513
-2.049502321518478	0.26460666634892366
-2.042882910463446	0.2549902015162981
-2.036314900482293	0.24543282304972674
-2.029797588085586	0.23593383909305377
-2.0233302847948718	0.22649257279198703
-2.0169123167273635	0.21710836187850174
-2.010543024194997	0.20778055826960573
-2.0042217613172	0.1985085276798232
-1.99794789564688	0.1892916492468904
-1.9917208078090343	0.18012931517008507
-1.985539891151538	0.17102093036071148
-1.9794045514075498	0.16196591210422384
-1.973314206369141	0.15296368973355728
-1.9672682855716697	0.1440137043132116
-1.9612662299884767	0.13511540833364843
-1.9553074917355295	0.126268265415643
-1.949391533785587	0.11747175002414667
-1.9435178296915625	0.10872534719135879
-1.9376858633186986	0.10002855224859153
-1.9318951285852473	0.09138087056666089
-1.9261451292113085	0.08278181730441425
-1.9204353784755515	0.07423091716515356
-1.914765398979483	0.06572770416059609
-1.9091347224190367	0.057271721382161245
-1.9035428893631643	0.04886252077925174
-1.8979894490392026	0.04049966294431545
-1.8924739591247657	0.032182716904424924
-1.886995985545915	0.023911259919141392
-1.8815551022813897	0.015684877284427245
-1.8761508911726927	0.007503162142424136
-1.8707829417397972	-0.0006342847031601817
-1.865450851002295	-0.008727854966213477
-1.8601542233058035	-0.016777933052136096
-1.8548926701534212	-0.024784896226698938
-1.849665810042083	-0.032749114780013244
-1.8444732683036307	-0.04067095218577599
-1.8393146769504347	-0.04855076525597757
-1.8341896745254462	-0.056388904291168496
-1.8290979059564625	-0.064185713226525
-1.8240390224145495	-0.07194152977375062
-1.8190126811763885	-0.07965668555906008
-1.8140185454905058	-0.08733150625727903
-1.809056284447206	-0.09496631172224695
-1.804125572852067	-0.10256141611364816
-1.7992260911029614	-0.11011712802033513
-1.7943575250703883	-0.11763375058032421
-1.7895195659810958	-0.12511158159752117
-1.7847119103048275	-0.13255091365530514
-1.7799342596441192	-0.1399520342270824
-1.7751863206270637	-0.14731522578385886
-1.7704678048028963	-0.15464076589900383
-1.7657784285403906	-0.16192892735019798
-1.7611179129288947	-0.16917997821874908
-1.7564859836819862	-0.17639418198628393
-1.75188237104363	-0.18357179762894543
-1.7473068096967916	-0.19071307970913154
-1.7427590386743828	-0.19781827846490774
-1.7382388012725396	-0.2048876398970822
-1.733745844966071	-0.21192140585412206
-1.729279921326121	-0.21891981411484696
-1.7248407859398596	-0.22588309846910848
-1.7204281983322511	-0.23281148879637753
-1.716041921889754	-0.2397052111424215
-1.7116817237859474	-0.24656448779403684
-1.7073473749090038	-0.2533895373519578
-1.703038649790967	-0.260180574801941
-1.6987553265387565	-0.2669378115841451
-1.6944971867668936	-0.27366145566077343
-1.6902640155318447	-0.2803517115821171
-1.6860556012679921	-0.2870087805509596
-1.6818717357251372	-0.29363286048546117
-1.6777122139075153	-0.3002241460805247
-1.6735768340142805	-0.3067828288677031
-1.6694653973814246	-0.3133090972736659
-1.6653777084250574	-0.31980313667731314
-1.6613135745860572	-0.3262651294655182
-1.6572728062760134	-0.3326952550875817
-1.6532552168244536	-0.3390936901084002
-1.649260622427296	-0.3454606082604197
-1.6452888420965215	-0.3517961804943601
-1.6413396976110035	-0.35810057502879666
-1.637413013468484	-0.36437395739858797
-1.6335086168386515	-0.3706164905022087
-1.629626337517312	-0.3768283346479902
-1.6257660078815943	-0.38300964759933304
-1.6219274628461862	-0.38916058461888353
-1.6181105398205604	-0.39528129851173194
-1.6143150786671867	-0.40137193966761664
-1.6105409216606539	-0.40743265610223434
-1.60678791344775	-0.4134635934975795
-1.6030559010084067	-0.4194648952414349
-1.5993447336175357	-0.42543670246596393
-1.595654262807699	-0.4313791540854786
-1.59198434233263	-0.4372923868333518
-1.5883348281315275	-0.4431765352981669
-1.584705578294172	-0.44903173195904145
-1.5810964530267844	-0.45485810722021625
-1.57750731461864	-0.46065578944488694
-1.573938027409416	-0.46642490498831146
-1.5703884577572358	-0.4721655782302124
-1.566858474007425	-0.4778779316064864
-1.563347946461928	-0.4835620856402375
-1.559856747349388	-0.4892181589721678
-1.556384750795881	-0.49484626839030144
-1.5529318327962511	-0.5004465288591211
-1.5494978711860938	-0.5060190535480551
-1.5460827456143098	-0.5115639538593961
-1.5426863375162485	-0.5170813394556335
-1.5393085300874285	-0.5225713182862158
-1.5359492082578061	-0.5280339966137623
-1.5326082586665952	-0.5334694790397296
-1.5292855696376058	-0.5388778685295612
-1.5259810311551065	-0.5442592664373183
-1.5226945348401988	-0.5496137725298009
-1.5194259739276728	-0.5549414850101879
-1.5161752432433548	-0.5602425005411924
-1.5129422391819225	-0.5655169142677521
-1.509726859685184	-0.5707648198392584
-1.5065290042208024	-0.5759863094313401
-1.5033485737614678	-0.5811814737672074
-1.500185470764488	-0.5863504021385819
-1.4970395991518115	-0.5914931824261898
-1.493910864290462	-0.5966099011198568
-1.490799172973358	-0.6017006433382114
-1.4877044334005467	-0.6067654928479878
-1.4846265551608115	-0.6118045320829505
-1.4815654492136585	-0.6168178421624451
-1.478521027871669	-0.6218055029095898
-1.475493204783215	-0.6267675928691064
-1.4724818949155212	-0.6317041893248055
-1.4694870145380852	-0.636615368316718
-1.4665084812064182	-0.6415012046579145
-1.4635462137461266	-0.6463617719509803
-1.4606001322373143	-0.6511971426041804
-1.4576701579993037	-0.6560073878473031
-1.4547562135756635	-0.6607925777472036
-1.451858222719538	-0.6655527812230535
-1.4489761103792838	-0.6702880660612802
-1.4461098026843862	-0.6749984989302328
-1.4432592269316684	-0.679684145394561
-1.4404243115717752	-0.6843450699293243
-1.4376049861959328	-0.6889813359338233
-1.434801181522983	-0.6935930057451661
-1.4320128293866683	-0.6981801406515855
-1.4292398627231822	-0.7027428009054968
-1.4264822155589734	-0.707281045736303
-1.423739822998797	-0.7117949333629596
-1.421012621214001	-0.7162845210063068
-1.4183005474310653	-0.7207498649011557
-1.415603539920357	-0.7251910203081584
-1.412921537985139	-0.7296080415254322
-1.4102544819507716	-0.7340009818999961
-1.4076023131541675	-0.7383698938389527
-1.4049649739334353	-0.742714828820494
-1.4023424076177584	-0.747035837404668
-1.3997345585174634	-0.7513329692439684
-1.3971413719143095	-0.7556062730936977
-1.3945627940519647	-0.7598557968221603
-1.39199877212669	-0.7640815874206403
-1.3894492542782113	-0.7682836910132056
-1.3869141895807848	-0.7724621528663157
-1.3843935280344442	-0.7766170173982578
-1.3818872205564412	-0.7807483281883912
-1.3793952189728547	-0.7848561279862286
-1.376917476010389	-0.7889404587203346
-1.374453945288331	-0.7930013615070661
-1.3720045813107018	-0.7970388766591286
-1.369569339458546	-0.8010530436939929
-1.3671481759824162	-0.8050439013421284
-1.3647410479950008	-0.8090114875550947
-1.3623479134639205	-0.8129558395134665
-1.3599687312046798	-0.8168769936346156
-1.3576034608737704	-0.8207749855803381
-1.355252062961935	-0.8246498502643341
-1.352914498787572	-0.8285016218595448
-1.3505907304902918	-0.8323303338053466
-1.348280721024621	-0.8361360188146021
-1.3459844341538438	-0.83991870888058
-1.343701834443988	-0.8436784352837311
-1.341432887257949	-0.8474152285983398
-1.3391775587497508	-0.8511291186990347
-1.3369358158589364	-0.8548201347671824
-1.3347076263051019	-0.8584883052971375
-1.3324929585825445	-0.8621336581023896
-1.3302917819550606	-0.8657562203215605
-1.3281040664508488	-0.8693560184243061
-1.3259297828575511	-0.872933078217081
-1.323768902717417	-0.8764874248487932
-1.3216213983225822	-0.8800190828163386
-1.3194872427104716	-0.8835280759700292
-1.3173664096593274	-0.887014427518894
-1.3152588736838315	-0.8904781600358909
-1.313164610030878	-0.8939192954629817
-1.3110835946754242	-0.8973378551161252
-1.3090158043164757	-0.9007338596901469
-1.3069612163731714	-0.9041073292635147
-1.3049198089809932	-0.9074582833029944
-1.302891560988057	-0.9107867406682321
-1.3008764519515428	-0.9140927196161985
-1.2988744621341983	-0.9173762378055708
-1.296885572500979	-0.9206373123009831
-1.2949097647157586	-0.9238759595772098
-1.2929470211381686	-0.9270921955232285
-1.290997324820522	-0.9302860354462043
-1.289060659504846	-0.9334574940753715
-1.2871370096200037	-0.9366065855658307
-1.2852263602789284	-0.9397333235022431
-1.2833286972759357	-0.9428377209024494
-1.2814440070841457	-0.9459197902209865
-1.2795722768529953	-0.9489795433525223
-1.2777134944058377	-0.9520169916352053
-1.2758676482376494	-0.9550321458539184
-1.2740347275128168	-0.9580250162434544
-1.2722147220630131	-0.9609956124916111
-1.270407622385178	-0.9639439437421897
-1.268613419639571	-0.9668700185979245
-1.266832105647928	-0.9697738451233165
-1.2650636728916946	-0.9726554308473971
-1.2633081145103555	-0.9755147827664055
-1.2615654242998404	-0.9783519073463871
-1.2598355967110304	-0.9811668105257101
-1.2581186268483349	-0.983959497717509
-1.2564145104683613	-0.9867299738120454
-1.254723243978668	-0.9894782431789941
-1.2530448244366013	-0.9922043096696473
-1.2513792495482106	-0.9949081766190532
-1.2497265176672554	-0.9975898468480648
-1.2480866277942846	-1.0002493226653255
-1.2464595795758056	-1.0028866058691714
-1.2448453733035252	-1.005501697749468
-1.2432440099136843	-1.0080945990893633
-1.241655490986459	-1.010665310166976
-1.2400798187454514	-1.013213830757005
-1.2385169960572564	-1.0157401601322686
-1.2369670264311081	-1.0182442970651737
-1.2354299140186031	-1.020726239829109
-1.2339056636135106	-1.0231859861997645
-1.2323942806516455	-1.0256235334563948
-1.2308957712108362	-1.0280388783829884
-1.2294101420109618	-1.0304320172693846
-1.2279374004140662	-1.0328029459123098
-1.226477554424552	-1.0351516596163526
-1.2250306126894515	-1.0374781531948594
-1.2235965844987784	-1.039782420970762
-1.2221754797859443	-1.0420644567773445
-1.2207673091282685	-1.0443242539589277
-1.219372083747552	-1.0465618053714922
-1.2179898155107358	-1.0487771033832305
-1.2166205169306303	-1.050970139875027
-1.2152642011667232	-1.053140906240874
-1.2139208820260665	-1.0552893933882135
-1.212590573964238	-1.0574155917382109
-1.2112732920863796	-1.0595194912259611
-1.2099690521483082	-1.0616010813006256
-1.208677870557712	-1.0636603509254983
-1.2073997643754157	-1.065697288578001
-1.2061347513167255	-1.067711882249615
-1.2048828497528534	-1.0697041194457355
-1.203644078712411	-1.071673987185464
-1.2024184578829913	-1.0736214720013233
-1.201206007612819	-1.0755465599389078
-1.2000067489124797	-1.0774492365564647
-1.198820703456732	-1.0793294869244001
-1.1976478935863935	-1.0811872956247135
-1.1964883423103043	-1.0830226467503683
-1.1953420733073712	-1.0848355239045888
-1.1942091109286883	-1.0866259102000806
-1.1930894801997407	-1.0883937882581847
-1.1919832068226834	-1.090139140207958
-1.1908903171787035	-1.0918619476851787
-1.1898108383304555	-1.093562191831289
-1.1887447980245889	-1.0952398532922452
-1.1876922246943455	-1.0968949122173157
-1.1866531474622424	-1.0985273482577926
-1.1856275961428397	-1.100137140565628
-1.1846156012455842	-1.101724267792003
-1.1836171939777422	-1.103288708085813
-1.18263240624741	-1.1048304390920827
-1.1816612706666088	-1.1063494379503056
-1.1807038205544707	-1.107845681292695
-1.1797600899404992	-1.1093191452423725
-1.1788301135679229	-1.110769805411469
-1.1779139268971348	-1.1121976368991449
-1.1770115661092109	-1.113602614289538
-1.1761230681095236	-1.1149847116496283
-1.1752484705314432	-1.1163439025270137
-1.174387811740125	-1.117680159947615
-1.1735411308363841	-1.1189934564132926
-1.1727084676606656	-1.1202837638993806
-1.1718898627971044	-1.1215510538521336
-1.1710853575776712	-1.1227952971860957
-1.1702949940864247	-1.124016464281369
-1.1695188151638367	-1.1252145249808183
-1.1687568644112336	-1.1263894485871586
-1.1680091861953175	-1.1275412038599812
-1.1672758256527909	-1.1286697590126689
-1.166556828695077	-1.1297750817092325
-1.1658522420131374	-1.1308571390610482
-1.165162113082392	-1.1319158976235075
-1.1644864901677332	-1.1329513233925668
-1.163825422328649	-1.133963381801207
-1.1631789594244433	-1.13495203771579
-1.162547152119561	-1.135917255432324
-1.1619300518890228	-1.1368589986726214
-1.1613277110239537	-1.1377772305803686
-1.1607401826372357	-1.1386719137170755
-1.160167520669258	-1.1395430100579387
-1.159609779893774	-1.1403904809875938
-1.1590670159238814	-1.1412142872957567
-1.1585392852181078	-1.1420143891727614
-1.158026645086607	-1.1427907462049929
-1.1575291536974812	-1.143543317370198
-1.1570468700832082	-1.1442720610326962
-1.1565798541471966	-1.1449769349384644
-1.1561281666704557	-1.1456578962101158
-1.1556918693183906	-1.146314901341755
-1.1552710246477176	-1.1469479061937156
-1.154865696113505	-1.147556865987177
-1.1544759480763458	-1.1481417352986552
-1.1541018458096513	-1.1487024680543716
-1.153743455507078	-1.1492390175244964
-1.1534008442900947	-1.1497513363172527
-1.1530740802156665	-1.1502393763729042
-1.1527632322840933	-1.1507030889575982
-1.152468370446976	-1.151142424657074
-1.1521895656153245	-1.1515573333702398
-1.151926889667811	-1.1519477643026024
-1.1516804154591647	-1.1523136659595588
-1.151450216828716	-1.1526549861395392
-1.1512363686090883	-1.1529716719270053
-1.1510389466350412	-1.1532636696852963
-1.1508580277524674	-1.1535309250493246
-1.1506936898275484	-1.1537733829181138
-1.1505460117560666	-1.153990987447176
-1.1504150734728795	-1.1541836820407345
-1.1503009559615571	-1.1543514093437799
-1.1502037412641886	-1.154494111233955
-1.150123512491357	-1.1546117288132745
-1.1500603538322882	-1.154704202399669
-1.1500143505651712	-1.1547714715183548
-1.1499855890676614	-1.1548134748930228
-1.1499741568275654	-1.154830150436842
-1.1499801424537055	-1.1548214352432817
-1.1500036356869778	-1.1547872655767386
-1.1500447274115995	-1.154727576862973
-1.15010350966655	-1.1546423036793474
-1.1501800756572147	-1.1545313797448604
-1.1502745197672217	-1.1543947379099815
-1.1503869375704954	-1.1542323101462713
-1.150517425843508	-1.1540440275357924
-1.150666082577758	-1.1538298202602963
-1.150833006992448	-1.1535896175901994
-1.1510182995474025	-1.1533233478733191
-1.1512220619561961	-1.1530309385233917
-1.1514443971995232	-1.1527123160083441
-1.1516854095387925	-1.1523674058383333
-1.1519452045299658	-1.151996132553535
-1.1522238890376397	-1.1515984197116849
-1.152521571249372	-1.1511741898753636
-1.1528383606902683	-1.1507233645990185
-1.1531743682378155	-1.1502458644157254
-1.1535297061369927	-1.149741608823667
-1.153904488015636	-1.14921051627235
-1.154298828900092	-1.1486525041485198
-1.1547128452311355	-1.148067488761803
-1.1551466548801872	-1.1474553853300404
-1.1556003771658134	-1.1468161079643264
-1.1560741328705233	-1.1461495696537372
-1.156568044257875	-1.1454556822497413
-1.1570822350898884	-1.1447343564502903
-1.1576168306447738	-1.143985501783579
-1.1581719577349845	-1.143209026591469
-1.1587477447255998	-1.1424048380125693
-1.159344321553045	-1.1415728419649636
-1.1599618197441566	-1.1407129431285774
-1.160600372435599	-1.1398250449271785
-1.1612601143936405	-1.1389090495100034
-1.1619411820342973	-1.1379648577329935
-1.1626437134438574	-1.1369923691396422
-1.1633678483997802	-1.1359914819414412
-1.1641137283919978	-1.134962092997909
-1.1648814966446146	-1.1339040977962034
-1.165671298138016	-1.132817390430303
-1.1664832796314006	-1.1317018635797438
-1.1673175896857433	-1.1305574084879086
-1.168174378687192	-1.1293839149398537
-1.1690537988709249	-1.1281812712396593
-1.16995600434546	-1.1269493641873018
-1.1708811511174377	-1.1256880790550259
-1.1718293971168907	-1.1243972995632108
-1.172800902223003	-1.1230769078557192
-1.1737958282903809	-1.1217267844747063
-1.1748143391758332	-1.120346808334897
-1.1758566007656919	-1.118936856697292
-1.1769227810036729	-1.1174968051423064
-1.178013049919289	-1.1160265275423296
-1.1791275796568454	-1.114525896033667
-1.1802665445050042	-1.1129947809878897
-1.1814301209269626	-1.1114330509825323
-1.1826184875912402	-1.1098405727711558
-1.1838318254030915	-1.1082172112527469
-1.1850703175365702	-1.1065628294404322
-1.1863341494672568	-1.1048772884295035
-1.187623509005658	-1.1031604473647194
-1.1889385863313073	-1.1014121634068863
-1.1902795740275824	-1.0996322916986743
-1.1916466671172479	-1.097820685329673
-1.1930400630987614	-1.0959771953006476
-1.1944599619833385	-1.0941016704869928
-1.1959065663328186	-1.0921939576013469
-1.197380081298343	-1.0902539011553503
-1.1988807146598648	-1.0882813434205336
-1.2004086768665174	-1.0862761243882988
-1.201964181077863	-1.084238081728979
-1.2035474432060442	-1.0821670507499492
-1.205158681958871	-1.0800628643527541
-1.2067981188838481	-1.0779253529892516
-1.2084659784131948	-1.0757543446167117
-1.2101624879098687	-1.0735496646518632
-1.2118878777146205	-1.0713111359238594
-1.2136423811941202	-1.0690385786261258
-1.2154262347901659	-1.0667318102670633
-1.2172396780700352	-1.064390645619562
-1.2190829537779746	-1.0620148966693252
-1.220956307887892	-1.059604372561928
-1.2228599896572636	-1.0571588795486067
-1.224794251682308	-1.0546782209307306
-1.2267593499544505	-1.0521621970029162
-1.228755543918122	-1.0496106049947513
-1.230783096529931	-1.0470232390110852
-1.2328422743192458	-1.0443998899708482
-1.234933347450235	-1.041740345544347
-1.2370565897853978	-1.0390443900890078
-1.2392122789506512	-1.0363118045834998
-1.2414006964019846	-1.033542366560222
-1.2436221274937707	-1.0307358500360677
-1.2458768615487503	-1.0278920254414476
-1.2481651919297592	-1.0250106595475013
-1.2504874161132475	-1.0220915153914454
-1.2528438357646385	-1.0191343522000094
-1.2552347568155942	-1.016138925310895
-1.2576604895432495	-1.0131049860921917
-1.2601213486514566	-1.0100322818597043
-1.262617653354133	-1.0069205557921084
-1.265149727460745	-1.0037695468438828
-1.2677178994640306	-1.0005789896559345
-1.2703225026300045	-0.9973486144638534
-1.2729638750903347	-0.9940781470037225
-1.2756423599371585	-0.990767308415402
-1.2783583053204253	-0.987415815143204
-1.2811120645478444	-0.9840233788338835
-1.2839039961875198	-0.9805897062318483
-1.2867344641733667	-0.9771144990715135
-1.2896038379134023	-0.9735974539666796
-1.2925124924010012	-0.9700382622968722
-1.295460808329217	-0.9664366100905163
-1.2984491722082787	-0.9627921779048495
-1.3014779764863664	-0.959104640702463
-1.3045476196737702	-0.9553736677243698
-1.3076585064705626	-0.9515989223594581
-1.3108110478978994	-0.9477800620102323
-1.3140056614330684	-0.9439167379547031
-1.3172427711484267	-0.9400085952042911
-1.320522807854361	-0.9360552723576167
-1.3238462092464063	-0.9320564014500256
-1.3272134200566785	-0.9280116077987057
-1.3306248922097723	-0.9239205098432345
-1.3340810849832812	-0.9197827189814047
-1.3375824651731119	-0.9155978394001504
-1.3411295072637641	-0.9113654679014087
-1.3447226936037586	-0.9070851937227229
-1.3483625145864053	-0.9027565983524054
-1.3520494688360944	-0.898379255339066
-1.3557840634003433	-0.8939527300952835
-1.3595668139477868	-0.8894765796952193
-1.3633982449723498	-0.8849503526659446
-1.3672788900038368	-0.8803735887722405
-1.3712092918251693	-0.8757458187946354
-1.375190002696547	-0.8710665643004141
-1.3792215845867808	-0.866335337407339
-1.3833046094120889	-0.8615516405397956
-1.387439659282634	-0.8567149661770856
-1.3916273267571229	-0.851824796593543
-1.3958682151057724	-0.8468806035901677
-1.4001629385819863	-0.8418818482174365
-1.404512122703079	-0.8368279804889485
-1.408916404540421	-0.8317184390855333
-1.413376433019395	-0.8265526510494352
-1.4178928692295347	-0.8213300314681903
-1.4224663867453007	-0.8160499831477589
-1.427097671957912	-0.8107118962744762
-1.431787424418695	-0.8053151480653704
-1.4365363571944398	-0.7998591024063562
-1.44134519723527	-0.7943431094777952
-1.4462146857555525	-0.7887665053668961
-1.4511455786284082	-0.7831286116663962
-1.4561386467944146	-0.7774287350589332
-1.4611946766851054	-0.7716661668864954
-1.4663144706619293	-0.7658401827043019
-1.471498847471331	-0.7599500418184316
-1.4767486427166827	-0.7539949868064916
-1.4820647093478134	-0.7479742430205618
-1.4874479181689275	-0.741887018071633
-1.4928991583657436	-0.735732501294709
-1.4984193380527389	-0.7295098631936816
-1.5040093848414122	-0.7232182548650679
-1.5096702464305496	-0.7168568073996299
-1.5154028912195139	-0.7104246312608524
-1.521208308945644	-0.703920815639192
-1.5270875113468998	-0.6973444277809651
-1.5330415328509712	-0.6906945122906569
-1.5390714312921157	-0.6839700904053865
-1.545178288657072	-0.6771701592401802
-1.5513632118614655	-0.6702936910026389
-1.5576273335582316	-0.6633396321754794
-1.5639718129796143	-0.6563069026653803
-1.570397836814449	-0.6491943949164413
-1.5769066201225053	-0.642000972986466
-1.583499407287768	-0.6347254715842005
-1.5901774730126697	-0.6273666950655135
-1.5969421233553913	-0.6199234163863997
-1.6037946968124732	-0.6123943760105667
-1.6107365654491448	-0.6047782807692053
-1.6177691360798834	-0.5970738026704185
-1.6248938515019178	-0.5892795776556137
-1.6321121917845312	-0.5813942042999919
-1.639425675617209	-0.5734162424540935
-1.6468358617198806	-0.5653442118231559
-1.6543443503186972	-0.5571765904808407
-1.6619527846910274	-0.5489118133136494
-1.6696628527835953	-0.5405482703921048
-1.6774762889079344	-0.5320843052645331
-1.6853948755176198	-0.523518213168974
-1.6934204450720525	-0.5148482391584596
-1.7015548819918727	-0.5060725761345799
-1.7098001247114605	-0.49718936278388204
-1.7181581678343396	-0.48819668141128547
-1.7266310643977247	-0.47909255566428244
-1.7352209282528859	-0.4698749481412474
-1.7439299365685066	-0.46054175787668017
-1.7527603324647045	-0.45109081769572157
-1.7617144277859755	-0.4415198914296783
-1.7707946060219153	-0.4318266709837122
-1.7800033253852605	-0.4220087732471449
-1.7893431220574858	-0.4120637368361548
-1.79881661361302	-0.40198901865779835
-1.8084265026339614	-0.3917819902834849
-1.8181755805281377	-0.3814399341190562
-1.8280667315643586	-0.37096003935762956
-1.838102937139837	-0.36033939770023604
-1.8482872802959525	-0.3495749988280705
-1.8586229504998784	-0.3386637256088527
-1.8691132487110431	-0.3276023490183151
-1.8797615927530003	-0.3163875227562605
-1.8905715230130284	-0.3050157775348643
-1.9015467084937132	-0.2934835150149715
-1.9126909532428888	-0.28178700136402424
-1.924008203190638	-0.2699223604069101
-1.9355025534246197	-0.2578855663384789
-1.9471782559378756	-0.24567243596357624
-1.9590397278863223	-0.23327862042738445
-1.9710915603966996	-0.22069959639531644
-1.9833385279695308	-0.20793065663789956
-1.9957855985259418	-0.19496689997181438
-2.008437944151939	-0.18180322050348718
-2.0213009525989802	-0.1684342961164107
-2.034380239605624	-0.15485457613740583
-2.0476816621115095	-0.14105826811058209
-2.061211332442343	-0.12703932360032733
-2.074975633552688	-0.11279142293652122
-2.088981235422603	-0.098307958805945
-2.1032351127145006	-0.08358201858351721
-2.1177445638081673	-0.06860636528541253
-2.1325172313450307	-0.05337341701299225
-2.1475611244274995	-0.03787522474170868
-2.1628846426359267	-0.022103448292464467
-2.178496602044672	-0.006049330303924849
-2.1944062634402455	0.01029633199717428
-2.210623362968971	0.026943217455161594
-2.227158145469488	0.04390151432932621
-2.2440214007772803	0.06118195660975578
-2.261224503324904	0.07879586362878643
-2.2787794554035035	0.09675518333364197
-2.296698934499334	0.11507253963398689
-2.3149963451747078	0.1337612842937992
-2.333685876027004	0.15283555390119985
-2.352782562334023	0.1723103325245139
-2.3723023550806603	0.19220152074953845
-2.392262197163075	0.21252601189417986
-2.4126801076848534	0.2333017763149674
-2.433575275398578	0.25454795485883897
-2.4549681625097617	0.27628496267715863
-2.4768806202533065	0.29853460481212246
-2.4993360178817623	0.32132020519482274
-2.522359386977311	0.34466675096688637
-2.5459775833250817	0.36860105436330026
-2.570219468976239	0.3931519347848498
-2.595116117599909	0.41835042415923773
-2.620701046792689	0.44422999925962303
-2.647010481706906	0.4708268453417428
-2.6740836552048615	0.4981801563068464
-2.701963150785176	0.5263324776365552
-2.7306952958101935	0.5553300996286057
-2.7603306141563797	0.5852235100553989
-2.7909243493999383	0.6160679173575845
-2.822537072152404	0.6479238579874282
-2.855235388329092	0.6808579046848471
-2.8890927691730264	0.7149434965087189
-2.924190529047623	0.750261916636749
-2.9606189837357353	0.7869034506714958
-2.998478830769828	0.8249687669773169
-3.037882804908658	0.8645705721636072
-3.0789576773178897	0.9058356102717631
-3.1218466878082265	0.9489070950194414
-3.166712527817718	0.9939476927887765
-3.2137410309153083	1.0411432131356138
-3.2631457822739547	1.09070721826809
-3.315173936169265	1.142886840550499
-3.370113642530776	1.1979702090595765
-3.428303648032852	1.2562960506801637
-3.490145883574886	1.3182662775899399
-3.556122227215734	1.3843627501981524
-3.6268172234800127	1.4551699964559697
-3.7029494944304386	1.5314066229326322
-3.7854161658340018	1.6139697409851936
-3.875357369227753	1.703999468827633
-3.974252797895303	1.8029754875104307
-4.084071562243047	1.9128668962996167
-4.207515082054505	2.0363751049336924
-4.348432286036738	2.1773490331723693
-4.512578431747594	2.3415439307258894
-4.709127791318863	2.5381340629800015
-4.9540672993586625	2.7831063588999085
-5.279239079362965	3.1083029374431055
-5.764268867196843	3.5933495310416834
-6.743169641097658	4.572259115606296

==> data/linear_growth_phi50_y-0.1.dat <==
-8.714989580116558	5.918212800716464
-6.77275161289721	3.9857324390909428
-6.153805546528224	3.3765518157628156
-5.774219843738351	3.006739354611638
-5.499633578562093	2.741934090846263
-5.2843501301677565	2.5364393648332344
-5.107235485913651	2.3691211251532036
-4.9567622422816635	2.228451929534718
-4.825946343498044	2.1074476834752223
-4.710234431911881	2.001554990619745
-4.606492248872218	1.9076395536382384
-4.512470040598088	1.8234515800958249
-4.426498172092052	1.7473213963665528
-4.34730336679863	1.6779756872920502
-4.273892397640104	1.614421187217542
-4.205475540192974	1.5558681331685302
-4.141414514780435	1.501678206943492
-4.081186078801726	1.451328127443445
-4.024355942160048	1.4043835661000954
-3.970559681056653	1.3604800606701462
-3.9194885112836353	1.319308788528313
-3.8708785079618244	1.280605786405442
-3.8245023159646467	1.2441436608126006
-3.780162690878677	1.2097251290018511
-3.7376874058777028	1.1771779258405461
-3.6969251919052244	1.1463507439940557
-3.657742469376029	1.1171099656275714
-3.620020693144196	1.0893370073743411
-3.583654177629216	1.0629261454620202
-3.5485483015244776	1.03778272042139
-3.5146180152638395	1.013821644553161
-3.4817865919712685	0.9909661528778468
-3.4499845757315306	0.9691467514066903
-3.419148890917906	0.9483003264696108
-3.3892220838583733	0.9283693863816288
-3.360151673923496	0.9093014125309852
-3.331889595620007	0.891048301472969
-3.304391716791399	0.8735658831307425
-3.2776174207970086	0.856813502974668
-3.2515292427380054	0.8407536582485364
-3.2260925515520347	0.8253516800644536
-3.201275271206312	0.8105754545961746
-3.177047635357311	0.7963951777390392
-3.1533819707690816	0.7827831385285297
-3.1302525055375336	0.7697135273648056
-3.107635198787364	0.7571622657098727
-3.0855075890199957	0.7451068544357732
-3.0638486587131877	0.7335262384244415
-3.042638713126997	0.7224006853739157
-3.0218592715635055	0.711711677058317
-3.001492969575742	0.7014418115370206
-2.9815234708288965	0.6915747150161231
-2.96193538749271	0.682094962241087
-2.9427142081927276	0.6729880044482461
-2.9238462326753547	0.6642401040301179
-2.9053185124496577	0.6558382751774602
-2.887118796761577	0.6477702298537412
-2.869235483335617	0.6400243285370888
-2.851657573388465	0.6325895352341686
-2.834374630476847	0.6254553763282988
-2.8173767427945577	0.6186119028767421
-2.800654488577174	0.6120496560156834
-2.784198904312189	0.6057596351706243
-2.768001455485816	0.599733268803454
-2.7520540096275026	0.5939623874572275
-2.7363488114387606	0.5884391988852625
-2.7208784598159963	0.5831562650742389
-2.7056358865968253	0.5781064809907785
-2.690614336876968	0.5732830548986163
-2.675807350760513	0.5686794901091277
-2.661208746420138	0.5642895680418283
-2.646812604355933	0.5601073324834653
-2.6326132527526154	0.5561270749455092
-2.6186052538442834	0.5523433210291817
-2.6047833912047804	0.548750817716098
-2.5911426578891557	0.5453445215100028
-2.5776782453588245	0.5421195873622113
-2.564385533129038	0.5390713583193587
-2.5512600790828683	0.5361953558376631
-2.538297610400855	0.5334872707128611
-2.525494015059993	0.5309429545794709
-2.512845333859627	0.5285584119369788
-2.500347752935639	0.5263297926643071
-2.487997596727367	0.5242533849870227
-2.47579132136489	0.522325608864908
-2.4637255084468483	0.5205430097700734
-2.451796859181433	0.5189022528282353
-2.4400021888653765	0.517400117298
-2.4283384216779087	0.51603349136511
-2.4168025857682647	0.51479936723025
-2.40539180861708	0.5136948364707355
-2.3941033126537334	0.5127170856581518
-2.382934411112585	0.5118633922148914
-2.3718825041129437	0.5111311204944203
-2.3609450749482326	0.5105177180707459
-2.3501196865711145	0.5100207122238399
-2.3394039782624203	0.5096377066088762
-2.3287956624723227	0.5093663780977035
-2.318292521823207	0.5092044737820245
-2.3078924062644353	0.5091498081284697
-2.2975932303699147	0.5092002602764685
-2.2873929707697913	0.5093537714702588
-2.2772896637085505	0.5096083426172948
-2.2672814027219332	0.5099620319654781
-2.257366336426016	0.5104129528925506
-2.2475426664118197	0.5109592718010187
-2.2378086452395607	0.5115992061127232
-2.2281625745269684	0.5123310223574726
-2.218602803126301	0.5131530343503805
-2.2091277253853168	0.5140636014531547
-2.199735779487437	0.5150611269145889
-2.190425445867027	0.5161440562861617
-2.181195245695484	0.5173108759084524
-2.172043739434657	0.5185601114648888
-2.162969525453748	0.5198903265989749
-2.1539712387066543	0.521300121591966
-2.1450475494663936	0.5227881320976211
-2.1361971621138083	0.5243530279312444
-2.1274188139777	0.525993511910152
-2.1187112742238856	0.5277083187430645
-2.1100733427906193	0.5294962139658678
-2.101503849368148	0.5313559929215068
-2.0930016524201935	0.5332864797818078
-2.0845656382453157	0.5352865266091851
-2.076194720076207	0.5373550124562797
-2.067887837215163	0.5394908425017739
-2.0596439542038563	0.5416929472205168
-2.051462060025979	0.543960281586509
-2.0433411673410182	0.5462918243070347
-2.035280311747862	0.5486865770866168
-2.0272785510767837	0.5511435639193567
-2.0193349647085053	0.553661830408352
-2.0114486529191153	0.5562404431109733
-2.0036187362496944	0.5588784889088482
-1.995844354899469	0.5615750744013754
-1.9881246681415394	0.5643293253218156
-1.9804588537601338	0.5671403859749121
-1.9728461075084003	0.5700074186950451
-1.9652856425859502	0.5729296033241462
-1.9577766891351782	0.5759061367083873
-1.950318493755654	0.5789362322129432
-1.942910319035743	0.5820191192539876
-1.935551443100765	0.5851540428472258
-1.9282411591769921	0.5883402631722701
-1.920978775170794	0.5915770551521642
-1.9137636132623361	0.5948637080474635
-1.9065950095132433	0.5981995250642792
-1.8994723134875688	0.6015838229756366
-1.8923948878856784	0.6050159317557409
-1.8853621081903769	0.6084951942264962
-1.8783733623248797	0.6120209657158675
-1.8714280503221337	0.615592613727593
-1.8645255840050199	0.6192095176217831
-1.8576653866770236	0.6228710683059875
-1.8508468928229986	0.6265766679363565
-1.8440695478195537	0.6303257296284319
-1.8373328076547781	0.634117677177273
-1.830636138656869	0.6379519447864899
-1.8239790172313959	0.6418279768059167
-1.817360929606812	0.6457452274775313
-1.810781371587958	0.649703160689371
-1.8042398483171898	0.6537012497370751
-1.7977358740429377	0.6577389770928596
-1.7912689718953645	0.661815834181593
-1.784838673668808	0.6659313211636619
-1.778444519610945	0.6700849467245564
-1.772086058218199	0.674276227870701
-1.765762846037348	0.6785046897314952
-1.7594744474730155	0.6827698653672302
-1.753220434600885	0.6870712955827359
-1.7470003869863855	0.6914085287465029
-1.740813891508705	0.6957811206151331
-1.7346605421899377	0.7001886341629241
-1.7285399400291221	0.7046306394163513
-1.7224516928411207	0.7091067132933911
-1.716395415100047	0.7136164394473946
-1.710370727787177	0.7181594081154512
-1.7043772582431715	0.7227352159710577
-1.6984146400244011	0.7273434659809016
-1.6924825127633507	0.7319837672657213
-1.6865805220328445	0.7366557349649919
-1.6807083192140748	0.7413589901054158
-1.6748655613682273	0.7460931594730117
-1.6690519111116184	0.7508578754887204
-1.6632670364942272	0.7556527760874084
-1.6575106108815414	0.7604775046001853
-1.6517823128395182	0.7653317096398395
-1.6460818260226862	0.7702150449894221
-1.6404088390651739	0.7751271694937543
-1.6347630454746545	0.7800677469538558
-1.6291441435290601	0.7850364460241488
-1.6235518361760193	0.7900329401123828
-1.617985830934881	0.7950569072821532
-1.6124458398013146	0.8001080301579974
-1.606931579154346	0.8051859958329258
-1.601442769665763	0.8102904957783365
-1.595979136211869	0.8154212257562654
-1.5905404077874303	0.8205778857338485
-1.5851263174218369	0.8257601797999888
-1.5797366020973334	0.830967816084104
-1.57437100266931	0.8362005066769328
-1.569029263788582	0.8414579675533364
-1.563711133825553	0.846739918496985
-1.5584163647962959	0.8520460830269663
-1.5531447122904047	0.8573761883261642
-1.5478959354006177	0.8627299651714201
-1.5426697966541434	0.8681071478653927
-1.5374660619456444	0.8735074741700821
-1.5322845004718242	0.878930685241961
-1.5271248846675816	0.8843765255686761
-1.5219869901436782	0.8898447429072663
-1.5168705956258812	0.8953350882238587
-1.5117754828955414	0.9008473156348036
-1.5067014367315534	0.9063811823491966
-1.5016482448536654	0.9119364486127546
-1.4966156978671366	0.9175128776530376
-1.4916035892086192	0.9231102356259069
-1.4866117150933174	0.9287282915632586
-1.481639874463368	0.9343668173219812
-1.476687868937343	0.9400255875340449
-1.4717555027609568	0.9457043795577926
-1.4668425827588243	0.9514029734302948
-1.4619489182873637	0.9571211518208391
-1.4570743211886927	0.9628586999854322
-1.4522186057455928	0.9686154057223637
-1.447381588637432	0.9743910593287368
-1.442563088897103	0.9801854535580165
-1.4377629278688588	0.9859983835784817
-1.4329809291670952	0.9918296469326254
-1.428216918636022	0.9976790434974515
-1.423470724310211	1.0035463754456475
-1.4187421763759744	1.0094314472075983
-1.414031107133594	1.0153340654342493
-1.409337350960343	1.0212540389607685
-1.40466074427428	1.0271911787709884
-1.4000011254988487	1.0331452979626534
-1.3953583350281658	1.0391162117133617
-1.3907322151930865	1.04510373724729
-1.38612261022794	1.0511076938025923
-1.381529366237985	1.0571279025995235
-1.3769523311675063	1.063164186809208
-1.3723913547685982	1.0692163715231022
-1.3678462885705618	1.0752842837230712
-1.3633169858499414	1.0813677522521161
-1.3588033016011607	1.0874666077856987
-1.3543050925077609	1.0935806828036787
-1.3498222169141982	1.0997098115628128
-1.3453545347982352	1.1058538300698517
-1.340901907743849	1.1120125760551651
-1.3364641989147075	1.1181858889469285
-1.3320412730281432	1.1243736098458252
-1.3276329963296554	1.130575581500275
-1.323239236567916	1.136791648282171
-1.3188598629702333	1.1430216561630857
-1.3144947462185348	1.1492654526909964
-1.3101437584257676	1.155522886967435
-1.3058067731128027	1.1617938096251468
-1.301483665185727	1.168078072806146
-1.2971743109136107	1.174375530140247
-1.292878587906686	1.180686036724019
-1.2885963750949194	1.187009449100132
-1.2843275527070104	1.193345625237146
-1.2800720022497774	1.1996944245096777
-1.2758296064879158	1.2060557076789653
-1.271600249424146	1.212429336873813
-1.2673838162797169	1.2188151755719023
-1.26318019347529	1.2252130885814931
-1.2589892686121351	1.2316229420234421
-1.2548109304537072	1.2380446033136012
-1.250645068907541	1.2444779411455515
-1.2464915750074572	1.2509228254736489
-1.242350340896129	1.2573791274964348
-1.23822125980792	1.2638467196403291
-1.2341042260520438	1.2703254755436535
-1.2299991349960377	1.276815270040966
-1.2259058830495004	1.2833159791476791
-1.22182436764813	1.2898274800449734
-1.2177544872380426	1.2963496510650097
-1.213696141260369	1.3028823716764162
-1.2096492301360997	1.309425522470038
-1.2056136552512116	1.315978985144974
-1.2015893189420357	1.322542642494862
-1.1975761244808867	1.3291163783944309
-1.1935739760619262	1.3357000777862984
-1.1895827787872768	1.3422936266680234
-1.1856024386533583	1.3488969120793906
-1.1816328625374668	1.3555098220899442
-1.1776739581845592	1.3621322457867366
-1.1737256341942874	1.3687640732623327
-1.169787800008202	1.3754051956029945
-1.165860365897218	1.3820555048771332
-1.16194324294925	1.38871489412394
-1.1580363430570564	1.3953832573422351
-1.1541395789062916	1.402060489479532
-1.1502528639637368	1.4087464864212924
-1.1463761124657372	1.4154411449803876
-1.142509239406805	1.4221443628867438
-1.1386521605284088	1.4288560387771818
-1.134804792307956	1.4355760721854498
-1.130967051947931	1.4423043635324313
-1.1271388573651986	1.4490408141165232
-1.1233201271805024	1.455785326104217
-1.119510780708102	1.4625378025208295
-1.1157107379455629	1.469298147241397
-1.1119199195637346	1.4760662649817653
-1.1081382468968526	1.4828420612898143
-1.1043656419327992	1.4896254425368527
-1.10060202730352	1.496416315909174
-1.0968473262755767	1.5032145893997635
-1.093101462740829	1.5100201718001438
-1.089364361207284	1.5168329726923946
-1.085635946790045	1.5236529024412886
-1.0819161452024337	1.5304798721866042
-1.0782048827471937	1.5373137938355381
-1.074502086307873	1.5441545800552985
-1.0708076833402818	1.5510021442657946
-1.0671216018641112	1.5578564006324909
-1.063443770454649	1.564717264059372
-1.0597741182346265	1.5715846501820496
-1.0561125748661573	1.5784584753609767
-1.0524590705428203	1.5853386566748118
-1.0488135359818318	1.5922251119138844
-1.0451759024163216	1.5991177595737873
-1.0415461015877374	1.606016518849089
-1.037924065738328	1.6129213096271602
-1.03430972760374	1.6198320524821075
-1.0307030204057215	1.6267486686688375
-1.0271038778448958	1.6336710801172016
-1.0235122340936689	1.6405992094262847
-1.0199280237892003	1.6475329798587688
-1.0163511820264728	1.6544723153354197
-1.012781644351465	1.6614171404296751
-1.009219346754385	1.668367380362318
-1.0056642256630266	1.67532296099628
-1.002116217936171	1.6822838088315129
-0.998575260857105	1.689249850999976
-0.9950412921271904	1.6962210152607047
-0.9915142498595415	1.7031972299949922
-0.987994072572756	1.7101784242016422
-0.9844806991847356	1.7171645274923255
-0.9809740690065789	1.724155470087021
-0.9774741217365398	1.7311511828095474
-0.9739807974540704	1.7381515970831822
-0.9704940366139237	1.7451566449263618
-0.9670137800403251	1.7521662589484714
-0.9635399689212204	1.7591803723457142
-0.9600725448025706	1.7661989188970604
-0.9566114495827414	1.7732218329602916
-0.9531566255069203	1.7802490494681005
-0.9497080151616167	1.7872805039242834
-0.9462655614692302	1.7943161324000243
-0.9428292076826501	1.8013558715302191
-0.939398897379928	1.8083996585099034
-0.9359745744590237	1.815447431090755
-0.9325561831325736	1.8224991275776514
-0.9291436679227353	1.8295546868253105
-0.9257369736560767	1.836614048235006
-0.9223360454585287	1.8436771517513517
-0.9189408287503593	1.8507439378591397
-0.91555126924124	1.8578143475802757
-0.9121673129253229	1.864888322470759
-0.9087889060763795	1.8719658046177359
-0.9054159952429949	1.879046736636626
-0.9020485272437859	1.886131061668301
-0.8986864491626884	1.8932187233763442
-0.8953297083442595	1.900309665944357
-0.8919782523890539	1.9074038340733444
-0.8886320291490027	1.9145011729791443
-0.8852909867228779	1.921601628389943
-0.8819550734517491	1.9287051465438259
-0.8786242379145159	1.935811674186406
-0.8752984289234549	1.9429211585685084
-0.8719775955198155	1.9500335474439099
-0.868661686969434	1.9571487890671333
-0.865350652758412	1.9642668321913197
-0.8620444425887943	1.9713876260661303
-0.8587430063743022	1.9785111204357257
-0.8554462942360876	1.9856372655367913
-0.8521542564985274	1.9927660120966233
-0.8488668436850343	1.9998973113312637
-0.8455840065139103	2.007031114943702
-0.84230569589422	2.0141673751221134
-0.8390318629216944	2.021306044538165
-0.8357624588746608	2.0284470763453735
-0.8324974352099986	2.0355904241775056
-0.8292367435591166	2.04273604214704
-0.8259803357239636	2.049883884843685
-0.8227281636730556	2.0570339073329347
-0.819480179537517	2.064186065154683
-0.8162363356071682	2.071340314321893
-0.8129965843266074	2.078496611319312
-0.809760878291331	2.0856549131022337
-0.8065291702438637	2.092815177095316
-0.8033014130699087	2.099977361191443
-0.8000775597945258	2.107141423750642
-0.7968575635783124	2.1143073235990455
-0.7936413777136052	2.121475020027898
-0.7904289556207083	2.128644472792619
-0.7872202508441226	2.135815642111911
-0.7840152170487952	2.142988488666913
-0.7808138080163809	2.1501629736003993
-0.7776159776415273	2.157339058516036
-0.7744216799281507	2.1645167054776717
-0.7712308689857401	2.1716958770086854
-0.768043499025673	2.178876536091374
-0.7648595243575261	2.186058646166388
-0.7616788993854183	2.193242171132221
-0.7585015786043332	2.200427075344731
-0.7553275165964777	2.207613323616716
-0.752156668027632	2.214800881217545
-0.7489889876435136	2.221989713872813
-0.7458244302661363	2.2291797877640613
-0.7426629507901878	2.2363710695285297
-0.7395045041794073	2.243563526258967
-0.7363490454629613	2.2507571255034744
-0.7331965297318267	2.257951835265401
-0.7300469121351812	2.265147624003286
-0.7269001478767905	2.2723444606308405
-0.7237561922113915	2.2795423145169824
-0.7206150004410867	2.286741155485903
-0.7174765279117342	2.2939409538171978
-0.7143407300093301	2.3011416802460234
-0.7112075621564011	2.308343305963316
-0.7080769798083829	2.3155458026160405
-0.7049489384500096	2.3227491423074973
-0.7018233935916797	2.3299532975976653
-0.6987003007658398	2.337158241503597
-0.6955796155233451	2.3443639474998523
-0.6924612934298261	2.351570389518985
-0.6893452900620437	2.358777541952067
-0.6862315610042341	2.3659853796492696
-0.6831200618444531	2.3731938779204764
-0.6800107481709057	2.380403012535952
-0.6769035755682691	2.387612759727052
-0.6737984996140051	2.3948230961869856
-0.6706954758746625	2.402033999071617
-0.6675944599021687	2.409245446000316
-0.6644954072300996	2.416457415056855
-0.6613982733699542	2.4236698847903586
-0.6583030138074006	2.4308828342162885
-0.6552095839985108	2.438096242817487
-0.6521179393659866	2.445310090545262
-0.649028035295361	2.4525243578205203
-0.6459398271311884	2.4597390255349527
-0.6428532701732131	2.466954075052262
-0.6397683196725249	2.474169488209441
-0.6366849308276895	2.481385247318104
-0.6336030587808628	2.4886013351658622
-0.6305226586138842	2.4958177350177504
-0.6274436853443468	2.503034430617701
-0.6243660939216438	2.510251406190073
-0.6212898392229969	2.5174686464412277
-0.6182148760494554	2.524686136561157
-0.6151411591218757	2.5319038622251613
-0.6120686430768644	2.53912180959558
-0.6089972824627111	2.5463399653235745
-0.6059270317352794	2.553558316550962
-0.6028578452538754	2.560776850912104
-0.5997896772770865	2.567995556535846
-0.5967224819585899	2.5752144220475133
-0.5936562133429291	2.582433436570957
-0.590590825361259	2.5896525897306644
-0.5875262718270607	2.596871871653905
-0.5844625064318151	2.604091272972961
-0.5813994827406445	2.6113107848273813
-0.5783371541879281	2.6185303988663233
-0.5752754740728637	2.6257501072509273
-0.5722143955550013	2.632969902656764
-0.5691538716497397	2.640189778276336
-0.5660938552237768	2.6474097278216355
-0.563034298990518	2.6546297455267647
-0.5599751555054548	2.6618498261506205
-0.5569163771614786	2.669069964979628
-0.5538579161841767	2.6762901578305565
-0.5507997246270538	2.683510401053369
-0.5477417543667352	2.690730691534166
-0.5446839570980982	2.6979510266981714
-0.5416262843293689	2.7051714045127886
-0.5385686873771659	2.71239182349073
-0.5355111173614874	2.7196122826932
-0.532453525200655	2.7268327817331572
-0.5293958616061893	2.7340533207786324
-0.526338077077648	2.7412739005561297
-0.5232801218973931	2.7484945223540818
-0.5202219461253054	2.755715188026388
-0.517163499593441	2.7629358999960187
-0.5141047319006257	2.7701566612586914
-0.5110455924069872	2.7773774753866225
-0.5079860302284211	2.784598346532351
-0.5049259942310024	2.7918192794326426
-0.5018654330253134	2.7990402794124627
-0.4988042949607217	2.8062613523890323
-0.4957425281195753	2.8134825048759637
-0.49268008031133376	2.8207037439874703
-0.489616899066625	2.8279250774426608
-0.4865529316312254	2.835146513569916
-0.4834881249599697	2.8423680613113493
-0.48042242571057586	2.849589730227347
-0.4773557802373981	2.856811530501199
-0.474288134585094	2.8640334729438175
-0.47121943448220593	2.8712555689985364
-0.46814962533467297	2.8784778307460126
-0.4650786522192323	2.8857002709092052
-0.4620064598767526	2.8929229028584555
-0.4589329927054695	2.9001457406166615
-0.45585819475412637	2.9073687988645407
-0.45278200971502497	2.9145920929459983
-0.44970438091697656	2.9218156388735856
-0.4466252513181587	2.9290394533340676
-0.44354456349886556	2.9362635536940815
-0.4404622596541621	2.9434879580059103
-0.43737828158642356	2.9507126850133503
-0.43429257069778143	2.957937754157694
-0.4312050679824484	2.965163185583816
-0.42811571401893483	2.972389000146373
-0.4250244489621513	2.979615219416112
-0.42193121253539645	2.9868418656862983
-0.41883594402221835	2.994068961979251
-0.415738582258166	3.0012965320530065
-0.4126390656223998	3.0085246004080983
-0.4095373320291908	3.015753192294449
-0.40643331891928247	3.0229823337184083
-0.4033269632511155	3.0302120514498947
-0.4002182014919265	3.037442373029686
-0.3971069696086983	3.044673326776815
-0.39399320305898	3.0519049417961326
-0.39087683678155016	3.0591372479859813
-0.38775780518693875	3.066370276046011
-0.3846360421477991	3.07360405748514
-0.3815114809891224	3.0808386246296653
-0.37838405447829576	3.088074010631505
-0.3752536948149986	3.095310249476599
-0.37212033362093655	3.1025473759934545
-0.3689839019294048	3.1097854258618574
-0.3658443301746816	3.1170244356217287
-0.3627015481812437	3.1242644426821418
-0.35955548515280444	3.131505485330516
-0.35640606966117117	3.1387476027419616
-0.3532532296349075	3.145990834988798
-0.3500968923478144	3.1532352230502543
-0.34693698440720366	3.1604808088223306
-0.3437734317419873	3.167727635127851
-0.3406061595905456	3.174975745726696
-0.3374350924883985	3.1822251853262165
-0.3342601542556576	3.189475999591848
-0.3310812679842672	3.19672823515791
-0.32789835602500755	3.20398193963861
-0.32471133997429086	3.2112371616392412
-0.3215201406607089	3.2184939507675985
-0.31832467813134324	3.225752357645591
-0.31512487163784314	3.23301243392108
-0.3119206396222444	3.24027423227993
-0.30871189970253704	3.2475378064582845
-0.3054985686579709	3.25480321125507
-0.3022805624141024	3.2620705025447294
-0.2990577960275587	3.2693397372902036
-0.29583018367053365	3.276610973556135
-0.2925976386149907	3.2838842705223463
-0.28936007321658475	3.291159688497542
-0.2861173988982751	3.298437288933295
-0.2828695261336459	3.3057171344382787
-0.27961636442990667	3.3129992887927697
-0.27635782231057787	3.320283816963443
-0.2730938072978523	3.327570785118418
-0.269824225894621	3.334860260642623
-0.26654898356616097	3.3421523121534307
-0.263267984721472	3.3494470095165987
-0.2599811326942566	3.356744423862523
-0.25668832972353844	3.3640446276027953
-0.2533894769339043	3.371347694447086
-0.2500844743153679	3.3786536994203527
-0.24677322070283259	3.3859627188803776
-0.24345561375516944	3.3932748305356557
-0.24013154993387256	3.4005901134636227
-0.2368009244813008	3.4079086481292498
-0.2334636313984924	3.4152305164039944
-0.23011956342253204	3.4225558015851263
-0.22676861200348006	3.429884588415446
-0.2234106672808314	3.4372169631033787
-0.22004561805950532	3.44455301334348
-0.21667335178536049	3.4518928283373382
-0.21329375452019986	3.4592364988149122
-0.20990671091628582	3.4665841170562812
-0.20651210419032773	3.4739357769138475
-0.20310981609693698	3.4812915738349712
-0.19969972690154753	3.4886516048850815
-0.19628171535276998	3.496015968771246
-0.1928556586541771	3.5033847658662305
-0.1894214324355098	3.5107580982330395
-0.1859789107232772	3.5181360696499784
-0.18252796591074721	3.5255187856362147
-0.17906846872730586	3.5329063534778884
-0.17560028820717272	3.5402988822547408
-0.17212329165745677	3.54769648286733
-0.16863734462553043	3.555099268064782
-0.16514231086571968	3.562507352473153
-0.1616380523052707	3.5699208526243744
-0.15812442900959156	3.5773398869858193
-0.1546012991467509	3.5847645759904885
-0.1510685189512033	3.592195042067849
-0.1475259426867297	3.599631409675329
-0.1439734226085749	3.607073805330491
-0.14041080892475172	3.614522357643898
-0.13683794975650249	3.6219771973526953
-0.13325469109788782	3.6294384573549134
-0.12966087677448226	3.636906272744542
-0.12605634840115743	3.6443807808473405
-0.12244094533891717	3.6518621212574693
-0.11881450465078049	3.659350435874911
-0.1151768610566638	3.6668458689437244
-0.11152784688725498	3.6743485670911644
-0.1078672920368392	3.681858679367657
-0.10419502391506189	3.6893763572876934
-0.10051086739758693	3.69690175487163
-0.09681464477562952	3.7044350286884487
-0.09310617570432958	3.7119763378994834
-0.08938527714994204	3.7195258443031487
-0.0856517633357972	3.727083712380691
-0.08190544568701247	3.7346501093430082
-0.07814613277391719	3.742225205178535
-0.07437363025414587	3.7498091727022556
-0.0705877408133864	3.757402187605861
-0.06678826410471361	3.7650044285090707
-0.0629749966865044	3.772616077012189
-0.05914773195886435	3.780237317749874
-0.05530626009854778	3.787868338446218
-0.051450367992312895	3.795509329971123
-0.04757983916867858	3.8031604863980317
-0.043694453728035945	3.810822005063065
-0.039793988271060086	3.8184940866255785
-0.03587821582538596	3.826176935130199
-0.03194690577049237	3.8338707580703746
-0.027999823760741494	3.841575766453499
-0.024036731646526907	3.849292174867626
-0.020057387393470433	3.8570202015498527
-0.016061544999611998	3.8647600684564076
-0.012048954410538557	3.8725120013344845
-0.008019361432386653	3.8802762297959
-0.0039725076426589834	3.888052987392601
0.00009186970120622215	3.8958425116940987
0.004174037755589515	3.9036450443668853
0.008274268186823763	3.911460831255881
0.012392837269787604	3.9192901224679937
0.016530025989025754	3.9271331724578378
0.020686120142480453	3.93499024011569
0.02486141044790405	3.9428615888577614
0.02905619265203623	3.9507474867188277
0.03327076764263518	3.9586482064473296
0.037505441563445485	3.966564025603002
0.04176052593218717	3.974495226657106
0.046036337761678925	3.982442097095367
0.05033319968416439	3.990404929523699
0.054651440078963845	3.99838402177679
0.058991393203552046	4.0063796770296705
0.06335339932815566	4.014392203912341
0.06773780487399839	4.022421916627569
0.0721449625553004	4.03046913507196
0.07657523152515466	4.038534184960408
0.0810289775254076	4.046617397954048
0.08550657304066096	4.054719111791812
0.0900083974565464	4.062839670425744
0.09453483722240093	4.0709794241601545
0.09908628601848034	4.079138729794797
0.10366314492788443	4.0873179507721655
0.10826582261331918	4.095517457329085
0.11289473549888006	4.103737626652718
0.11755030795701617	4.111978843041183
0.12223297250084514	4.120241498068897
0.12694316998200572	4.128525990756857
0.131681349794239	4.136832727748003
0.1364479700828821	4.145162123487874
0.14124349796049063	4.153514600410726
0.14606840972879584	4.1618905891313265
0.1509231911072159	4.170290528642624
0.15580833746815298	4.178714866519526
0.16072435407931585	4.187164059128984
0.16567175635331127	4.195638571846658
0.17065107010477232	4.204138879280378
0.17566283181528677	4.212665465500676
0.18070758890640584	4.221218824278652
0.18578590002103332	4.229799459331463
0.19089833531349595	4.2384078845757225
0.1960454767486163	4.247044624389117
0.20122791841011975	4.255710213880573
0.20644626681872721	4.264405199169296
0.21170114126028935	4.273130137673049
0.21699317412434896	4.281885598406021
0.22232301125352563	4.2906721622866995
0.2276913123041343	4.2994904224561195
0.23309875111847167	4.30834098460693
0.23854601610922743	4.317224467323731
0.24403381065648838	4.3261415024351235
0.249562853517834	4.335092735377978
0.25513387925204617	4.344078825574424
0.2607476386569665	4.3531004468221095
0.2664048992220841	4.362158287698281
0.2721064455964434	4.371253051978284
0.27785308007249804	4.380385459069096
0.28364562308656954	4.389556244458569
0.2894849137366017	4.3987661601810375
0.2953718103179308	4.40801597530004
0.30130719087783275	4.417306476408894
0.3072919537896477	4.426638468149943
0.31332701834731996	4.436012773753295
0.3194133253812301	4.445430235595963
0.3255518378962643	4.454891715782321
0.3317435417330702	4.464398096746864
0.33798944625355976	4.473950281880325
0.34429058505171733	4.483549196180207
0.35064801669087103	4.49319578692694
0.35706282546861895	4.502891024386811
0.3635361222106952	4.512635902543024
0.37006904509510047	4.522431439856192
0.3766627605079256	4.532278680055738
0.3833184639323564	4.5421786929637005
0.39003738087244416	4.552132575352561
0.3968207678133087	4.56214145183879
0.40366991321954937	4.57220647581392
0.4105861385737319	4.58232883041504
0.4175707994569354	4.592509729536749
0.42462528667346067	4.602750418886703
0.4317510274219314	4.613052177087037
0.438949486515148	4.62341631682406
0.4462221676512134	4.633844186048826
0.45357061473858257	4.644337169231255
0.46099641327788526	4.654896688670746
0.4685011918035292	4.665524205866331
0.4760866233882836	4.676221222949678
0.4837544272142723	4.68698928418441
0.4915063702140015	4.697829977535477
0.4993442687853079	4.7087449363125415
0.5072699905843613	4.7197358408916195
0.5152854564011408	4.730804420519474
0.5233926421220979	4.741952455205616
0.5315935807850567	4.753181777707031
0.5398903647317336	4.764494275611187
0.5482851478636668	4.775891893523189
0.5567801480077152	4.787376635363416
0.565377649397786	4.798950566782411
0.5740800052798722	4.810615817700277
0.582889640648049	4.822374584978369
0.5918090551196252	4.834229135231656
0.6008408259582614	4.84618180779072
0.6099876112545457	4.858235017823088
0.6192521532742263	4.870391259624264
0.6286372819851225	4.882653110089687
0.6381459187745678	4.895023232379694
0.6477810803702018	4.907504379790499
0.6575458829779571	4.92009939984525
0.6674435466521923	4.932811238620389
0.6774773999141775	4.945642945323725
0.6876508846364638	4.958597677142021
0.6979675612121613	4.9716787043773705
0.7084311140297583	4.9848894158932895
0.7190453572758964	4.998233324893174
0.729814241090474	5.011714075055826
0.7407418581006061	5.025335447054845
0.7518324503623246	5.039101365491071
0.7630904167415472	5.053015906269936
0.7745203207687064	5.067083304458412
0.7861268990046437	5.081307962659502
0.7979150699589068	5.0956944599457294
0.8098899436055158	5.110247561397026
0.8220568315456055	5.1249722282928
0.8344212578712252	5.1398736290127465
0.8469889707899182	5.154957150706447
0.8597659550757621	5.170228411797724
0.8727584454192189	5.1856932753965
0.8859729407556663	5.201357863698354
0.8994162196608576	5.217228573460399
0.913095356911006	5.233312092651501
0.9270177413157191	5.249615418385434
0.9411910949439746	5.26614587625749
0.9556234938766994	5.2829111412184515
0.9703233906346891	5.299919260134964
0.9852996384477696	5.317178676202573
1.0005615175505058	5.334698255396978
1.0161187637118756	5.352487315171264
1.031981599231454	5.370555655631881
1.0481607666632977	5.38891359345486
1.064667565561521	5.40757199883647
1.0815138925790837	5.4265423358100335
1.0987122852944295	5.445836706303768
1.116275970190273	5.465467898364073
1.1342189152660889	5.485449439025955
1.1525558878322075	5.5057956523786125
1.1713025181103036	5.526521723450996
1.1904753693545995	5.5476437686317155
1.2100920153125736	5.569178913442059
1.2301711259662391	5.591145378603125
1.25073256263867	5.613562575481662
1.2717974837196415	5.636451212168305
1.2933884624642926	5.6598334116419355
1.3155296185560306	5.683732843711143
1.3382467654076196	5.7081748727063895
1.3615675755123122	5.733186723234419
1.3855217665626915	5.758797666712138
1.4101413115441104	5.785039231886387
1.4354606766021543	5.81194544313849
1.4615170912046909	5.83955309109357
1.488350856000822	5.867902040936258
1.5160056948632403	5.89703558491863
1.5445291589405141	5.927000846886069
1.5739730922119595	5.957849248312922
1.6043941701220767	5.989637047423991
1.6358545254957104	6.022425965602103
1.6684224792621098	6.056283918608908
1.7021733977647615	6.091285874394691
1.737190703901844	6.127514864740987
1.7735670764380476	6.165063185075521
1.8114058811182396	6.204033826088789
1.85082288949138	6.244542193059388
1.8919483577455896	6.286718185187756
1.9349295599819747	6.330708729364581
1.9799339005757728	6.376680893021089
2.027152772079991	6.424825742515034
2.076806383768374	6.475363172147827
2.129149869424105	6.52854801241782
2.184481103889037	6.58467784702313
2.243150836161172	6.644103146400363
2.305576015024779	6.707240593782201
2.3722575958010648	6.774590892360421
2.443804767643385	6.846762992977006
2.520968596736658	6.924507737701679
2.604689849571275	7.008765683464891
2.6961688338894665	7.100736943343019
2.7969706664122826	7.201986454602727
2.9091899912595145	7.314608697415755
3.0357206297425723	7.441497344923066
3.1807222471421577	7.586811930259258
3.350486817090566	7.756844311156154
3.5552025893451016	7.9617826379113215
3.8130303001328003	8.219787563900848
4.161469800856359	8.568358874425908
4.700952924212059	9.107928352943134
5.956976592504956	10.363992889463743

==> data/linear_growth_phi50_y-0.1_extra.dat <==
-4.566365271205501	1.6647518436969264
-4.476648585258979	1.5653729453414664
-4.394353675018988	1.47342415926768
-4.318348090632357	1.387773074777178
-4.247740290130679	1.3075281890769612
-4.181815809371245	1.2319750772201625
-4.119993265206235	1.1605323952750233
-4.061793227507867	1.0927207523498659
-4.006815691712029	1.0281401831364978
-3.954723449049171	0.9664535181409424
-3.905229593470761	0.9073738906096597
-3.8580879887589052	0.8506552036390059
-3.813085892080171	0.7960847537288314
-3.7700381738605087	0.7434774506572325
-3.7287827365750887	0.6926712362701755
-3.689176845886026	0.6435234156190425
-3.65109416442168	0.5959076907397254
-3.614422332657306	0.5497117415331005
-3.5790609801011324	0.5048352369509
-3.5449200780830954	0.4611881877842686
-3.5119185660690455	0.4186895729777681
-3.4799831987440433	0.3772661867124997
-3.449047572610535	0.33685166500407326
-3.419051299570726	0.29738565928481053
-3.3899393016377832	0.25881313111474447
-3.361661206077339	0.221083747322954
-3.334170824291441	0.18415135889130896
-3.3074257009067725	0.1479735500425251
-3.2813867220145383	0.11251124647984834
-3.256017773488032	0.07772837370445318
-3.231285441887517	0.04359155792012814
-3.207158751737293	0.01006986331017079
-3.183608933992849	-0.022865439495651008
-3.160609221357882	-0.05524107810424861
-3.138134666798874	-0.08708195984483236
-3.116161982172634	-0.1184113331415314
-3.0946693943494847	-0.1492509313904029
-3.0736365166043536	-0.17962110156850275
-3.053044233371817	-0.20954091947903652
-3.032874596732522	-0.23902829326509534
-3.013110733226529	-0.26810005659651004
-2.993736759781478	-0.2967720527418427
-2.974737707706035	-0.32505921057512854
-2.956099453837898	-0.3529756134280331
-2.937808658052814	-0.3805345615810225
-2.9198527064423474	-0.40774862908575205
-2.902219659554281	-0.4346297155248544
-2.884898205163804	-0.4611890932409082
-2.8678776151077883	-0.48743745050234655
-2.851147705769759	-0.5133849310186452
-2.834698801851142	-0.5390411701692571
-2.8185217031063816	-0.5644153282686502
-2.802607653755362	-0.5895161211540697
-2.786948314318948	-0.6143518483501516
-2.771535735650559	-0.6389304190375299
-2.7563623349618256	-0.6632593760273313
-2.7414208736609593	-0.6873459179229902
-2.7267044368421867	-0.7111969196309604
-2.71220641428052	-0.7348189513661292
-2.6979204828013557	-0.7582182962823651
-2.683840589907218	-0.7814009668459558
-2.6699609385555876	-0.8043727200579247
-2.6562759729920313	-0.8271390716210816
-2.642780365552103	-0.8497053091382688
-2.6294690043534916	-0.8720765044203871
-2.6163369818074727	-0.8942575249750928
-2.603379583884845	-0.9162530447410356
-2.5905922800779306	-0.9380675541260023
-2.577970714004912	-0.9597053694027551
-2.5655106946080655	-0.9811706415109426
-2.553208187901137	-1.002467364309894
-2.5410593092254503	-1.023599382322654
-2.5290603159775524	-1.044570398008513
-2.517207600774192	-1.0653839785981658
-2.5054976850237023	-1.0860435625225
-2.493927212874875	-1.1065524654638632
-2.4824929455172904	-1.126913886055903
-2.471191755808639	-1.1471309112563826
-2.460020623206926	-1.1672065214151441
-2.4489766289870913	-1.1871435950576303
-2.4380569517228694	-1.2069449134031878
-2.427258863016726	-1.226613164635268
-2.4165797234613997	-1.2461509479400545
-2.406016978818493	-1.2655607773280027
-2.3955681563998805	-1.2848450852526012
-2.385230861639428	-1.304006226038784
-2.3750027748430447	-1.3230464791330439
-2.364881648106066	-1.3419680521861832
-2.354865302387661	-1.3607730839790666
-2.344951624732922	-1.379463647200667
-2.335138565633591	-1.3980417510875
-2.3254241365193535	-1.416509343932458
-2.315806407371991	-1.4348683154708235
-2.3062835044551364	-1.453120499150642
-2.2968536081531195	-1.4712676742940318
-2.2875149509126493	-1.4893115681556373
-2.2782658152813826	-1.5072538578842147
-2.269104532038137	-1.5250961723925482
-2.2600294784095447	-1.5428400941409537
-2.251039076368463	-1.5604871608389945
-2.2421317910095517	-1.5780388670700611
-2.233306128998143	-1.5954966658426282
-2.2245606370880657	-1.6128619700725821
-2.215893900705186	-1.630136153999809
-2.207304542592867	-1.647320554542887
-2.1987912215164047	-1.6644164725947759
-2.1903526310231296	-1.6814251742628672
-2.181987498255553	-1.698347892055961
-2.1736945828146843	-1.7151858260211024
-2.1654726756711424	-1.7319401448325893
-2.1573205981215287	-1.7486119868357544
-2.149237200787964	-1.7652024610475447
-2.141221362658526	-1.781712648116237
-2.1332719901667225	-1.798143601242086
-2.125388016308031	-1.814496347060929
-2.117568399791752	-1.8307718864924563
-2.1098121242265044	-1.8469711955548636
-2.1021181973377674	-1.8630952261474232
-2.0944856502159572	-1.879144906802561
-2.0869135365936575	-1.8951211434087407
-2.079400932150615	-1.911024819905611
-2.0719469338452368	-1.926856798952635
-2.064550659271414	-1.9426179225723936
-2.057211246039526	-1.958309012769715
-2.0499278511805135	-1.973930872127736
-2.0426996505719983	-1.9894842843819038
-2.0355258383855492	-2.0049700149728418
-2.028405626554043	-2.0203888115791115
-2.021338244258374	-2.035741404630644
-2.0143229374326075	-2.0510285078037045
-2.0073589682867805	-2.066250818498215
-2.0004456148466585	-2.08140901829813
-1.9935821705096628	-2.0965037734156367
-1.9867679436163448	-2.1115357351198067
-1.980002257036723	-2.1265055401503727
-1.9732844477709113	-2.1414138111172387
-1.9666138665633732	-2.1562611568863463
-1.9599898775303763	-2.1710481729523416
-1.9534118577999584	-2.185775441798733
-1.9468791971639983	-2.200443533245944
-1.940391297741945	-2.21505300478771
-1.9339475736555751	-2.2296044019164407
-1.9275474507145842	-2.2440982584377487
-1.92119036611233	-2.258535096774828
-1.9148757681315414	-2.272915428262872
-1.9086031158595118	-2.2872397534339974
-1.9023718789124069	-2.301508562293052
-1.8961815371683628	-2.3157223345846454
-1.8900315805090444	-2.3298815400517014
-1.8839215085693584	-2.343986638685877
-1.8778508304949402	-2.3580380809701764
-1.87181906470723	-2.372036308114013
-1.8658257386757813	-2.3859817522810007
-1.8598703886975776	-2.399874836809774
-1.8539525596830775	-2.4137159764280414
-1.8480718049487477	-2.427505577460188
-1.8422276860158644	-2.4412440380285725
-1.8364197724153253	-2.454931748248852
-1.8306476414983277	-2.4685690904194004
-1.8249108782526002	-2.48215643920521
-1.8192090751241003	-2.4956941618162927
-1.8135418318438794	-2.5091826181809496
-1.8079087552600581	-2.522622161113891
-1.8023094591746154	-2.5360131364795793
-1.7967435641849065	-2.549355883350812
-1.7912106975296989	-2.5626507341628124
-1.7857104929396206	-2.575898014862882
-1.7802425904918284	-2.5890980450558594
-1.7748066364687634	-2.6022511381454665
-1.7694022832208716	-2.6153576014717115
-1.7640291890331765	-2.6284177364444186
-1.7586870179954934	-2.6414318386731397
-1.7533754398762706	-2.6544001980934118
-1.7480941299998747	-2.667323099089595
-1.7428427691272075	-2.6802008206143575
-1.7376210433396035	-2.6930336363049054
-1.732428643925808	-2.7058218145960975
-1.7272652672720386	-2.7185656188305116
-1.7221306147549669	-2.73126530736556
-1.7170243926375228	-2.743921133677814
-1.711946311967488	-2.7565333464645003
-1.7068960884787516	-2.7691021897423758
-1.70187344249515	-2.7816279029439825
-1.6968780988367875	-2.7941107210114526
-1.6919097867288262	-2.8065508744878134
-1.6869682397126091	-2.81894858960599
-1.6820531955590592	-2.8313040883755027
-1.6771643961843161	-2.843617588666952
-1.6723015875674867	-2.8558893042943687
-1.6674645196705091	-2.8681194450954677
-1.662652946360021	-2.8803082170098815
-1.6578666253311727	-2.892455822155469
-1.6531053180333835	-2.9045624589026513
-1.6483687895978945	-2.91662832194699
-1.643656808767158	-2.9286536023798875
-1.638969147825933	-2.9406384877576155
-1.634305582534089	-2.9525831621686125
-1.6296658920610356	-2.9644878062991724
-1.625049858921772	-2.9763525974974914
-1.620457268914438	-2.9881777098362443
-1.6158879110594335	-2.9999633141735575
-1.6113415775399307	-3.011709578212621
-1.606818063643865	-3.0234166665597955
-1.6023171677072614	-3.0350847407814094
-1.5978386910589344	-3.0467139594591535
-1.5933824379664858	-3.058304478244208
-1.588948215583552	-3.0698564499100947
-1.5845358338983158	-3.081370024404286
-1.580145105683195	-3.092845348898613
-1.57577584644571	-3.1042825678385264
-1.5714278743804935	-3.11568182299118
-1.5671010103223852	-3.127043253492464
-1.5627950777006152	-3.138366995892917
-1.5585099024940587	-3.1496531842025997
-1.554245313187459	-3.160901949934966
-1.5500011407286909	-3.1721134221497294
-1.5457772184869585	-3.183287727494761
-1.5415733822119573	-3.1944249902470583
-1.5373894699939417	-3.2055253323527717
-1.533225322224683	-3.2165888734663763
-1.529080781559317	-3.227615730988927
-1.5249556928790038	-3.23860602010552
-1.520849903254457	-3.2495598538218706
-1.5167632619102431	-3.260477343000141
-1.5126956201898942	-3.271358596393929
-1.5086468315217478	-3.2822037206825545
-1.5046167513855957	-3.2930128205045195
-1.5006052372799803	-3.303785998490336
-1.4966121486902684	-3.3145233552945608
-1.4926373470573915	-3.325224989627186
-1.4886806957472534	-3.3358909982843326
-1.4847420600208039	-3.3465214761783137
-1.4808213070047562	-3.35711651636702
-1.4769183056629387	-3.3676762100827036
-1.473032926768251	-3.37820064676013
-1.4691650428752079	-3.3886899140641664
-1.465314528293088	-3.399144097916747
-1.461481259059637	-3.409563282523298
-1.457665112915328	-3.419947550398597
-1.453865969278173	-3.4302969823920915
-1.4500837092190673	-3.4406116577126724
-1.446318215437623	-3.450891653952975
-1.4425693722385524	-3.461137047113119
-1.4388370655085096	-3.47134791162399
-1.4351211826934487	-3.481524320370016
-1.431421612776406	-3.4916663447115157
-1.4277382462558046	-3.501774054506523
-1.4240709751241583	-3.511847518132212
-1.4204196928472463	-3.521886802505856
-1.4167842943437172	-3.5318919731053664
-1.413164675965084	-3.541863093989419
-1.409560735476193	-3.5518002278171306
-1.4059723720360229	-3.5617034358673907
-1.4023994861789433	-3.5715727780577504
-1.3988419797963139	-3.581408312962957
-1.3952997561184852	-3.591210097833092
-1.391772719697173	-3.6009781886113457
-1.388260776388163	-3.6107126399514504
-1.3847638333344143	-3.620413505234729
-1.3812817989494786	-3.6300808365868154
-1.3778145829012607	-3.6397146848940416
-1.3743620960961394	-3.6493150998194768
-1.3709242506633692	-3.6588821298186667
-1.367500959939851	-3.668415822155019
-1.3640921384551696	-3.6779162229149165
-1.3606977019169764	-3.687383377022501
-1.3573175671966355	-3.6968173282541743
-1.353951652315205	-3.7062181192527817
-1.35059987642967	-3.715585791541537
-1.3472621598194796	-3.7249203855376543
-1.3439384238733512	-3.734221940565707
-1.3406285910763531	-3.743490494870708
-1.3373325849972537	-3.752726085630932
-1.3340503302761266	-3.76192874897049
-1.3307817526122132	-3.771098519971628
-1.3275267787520404	-3.780235432686792
-1.3242853364777976	-3.789339520150425
-1.3210573545959199	-3.7984108143905697
-1.317842762925952	-3.8074493464401855
-1.314641492289609	-3.816455146348265
-1.3114534745001063	-3.825428243190702
-1.3082786423516721	-3.834368665080964
-1.305116929609311	-3.843276439180525
-1.301968270998776	-3.8521515917090823
-1.2988326021967547	-3.860994147954572
-1.2957098598212617	-3.8698041322829804
-1.2925999814222409	-3.878581568147942
-1.289502905472374	-3.887326478100136
-1.286418571358089	-3.896038883796491
-1.2833469193707443	-3.904718806009214
-1.2802878906980442	-3.9133662646345866
-1.2772414274156103	-3.9219812787016166
-1.274207472478752	-3.9305638663804894
-1.271185969714427	-3.9391140449908297
-1.2681768638133752	-3.9476318310098026
-1.265180100322426	-3.9561172400800326
-1.2621956256369964	-3.9645702870173496
-1.2592233869937548	-3.972990985818356
-1.2562633324634398	-3.9813793496678636
-1.2533154109438716	-3.989735390946113
-1.2503795721531195	-3.998059121235878
-1.2474557666228192	-4.006350551329384
-1.244543945691673	-4.014609691235089
-1.241644061499092	-4.022836550184284
-1.2387560669790008	-4.031031136637575
-1.2358799158537923	-4.039193458291183
-1.2330155626284474	-4.047323522083124
-1.2301629625847799	-4.055421334199224
-1.2273220717758608	-4.063486900078999
-1.2244928470205612	-4.071520224421391
-1.2216752458982552	-4.079521311190372
-1.2188692267436698	-4.087490163620386
-1.2160747486418513	-4.095426784221701
-1.2132917714233091	-4.103331174785566
-1.210520255659252	-4.111203336389299
-1.2077601626570107	-4.119043269401189
-1.2050114544555466	-4.126850973485309
-1.2022740938211316	-4.13462644760618
-1.199548044243141	-4.142369690033312
-1.1968332699299826	-4.150080698345621
-1.19412973580515	-4.157759469435737
-1.191437407503412	-4.165405999514164
-1.1887562513671244	-4.1730202841133375
-1.1860862344426721	-4.180602318091558
-1.1834273244770241	-4.188152095636812
-1.1807794899144255	-4.195669610270464
-1.1781426998932076	-4.203154854850842
-1.175516924242721	-4.210607821576705
-1.1729021334803815	-4.218028501990603
-1.1702982988088493	-4.225416886982115
-1.167705392113313	-4.2327729667909875
-1.1651233859589107	-4.240096731010136
-1.1625522535882389	-4.247388168588592
-1.159991968919018	-4.254647267834265
-1.1574425065418315	-4.261874016416676
-1.15490384171802	-4.269068401369512
-1.1523759503776578	-4.276230409093134
-1.1498588091176631	-4.28336002535694
-1.1473523952000184	-4.2904572353016395
-1.1448566865500986	-4.297522023441428
-1.1423716617551165	-4.304554373666044
-1.1398973000626822	-4.311554269242733
-1.1374335813794703	-4.318521692818111
-1.134980486270004	-4.325456626419915
-1.1325379959555377	-4.332359051458676
-1.130106092313081	-4.339228948729252
-1.1276847578744882	-4.346066298412309
-1.1252739758257029	-4.3528710800756585
-1.1228737300060865	-4.359643272675532
-1.120484004907866	-4.36638285455772
-1.1181047856756918	-4.373089803458651
-1.1157360581063014	-4.379764096506342
-1.1133778086483026	-4.386405710221265
-1.1110300244020617	-4.39301462051711
-1.1086926931196996	-4.399590802701455
-1.106365803205197	-4.4061342314763445
-1.1040493437146275	-4.412644880938745
-1.1017433043564764	-4.419122724580936
-1.0994476754920879	-4.425567735290782
-1.0971624481362217	-4.431979885351919
-1.09488761395771	-4.438359146443832
-1.092623165280242	-4.444705489641852
-1.090369095083256	-4.451018885417034
-1.0881253970029277	-4.457299303635968
-1.0858920653333013	-4.463546713560459
-1.0836690950275127	-4.46976108384713
-1.0814564816991306	-4.475942382546931
-1.0792542216236138	-4.482090577104536
-1.077062311739892	-4.488205634357647
-1.0748807496520494	-4.494287520536198
-1.072709533631124	-4.5003362012614865
-1.0705486626170426	-4.506351641545152
-1.0683981362206556	-4.512333805788107
-1.0662579547258997	-4.518282657779342
-1.0641281190920666	-4.524198160694642
-1.0620086309562176	-4.530080277095194
-1.0598994926356944	-4.5359289689260915
-1.057800707130766	-4.541744197514759
-1.0557122781273947	-4.547525923569243
-1.0536342100001237	-4.553274107176432
-1.0515665078151	-4.558988707800144
-1.0495091773332088	-4.564669684279135
-1.0474622250133505	-4.570316994824989
-1.0454256580158359	-4.575930597019909
-1.0433994842059129	-4.5815104478144
-1.0413837121574354	-4.58705650352484
-1.0393783511566437	-4.592568719830965
-1.0373834112061018	-4.59804705177321
-1.0353989030287603	-4.603491453749975
-1.0334248380721458	-4.608901879514767
-1.031461228512707	-4.6142782821732276
-1.0295080872602922	-4.619620614180055
-1.027565427962768	-4.624928827335806
-1.0256332650107842	-4.630202872783598
-1.0237116135426751	-4.635442701005681
-1.0218004894495227	-4.640648261819906
-1.0198999093803631	-4.645819504376053
-1.0180098907475306	-4.650956377152076
-1.016130451732174	-4.656058827950202
-1.0142616112899128	-4.661126803892918
-1.012403389156664	-4.6661602514188205
-1.0105558058546125	-4.671159116278373
-1.0087188826983533	-4.676123343529509
-1.0068926418011925	-4.681052877533121
-1.0050771060816153	-4.685947661948416
-1.0032722992699243	-4.690807639728144
-1.001478245915043	-4.695632753113698
-0.9996949713914948	-4.7004229436300795
-0.9979225019065633	-4.705178152080712
-0.9961608645076221	-4.709898318542149
-0.9944100870896465	-4.714583382358623
-0.9926701984029194	-4.719233282136453
-0.9909412280609068	-4.723847955738319
-0.9892232065483452	-4.728427340277383
-0.9875161652294971	-4.732971372111274
-0.9858201363566202	-4.737479986835919
-0.9841351530786311	-4.741953119279213
-0.9824612494499714	-4.746390703494556
-0.9807984604396682	-4.750792672754223
-0.9791468219406296	-4.755158959542573
-0.9775063707791235	-4.7594894955491105
-0.9758771447244996	-4.763784211661365
-0.9742591824991065	-4.768043037957631
-0.9726525237884532	-4.772265903699518
-0.9710572092515886	-4.7764527373243375
-0.9694732805317143	-4.780603466437323
-0.967900780267033	-4.784718017803663
-0.966339752101841	-4.788796317340372
-0.9647902406978591	-4.792838290107947
-0.9632522917458213	-4.79684386030188
-0.9617259519773078	-4.800812951243957
-0.9602112691768444	-4.804745485373362
-0.9587082921942597	-4.808641384237606
-0.9572170709573128	-4.812500568483237
-0.9557376564845976	-4.816322957846366
-0.9542701008987181	-4.820108471142973
-0.9528144574397517	-4.823857026259015
-0.9513707804790089	-4.827568540140308
-0.9499391255330693	-4.831242928782212
-0.9485195492781406	-4.834880107219071
-0.9471121095647076	-4.838479989513448
-0.9457168654325008	-4.842042488745122
-0.9443338771257854	-4.845567516999848
-0.9429632061089666	-4.849054985357891
-0.9416049150825406	-4.852504803882296
-0.9402590679993695	-4.855916881606942
-0.938925730081312	-4.859291126524312
-0.9376049678362014	-4.8626274455730245
-0.9362968490751843	-4.8659257446251
-0.9350014429304246	-4.869185928472954
-0.9337188198731871	-4.872407900816124
-0.9324490517322945	-4.875591564247717
-0.9311922117129864	-4.8787368202405625
-0.9299483744161634	-4.881843569133096
-0.9287176158580489	-4.884911710114929
-0.9275000134902642	-4.887941141212126
-0.9262956462203207	-4.890931759272159
-0.9251045944325524	-4.893883459948581
-0.9239269400094977	-4.896796137685329
-0.9227627663537104	-4.899669685700752
-0.9216121584100619	-4.9025039959712515
-0.9204752026884906	-4.905298959214629
-0.9193519872872539	-4.908054464873041
-0.9182426019166556	-4.910770401095628
-0.9171471379232901	-4.91344665472076
-0.9160656883147968	-4.9160831112579135
-0.9149983477851389	-4.9186796548691705
-0.913945212740424	-4.921236168350328
-0.9129063813252755	-4.923752533111592
-0.9118819534497644	-4.926228629157894
-0.9108720308169121	-4.928664335068762
-0.9098767169507969	-4.931059527977777
-0.9088961172252428	-4.933414083551607
-0.9079303388931401	-4.9357278759685554
-0.9069794911163862	-4.938000777896697
-0.9060436849964754	-4.940232660471523
-0.905123033605744	-4.942423393273108
-0.9042176520192984	-4.9445728443028
-0.9033276573476221	-4.946680879959391
-0.9024531687698948	-4.9487473650147935
-0.901594307568042	-4.950772162589177
-0.9007511971615069	-4.952755134125585
-0.8999239631428033	-4.954696139363971
-0.8991127333138175	-4.95659503631471
-0.8983176377229309	-4.958451681231497
-0.8975388087029373	-4.960265928583673
-0.8967763809098023	-4.962037631027938
-0.8960304913622705	-4.963766639379453
-0.8953012794823515	-4.965452802582283
-0.8945888871366963	-4.967095967679213
-0.8938934586788932	-4.968695979780875
-0.8932151409927035	-4.970252682034202
-0.892554083536255	-4.971765915590171
-0.8919104383872274	-4.973235519570827
-0.8912843602890456	-4.974661331035566
-0.8906760066981075	-4.976043184946668
-0.8900855378320753	-4.977380914134035
-0.8895131167192569	-4.978674349259144
-0.8889589092490964	-4.979923318778176
-0.8884230842238142	-4.981127648904308
-0.8879058134112201	-4.982287163569127
-0.8874072715987239	-4.983401684383181
-0.8869276366485817	-4.984471030595602
-0.886467089554413	-4.985495019052801
-0.8860258144990051	-4.986473464156206
-0.885603998913453	-4.987406177819013
-0.885201833537672	-4.988292969421923
-0.8848195124822936	-4.989133645767845
-0.8844572332920211	-4.989928011035521
-0.8841151970104417	-4.990675866732073
-0.8837936082463655	-4.991377011644389
-0.8834926752417105	-4.992031241789392
-0.8832126099409862	-4.992638350363079
-0.8829536280624195	-4.993198127688358
-0.8827159491707546	-4.993710361161614
-0.8824997967517805	-4.994174835197987
-0.8823053982886453	-4.9945913311753065
-0.8821329853399665	-4.994959627376672
-0.8819827936198408	-4.995279498931597
-0.8818550630797533	-4.995550717755732
-0.8817500379924743	-4.995773052489063
-0.8816679670379772	-4.995946268432601
-0.8816091033914486	-4.996070127483465
-0.8815737048134341	-4.996144388068348
-0.8815620337421903	-4.9961688050753
-0.8815743573882997	-4.996143129783785
-0.8816109478316104	-4.996067109792951
-0.8816720821205751	-4.995940488948078
-0.8817580423740423	-4.995763007265117
-0.8818691158855831	-4.995534400853301
-0.8820055952304228	-4.995254401835732
-0.8821677783750425	-4.994922738267906
-0.8823559687895407	-4.994539134054104
-0.882570475562828	-4.994103308861578
-0.8828116135207383	-4.9936149780324675
-0.8830797033471349	-4.993073852493383
-0.8833750717081195	-4.992479638662559
-0.8836980513794066	-4.991832038354523
-0.8840489813769816	-4.991130748682192
-0.8844282070911254	-4.990375461956315
-0.884836080423915	-4.98956586558216
-0.8852729599302963	-4.988701641953392
-0.885739210962842	-4.987782468342998
-0.8862352058203056	-4.986808016791224
-0.8867613239000837	-4.98577795399037
-0.8873179518547116	-4.984691941166352
-0.8879054837525102	-4.9835496339569625
-0.8885243212425151	-4.982350682286652
-0.8891748737238206	-4.981094730237777
-0.8898575585194762	-4.979781415918133
-0.8905728010550772	-4.9784103713247125
-0.8913210350422	-4.976981222203491
-0.8921027026668304	-4.97549358790515
-0.8929182547829475	-4.973947081236578
-0.893768151111432	-4.972341308308
-0.8946528604444554	-4.970675868375584
-0.895572860855548	-4.968950353679362
-0.8965286399155148	-4.967164349276302
-0.8975206949143921	-4.965317432868351
-0.8985495330896561	-4.963409174625275
-0.8996156718608712	-4.961439137002093
-0.9007196390710057	-4.959406874550926
-0.9018619732346385	-4.957311933727036
-0.9030432237932741	-4.955153852688849
-0.9042639513780301	-4.952932161091744
-0.9055247280799209	-4.95064637987536
-0.9068261377280253	-4.948296021044186
-0.9081687761757871	-4.945880587441167
-0.909553251595745	-4.9433995725140845
-0.910980184782983	-4.940852460074396
-0.9124502094676016	-4.9382387240482775
-0.9139639726365406	-4.935557828219542
-0.915522134865076	-4.932809225964107
-0.917125370658345	-4.929992359975724
-0.918774368803254	-4.927106661982562
-0.9204698327311607	-4.9241515524543065
-0.9222124808917034	-4.921126440299418
-0.9240030471382139	-4.918030722552091
-0.9258422811251235	-4.9148637840485465
-0.9277309487178199	-4.9116249970921935
-0.9296698324154298	-4.908313721107197
-0.931659731787	-4.904929302279983
-0.9337014639216171	-4.901471073188164
-0.9357958638929762	-4.897938352416343
-0.9379437852389759	-4.89433044415827
-0.9401461004569293	-4.890646637804724
-0.9424037015149939	-4.886886207516532
-0.9447175003804889	-4.8830484117820685
-0.9470884295657522	-4.879132492958557
-0.9495174426922696	-4.8751376767964585
-0.9520055150738054	-4.871063171946188
-0.9545536443193307	-4.866908169446378
-0.9571628509565653	-4.862671842192842
-0.9598341790769902	-4.85835334438738
-0.962568697003256	-4.853951810965478
-0.9653674979799257	-4.849466357001951
-0.968231700888569	-4.844896077093475
-0.971162450988257	-4.840240044716948
-0.97416092068258	-4.835497311562536
-0.9772283103143555	-4.830666906840166
-0.9803658489892697	-4.825747836558248
-0.9835747954297593	-4.8207390827732155
-0.9868564388605039	-4.815639602808518
-0.9902120999269975	-4.810448328441519
-0.9936431316487251	-4.805164165056744
-0.9971509204085781	-4.7997859907637554
-1.000736886980224	-4.794312655477915
-1.0044024875952555	-4.7887429799621035
-1.0081492150520353	-4.783075754827422
-1.0119785998682933	-4.777309739490758
-1.0158922114796305	-4.771443661086925
-1.019891659486228	-4.76547621333304
-1.0239785949501974	-4.759406055342555
-1.028154711746169	-4.753231810386278
-1.0324217479678555	-4.746952064597501
-1.0367814873935282	-4.740565365618192
-1.041235761013511	-4.734070221182999
-1.0457864486230082	-4.72746509763764
-1.050435480483802	-4.720748418387952
-1.0551848390585736	-4.713918562275734
-1.0600365608218743	-4.706973861877143
-1.0649927381520305	-4.699912601719222
-1.070055521308557	-4.6927330164097825
-1.0752271204999886	-4.68543328867552
-1.0805098080473505	-4.678011547302958
-1.0859059206488932	-4.670465864976357
-1.0914178617520864	-4.662794256006372
-1.0970481040393165	-4.654994673942755
-1.1027991920342028	-4.647065009063957
-1.1086737448359472	-4.639003085735915
-1.1146744589896858	-4.630806659631809
-1.1208041115014324	-4.622473414803865
-1.1270655630068152	-4.614000960597727
-1.1334617611035709	-4.6053868283991015
-1.1399957438584858	-4.596628468201644
-1.146670643500354	-4.587723244984169
-1.153489690311425	-4.5786684348843645
-1.160456216730817	-4.569461221155131
-1.1675736616844945	-4.560098689888576
-1.1748455751575717	-4.550577825491485
-1.1822756230260667	-4.540895505894733
-1.1898675921666404	-4.531048497477661
-1.197625395864447	-4.521033449686842
-1.2055530795409832	-4.510846889326903
-1.2136548268257061	-4.500485214499135
-1.2219349659973189	-4.489944688161536
-1.2303979768229356	-4.479221431281531
-1.2390484978259102	-4.468311415550134
-1.2478913340159086	-4.4572104556233825
-1.2569314651179913	-4.44591420085381
-1.2661740543408684	-4.434418126471203
-1.2756244577283877	-4.422717524168057
-1.2852882341425365	-4.4108074920408935
-1.295171155930999	-4.398682923833817
-1.305279220337571	-4.386338497425472
-1.3156186617196148	-4.373768662494604
-1.32619596464329	-4.360967627292973
-1.337017877934629	-4.347929344446922
-1.3480914297727342	-4.3346474957008025
-1.3594239439205655	-4.321115475506195
-1.3710230571991355	-4.307326373350569
-1.3828967383225428	-4.293272954707389
-1.395053308224369	-4.278947640476625
-1.407501462020781	-4.264342484769795
-1.4202502927723735	-4.249449150876995
-1.4333093172257645	-4.234258885234447
-1.4466885037374766	-4.218762489189557
-1.460398302607103	-4.202950288336048
-1.474449679074704	-4.186812099163852
-1.4888541492692486	-4.170337192736566
-1.503623819431467	-4.1535142550727695
-1.5187714287763847	-4.136331343865678
-1.5343103964090787	-4.118775841127335
-1.5502548727628385	-4.10083440128798
-1.5666197960932526	-4.082492894216951
-1.5834209546364415	-4.0637363425568
-1.6006750551263709	-4.044548852675713
-1.6183997984674845	-4.024913538442015
-1.636613963477275	-4.0048124369062945
-1.655337499752389	-3.984226414837734
-1.6745916308754933	-3.963135064897707
-1.6943989693734165	-3.941516590040484
-1.7147836450662572	-3.9193476745017897
-1.7357714487198996	-3.8966033394633217
-1.757389993240181	-3.8732567811555993
-1.7796688950377875	-3.8492791887707707
-1.80263997866379	-3.8246395390862955
-1.8263375083854123	-3.7993043641308146
-1.8507984510641986	-3.7732374875310386
-1.876062775544887	-3.746399724332466
-1.9021737948022774	-3.7187485380478478
-1.9291785583763281	-3.690237647404456
-1.9571283042187975	-3.660816573668259
-1.9860789810650934	-3.630430117432854
-2.0160918549476747	-3.5990177512583754
-2.0472342166355184	-3.5665129113775826
-2.0795802108240116	-3.5328421676465425
-2.1132118130903703	-3.4979242457266597
-2.1482199873540915	-3.4616688687604995
-2.184706065369152	-3.4239753770167
-2.222783401365403	-3.3847310723886284
-2.2625793703986794	-3.3438092191893682
-2.3042377997652914	-3.301066611889636
-2.3479219511698792	-3.2563405921118105
-2.393818210425783	-3.209445358103274
-2.442140696138608	-3.160167355240654
-2.4931370764311622	-3.1082594585091137
-2.547095994739166	-3.0534335459296322
-2.6043566701670096	-2.9953508974473055
-2.6653214842554336	-2.9336096074311264
-2.730472743228373	-2.8677278217202327
-2.8003953966387134	-2.7971210182991637
-2.8758084478092583	-2.7210705962079698
-2.9576093793988956	-2.6386794493593357
-3.046938654901583	-2.548807464457112
-3.1452762740912004	-2.449974965005201
-3.2545916279032743	-2.340212855917607
-3.377586390233345	-2.2168197312516584
-3.518109717067869	-2.0759466746501305
-3.6819170660376157	-1.9118384394037826
-3.8781828818100545	-1.7153207627192169
-4.122894243705416	-1.4704067178085278
-4.447893391866873	-1.1452541874714055
-4.932806150547054	-0.6602374406083271
-5.911645557962965	0.31865649778647587

==> data/linear_growth_phi50_y-0.5.dat <==
-7.75613382317378	6.985370923556797
-6.50689527630945	5.746354804106876
-5.968282405140131	5.21796561960082
-5.6199879560350094	4.879896086931938
-5.362052073091682	4.632186320810726
-5.157097329760208	4.437458865389477
-4.987008957626592	4.277598923046286
-4.8416198883128905	4.142439396285695
-4.714649306641046	4.025699440903054
-4.601944022853491	3.9232258382056626
-4.500614267357551	3.8321287897577183
-4.408568093930043	3.750316320585455
-4.3242422820307596	3.6762251814911697
-4.246437923131073	3.6086564353823882
-4.174215330609	3.5466703671674713
-4.106824307072903	3.489516751079881
-4.043656389599468	3.4365870959167197
-3.9842112512743904	3.3873810465799776
-3.928072503903816	3.3414821867885416
-3.874889911847189	3.298540252911619
-3.8243660807768816	3.258257822728939
-3.7762463347986506	3.220380192551792
-3.730310907249415	3.1846875680213866
-3.686368838241275	3.1509889616534608
-3.644253150012491	3.1191173681898454
-3.603816991874708	3.0889259095462918
-3.5649305299354173	3.0602847245355234
-3.52747841533547	3.033078437105358
-3.4913577064949792	3.0072040785852137
-3.4564761510420543	2.982569369615459
-3.4227507552004197	2.959091289535637
-3.3901065847838177	2.9366948773794994
-3.3584757542106267	2.9153122208902387
-3.327796569230528	2.8948815992477854
-3.2980127961446044	2.8753467522895404
-3.2690730357614397	2.856656254467111
-3.240930184577402	2.8387629760272284
-3.213540968992299	2.8216236172280573
-3.1868655409936766	2.8051983040241377
-3.1608671258251286	2.789450235735349
-3.135511713819031	2.7743453768803072
-3.11076778991253	2.759852186693009
-3.086606095448873	2.7459413809248367
-3.0629994177477107	2.732585721415533
-3.039922403647434	2.7197598296362067
-3.017351393815888	2.7074400210007408
-2.995264275113524	2.695604157229622
-2.9736403486992735	2.6842315144565108
-2.952460211906463	2.673302665104852
-2.9317056521991187	2.6627993718448817
-2.911359551755531	2.6527044921778975
-2.8914058014263406	2.643001892395058
-2.871829222983009	2.6336763698265684
-2.8526154987163217	2.6247135824409087
-2.8337511075664445	2.616099984975616
-2.8152232670708304	2.607822770885922
-2.7970198805050877	2.599869819486366
-2.779129488669471	2.592229647738022
-2.7615412258392436	2.584891366199616
-2.744244779454866	2.5778446387184664
-2.727230353177318	2.5710796454865674
-2.710488632976795	2.5645870491300515
-2.69401075596107	2.5583579635383247
-2.677788281681766	2.552383925171113
-2.661813165686106	2.546656866611001
-2.646077735106449	2.5411690921537544
-2.630574666101944	2.535913255250768
-2.6152969629864664	2.5308823376378076
-2.60023793889342	2.526069630000617
-2.585391197843889	2.5214687140438867
-2.5707506180975264	2.5170734458429593
-2.556310336677562	2.5128779403696653
-2.542064734972081	2.5088765570944367
-2.5280084253229065	2.5050638865760235
-2.5141362385218256	2.5014347379585757
-2.5004432121416658	2.4979841273035617
-2.486924579635979	2.4947072666903165
-2.473575760147569	2.4915995540254388
-2.460392348971084	2.4886565635062494
-2.447370108620119	2.485874036688778
-2.434504960453219	2.483247874114655
-2.4217929768175477	2.480774127455667
-2.409230373672089	2.478448992137869
-2.3968135036558365	2.476268800410675
-2.384538849569048	2.4742300148290335
-2.372403018238379	2.4723292221194777
-2.360402734739186	2.470563127403368
-2.34853483695013	2.4689285487524266
-2.33679627041765	2.4674224120541597
-2.32518408350913	2.4660417461659807
-2.3136954228357567	2.4647836783390242
-2.3023275289269924	2.4636454298935946
-2.2910777321405207	2.462624312130082
-2.279943448792137	2.4617177224598468
-2.268922177491872	2.4609231407423304
-2.258011495673002	2.4602381258150694
-2.2472090563020974	2.459660312204757
-2.236512584758738	2.4591874070079753
-2.2259198758746486	2.4588171869313586
-2.215428791122451	2.4585474954813833
-2.205037255945104	2.458376240294851
-2.1947432572176844	2.458301390601725
-2.1845448408336594	2.458320974812467
-2.174440109408473	2.458433078222692
-2.164427220093557	2.4586358408282636
-2.154504382494543	2.458927455244598
-2.144669856687772	2.459306164724271
-2.134921951329522	2.4597702612673555
-2.1252590218527936	2.460318083819329
-2.1156794687469693	2.4609480165518596
-2.106181735915624	2.4616584872217584
-2.0967643091083645	2.462447965603964
-2.0874257144227686	2.4633149619946444
-2.078164516872587	2.464258025780569
-2.068979319018791	2.4652757440713318
-2.0598687596601963	2.46636674039117
-2.0508315125805168	2.4675296734272165
-2.0418662853489704	2.4687632358313194
-2.032971818171782	2.4700661530727643
-2.0241468827918894	2.471437182339216
-2.0153902814345885	2.4728751114836136
-2.0067008457966513	2.4743787580145318
-1.9980774360770035	2.47594696812814
-1.989518940046695	2.4775786157794415
-1.9810242721564664	2.4792726017911377
-1.972592372679966	2.4810278529981455
-1.9642222068909931	2.4828433214261514
-1.9559127642730898	2.484717983502536
-1.9476630577600682	2.486650839298238
-1.939472123005925	2.4886409117990183
-1.9313390176828351	2.49068724620482
-1.9232628208059575	2.4927889092559496
-1.9152426320837825	2.494944988584817
-1.9072775712928987	2.4971545920921008
-1.8993667776761027	2.4994168473462777
-1.891509409362735	2.501730901005384
-1.8837046428103923	2.504095918260177
-1.8759516722669343	2.5065110822975907
-1.8682497092519907	2.5089755937837204
-1.8605979820571337	2.5114886703654737
-1.852995735263818	2.5140495461900154
-1.8454422292784836	2.5166574714413774
-1.8379367398839308	2.519311711893368
-1.8304785578064242	2.522011548478214
-1.823066988297758	2.5247562768701832
-1.8157013507317634	2.527545207083671
-1.8083809782145703	2.5303776630850408
-1.8011052172081299	2.5332529824177605
-1.793873427166428	2.536170515840227
-1.7866849801838742	2.539129626975793
-1.7795392606553964	2.5421296919745187
-1.7724356649477926	2.545170099186184
-1.7653736010817977	2.548250248844043
-1.7583524884246033	2.551369552759048
-1.7513717573922665	2.554527434023972
-1.74443084916174	2.5577233267271766
-1.7375292153920685	2.5609566756755617
-1.730666317954462	2.5642269361264107
-1.7238416286708826	2.567533573527762
-1.7170546290608018	2.5708760632669763
-1.710304810095866	2.574253890427229
-1.7035916719621635	2.5776665495516164
-1.6969147238297546	2.5811135444145514
-1.6902734836292823	2.584594387800256
-1.6836674778353473	2.588108601288036
-1.6770962412564356	2.5916557150441295
-1.6705593168310886	2.595235267619823
-1.6640562554302303	2.598846805755728
-1.6575866156652688	2.6024898841918755
-1.6511499637018723	2.6061640654834886
-1.6447458730792093	2.609868919822243
-1.6383739245343976	2.613604024862767
-1.6320337058320735	2.6173689655542685
-1.6257248115987961	2.6211633339770337
-1.6194468431622413	2.6249867291837257
-1.613199408394878	2.628838757045193
-1.6069821215621396	2.6327190301008003
-1.6007946031747575	2.636627167412936
-1.5946364798452815	2.6405627944257293
-1.5885073841485244	2.6445255428277292
-1.5824069544858734	2.648515050418457
-1.5763348349532835	2.6525309609786745
-1.5702906752128971	2.656572924144301
-1.5642741303681067	2.6606405952837977
-1.5582848608419746	2.6647336353789393
-1.5523225322589047	2.668851710908851
-1.5463868153294746	2.672994493737248
-1.5404773857382696	2.67716166100269
-1.5345939240346809	2.681352895011833
-1.5287361155265629	2.685567883135567
-1.5229036501766169	2.689806317707908
-1.517096222501479	2.6940678959276134
-1.5113135314733692	2.6983523197624044
-1.5055552804242474	2.702659295855705
-1.4998211769524266	2.7069885354358805
-1.4941109328314877	2.711339754227801
-1.4884242639215108	2.7157126723667515
-1.4827608900825109	2.7201070143145807
-1.4771205350899956	2.7245225087779934
-1.4715029265526192	2.7289588886289846
-1.4659077958318376	2.7334158908272914
-1.4603348779635112	2.737893256344835
-1.4547839115814267	2.7423907300921075
-1.4492546388426188	2.7469080608463967
-1.4437468053545006	2.7514450011818523
-1.4382601601037164	2.7560013074013012
-1.4327944553866623	2.760576739469777
-1.427349446741651	2.765171060949715
-1.4219248928826436	2.7697840389377664
-1.4165205556345224	2.7744154440031688
-1.4111361998698506	2.7790650501276604
-1.4057715934470885	2.7837326346468685
-1.4004265071501965	2.7884179781931415
-1.3951007146296088	2.793120864639775
-1.3897939923445544	2.7978410810466254
-1.3845061195066226	2.802578417607017
-1.3792368780246267	2.807332667595975
-1.3739860524506382	2.8121036273196793
-1.3687534299272437	2.8168910960661693
-1.3635388001359094	2.821694876057218
-1.3583419552465033	2.8265147724013793
-1.3531626898678621	2.8313505930481475
-1.3480008009994364	2.8362021487432214
-1.3428560879839555	2.8410692529848425
-1.3377283524610852	2.845951721981165
-1.3326173983220577	2.8508493746086416
-1.3275230316652407	2.855762032371406
-1.322445060752625	2.860689519361602
-1.3173832959672096	2.865631662220674
-1.3123375497712342	2.870588290101547
-1.3073076366652798	2.8755592346317194
-1.302293373148166	2.8805443298772095
-1.297294577677672	2.885543412307371
-1.2923110706320031	2.890556320760502
-1.2873426742720413	2.895582896410304
-1.2823892127043108	2.9006229827330885
-1.2774505118446704	2.9056764254757814
-1.2725263993827007	2.9107430726246637
-1.2676167047467561	2.915822774374843
-1.2627212590696943	2.920915383100448
-1.257839895155232	2.9260207533255156
-1.2529724474449349	2.931138741695559
-1.248118751985811	2.93626920694981
-1.2432786463984937	2.9414120098941043
-1.2384519698460081	2.9465670133744055
-1.2336385630030813	2.951734082250944
-1.2288382680260181	2.9569130833729793
-1.224050928523096	2.962103885554141
-1.2192763895254721	2.9673063595483566
-1.2145144974586086	2.9725203780263483
-1.2097651001141718	2.977745815552683
-1.205028046622417	2.9829825485633683
-1.2003031874250294	2.9882304553439782
-1.1955903742484277	2.993489416008301
-1.1908894600774933	2.9987593124774965
-1.1862002991297345	3.0040400284597526
-1.181522746829869	3.0093314494304297
-1.1768566597848014	3.0146334626126854
-1.1722018957590015	3.0199459569585616
-1.1675583136502647	3.0252688231305447
-1.1629257734658431	3.0306019534835613
-1.1583041362989446	3.035945242047424
-1.1536932643055688	3.0412985845097067
-1.1490930206817087	3.046661878199046
-1.1445032696408697	3.0520350220688606
-1.1399238763919128	3.0574179166814694
-1.1353547071172212	3.062810464192625
-1.1307956289511663	3.068212568336428
-1.126246509958876	3.0736241344106334
-1.1217072191152866	3.0790450692623366
-1.117177626284484	3.0844752812740284
-1.1126576021993078	3.0899146803500197
-1.108147018441221	3.0953631779032165
-1.1036457474204544	3.100820686842266
-1.0991536623563747	3.1062871215590304
-1.09467063725811	3.1117623979164137
-1.0901965469054111	3.117246433236523
-1.085731266829734	3.122739146289156
-1.081274673295542	3.1282404572806177
-1.0768266432818365	3.133750287842858
-1.072387054463866	3.139268561022915
-1.0679557851950774	3.1447952012726916
-1.0635327144892126	3.150330134439001
-1.0591177220026378	3.155873287753955
-1.0547106880168207	3.161424589825616
-1.0503114934210032	3.166983970628959
-1.0459200196950367	3.1725513614971246
-1.0415361488923744	3.1781266951129385
-1.037159763623237	3.1837099055007387
-1.032790747037907	3.1893009280184503
-1.0284289828101945	3.1948996993499668
-1.024074355121026	3.2005061574977756
-1.0197267486421713	3.206120241775861
-1.0153860485201032	3.2117418928028756
-1.0110521403599804	3.2173710524955674
-1.0067249102097502	3.2230076640624685
-1.0024042445443557	3.2286516719978327
-0.9980900302500704	3.234303022075843
-0.993782154608914	3.2399616613450477
-0.9894805052831823	3.2456275381230624
-0.985184970300066	3.2513006019915087
-0.9808954380363532	3.256980803791199
-0.9766117972032246	3.2626680956175687
-0.9723339368311186	3.268362430816336
-0.9680617462546731	3.2740637639794077
-0.9637951150977424	3.2797720509410238
-0.9595339332584689	3.2854872487741282
-0.9552780908944198	3.291209315786978
-0.9510274784077832	3.2969382115199837
-0.9467819864306011	3.3026738967427756
-0.9425415058100653	3.3084163334515035
-0.9383059275938455	3.3141654848663604
-0.934075143015454	3.319921315429338
-0.9298490434796416	3.3256837908021954
-0.925627520547831	3.3314528778646704
-0.9214104659235637	3.3372285447128966
-0.9171977714379687	3.3430107606580575
-0.9129893290352449	3.3487994962252503
-0.9087850307581617	3.3545947231525854
-0.904584768733546	3.3603964143904896
-0.9003884351577999	3.3662045441012554
-0.8961959222823854	3.3720190876587792
-0.8920071223993183	3.377840021648549
-0.8878219278266478	3.3836673238678316
-0.8836402308939209	3.3895009733260992
-0.8794619239276141	3.3953409502456533
-0.8752868992365571	3.401187236062491
-0.8711150490973193	3.40703981342738
-0.8669462657395542	3.412898666207157
-0.8627804413313142	3.41876377948625
-0.8586174679643288	3.424635139568422
-0.8544572376392129	3.4305127339787345
-0.850299642250645	3.4363965514657404
-0.8461445735724731	3.4422865820038906
-0.8419919232427715	3.4481828167961845
-0.8378415827488198	3.454085248277022
-0.8336934434120186	3.459993870115309
-0.8295473963727262	3.465908677217765
-0.8254033325750146	3.4718296657324847
-0.8212611427513428	3.4777568330527115
-0.8171207174071373	3.4836901778208564
-0.8129819468052797	3.4896296999327427
-0.80884472095049	3.495575400542094
-0.804708929573611	3.501527282065246
-0.8005744621157792	3.5074853481861212
-0.7964412077124832	3.5134496038614196
-0.7923090551774901	3.5194200553260617
-0.7881778929866693	3.5253967100988928
-0.7840476092616571	3.5313795769886003
-0.7799180917534153	3.537368666099924
-0.7757892278256169	3.543363988840079
-0.7716609044379079	3.5493655579254577
-0.7675330081290088	3.5553733873885887
-0.7634054249996551	3.561387492585342
-0.7592780406953693	3.5674078902024107
-0.7551507403890786	3.573434598265056
-0.7510234087635352	3.579467636145119
-0.7468959299935738	3.5855070245693095
-0.7427681877281659	3.5915527856277714
-0.7386400650722874	3.5976049427829206
-0.7345114445685826	3.6036635208785803
-0.7303822081788169	3.609728546149387
-0.7262522372651251	3.6158000462305013
-0.7221214125710276	3.6218780501676155
-0.7179896142022258	3.627962588427245
-0.7138567216071572	3.6340536929073393
-0.7097226135573178	3.6401513969481973
-0.7055871681273207	3.6462557353436917
-0.701450262674715	3.652366744352822
-0.6973117738195251	3.6584844617115717
-0.6931715774235288	3.6646089266451196
-0.6890295485692502	3.67074017988036
-0.6848855615386668	3.6768782636587773
-0.6807394897916215	3.683023221749664
-0.6765912059439285	3.6891750994636796
-0.6724405817451641	3.6953339436667765
-0.668287488056143	3.7014998027944825
-0.6641317948260579	3.7076727268665612
-0.6599733710692842	3.713852767502034
-0.655812084841827	3.720039977934596
-0.6516478032174234	3.72623441302842
-0.6474803922632647	3.7324361292943533
-0.6433097170153448	3.7386451849065203
-0.6391356414534262	3.744861639719344
-0.6349580284755907	3.7510855552849676
-0.6307767398724042	3.757316994871135
-0.6265916363006397	3.7635560234794814
-0.6224025772565838	3.769802707864276
-0.618209421048886	3.7760571165516263
-0.6140120247709716	3.7823193198591367
-0.6098102442729727	3.788589389916044
-0.6056039341331853	3.7948674006838385
-0.6013929476290347	3.8011534279773658
-0.5971771367075404	3.8074475494864473
-0.5929563519552539	3.813749844797999
-0.5887304425676728	3.8200603954186816
-0.5844992563181113	3.8263792847980955
-0.5802626395260007	3.832706598352503
-0.5760204370246286	3.839042423489123
-0.5717724921282733	3.845386849630998
-0.5675186465987533	3.8517399682424376
-0.5632587406113378	3.8581018728550722
-0.5589926127200294	3.864472659094496
-0.5547200998221932	3.870852424707561
-0.5504410371225147	3.8772412695902885
-0.5461552580962615	3.8836392958164465
-0.5418625944518575	3.890046607666795
-0.5375628760927064	3.8964633116590113
-0.5332559310782982	3.9028895165783184
-0.5289415855845295	3.909325333508833
-0.5246196638632535	3.915770875865646
-0.5202899882010233	3.9222262594276573
-0.5159523788770033	3.9286916023711798
-0.5116066541200401	3.935167025304331
-0.5072526300648632	3.9416526513022387
-0.502890120707386	3.948148605943069
-0.49851893785909646	3.954655017344914
-0.4941388911005058	3.9611720162035358
-0.48974978773362354	3.9676997358310166
-0.48535143273344933	3.974238312195313
-0.4809436286984415	3.9807878839607573
-0.4765261757999394	3.9873485925295222
-0.4720988717305086	3.993920582084063
-0.46766151165118397	4.000503999630579
-0.4632138881375859	4.007098995043525
-0.45875579112485715	4.0137057211111635
-0.4542870078514157	4.020324333582242
-0.4498073228014755	4.026954991213778
-0.44531651764629804	4.03359785581999
-0.4408143711841604	4.040253092322443
-0.43630065927897177	4.046920868801378
-0.43177515479753714	4.053601356548315
-0.42723762754539935	4.060294730119932
-0.42268784420124406	4.067001167393267
-0.4181255682498072	4.07372084962227
-0.41355055991326034	4.080453961495758
-0.40896257608102354	4.087200691196804
-0.4043613702379534	4.093961230463587
-0.39974669239087546	4.100735774651774
-0.39511828899340684	4.107524522798452
-0.3904759028690132	4.114327677687662
-0.3858192731322645	4.121145445917585
-0.38114813510822526	4.12797803796943
-0.37646222024992837	4.13482566827806
-0.3717612560538828	4.141688555304421
-0.3670449659735501	4.148566921609826
-0.3623130693307349	4.155460993932132
-0.35756528122482867	4.162371003263892
-0.35280131243983764	4.169297184932519
-0.3480208693491392	4.176239778682543
-0.3432236538178885	4.183199028760004
-0.33840936310301756	4.190175183999059
-0.3335776897507377	4.197168497910858
-0.32872832149148834	4.20417922877479
-0.32386094113224423	4.211207639732132
-0.3189752264461019	4.218253998882195
-0.3140708500590629	4.225318579381059
-0.30914747933393594	4.232401659542947
-0.30420477625124825	4.23950352294435
-0.2992423972871029	4.246624458530983
-0.29425999328786057	4.253764760727645
-0.2892572093415597	4.260924729551102
-0.2842336846459721	4.2681046707260855
-0.2791890523731843	4.275304895804487
-0.27412293953059796	4.282525722287885
-0.2690349668182296	4.2897674737534945
-0.26392474848219405	4.297030479983647
-0.2587918921642548	4.304315077098946
-0.25363599874730225	4.311621607695198
-0.24845666219663023	4.318950420984244
-0.24325346939688688	4.326301872938854
-0.2380259999845284	4.333676326441781
-0.2327738261756625	4.3410741514391615
-0.22749651258909606	4.348495725098372
-0.22219361606444285	4.355941431970534
-0.216864685475126	4.363411664157797
-0.2115092615360924	4.370906821485604
-0.20612687660606294	4.378427311680072
-0.20071705448413515	4.385973550550721
-0.1952793102005382	4.393545962178696
-0.18981314980133554	4.401144979110721
-0.18431807012686935	4.408771042558955
-0.1787935585837224	4.416424602607015
-0.173239092909966	4.424106118422334
-0.16765414093346356	4.431816058475145
-0.1620381603229654	4.439554900764303
-0.15639059833174912	4.447323133050217
-0.15071089153352718	4.455121253095151
-0.1449984655503382	4.462949768911195
-0.1392527347721314	4.470809199016177
-0.1334731020677255	4.478700072697829
-0.12765895848683603	4.486622930286544
-0.1218096829528154	4.494578323437043
-0.11592464194577197	4.502566815419301
-0.11000318917568737	4.510588981419117
-0.10404466524515381	4.518645408848698
-0.09804839730132686	4.526736697667668
-0.09201369867667548	4.534863460714917
-0.08593986851808579	4.5430263240517474
-0.07982619140385754	4.551225927316757
-0.07367193694811155	4.559462924092975
-0.06747635939209953	4.567737982287737
-0.06123869718188894	4.5760517845258395
-0.05495817253186047	4.584405028556563
-0.04863399097343821	4.592798427675096
-0.04226534088843649	4.601232711159046
-0.035851393026384265	4.609708624720634
-0.029391300005143874	4.618226930975293
-0.022884195794118056	4.6267884099273795
-0.01632919517930013	4.635393859473742
-0.009725393209374718	4.644044095925954
-0.003071864622047966	4.652739954552067
0.0036323367502597917	4.661482290138726
0.010388178596284455	4.670271977574616
0.017196650764310664	4.679109912456199
0.024058765924098592	4.687997011716781
0.030975560253427094	4.6969342142800015
0.03794809415038087	4.705922481738889
0.04497745297256829	4.7149627990617
0.05206474780454445	4.724056175325831
0.05921111625475104	4.733203644481142
0.0664177232834048	4.742406266144138
0.07368576206279584	4.751665126424518
0.08101645487159077	4.760981338785696
0.0884110540247929	4.770356044940971
0.09587084284113197	4.779790415787182
0.1033971366497397	4.789285652377696
0.1109912838381107	4.798842986936806
0.11865466694342804	4.80846368391761
0.1263887037894984	4.818149041105708
0.13419484867165463	4.827900390771066
0.14207459359213764	4.8377191008706415
0.15002946954864432	4.847606576304483
0.1580610478788568	4.857564260228165
0.1661709416640007	4.867593635424677
0.17436080719463531	4.877696225739
0.18263234550211105	4.887873597578876
0.1909873039593436	4.898127361485474
0.19942747795481047	4.908459173777907
0.20795471264391627	4.918870738275842
0.21657090478218452	4.929363808104691
0.22527800464500683	4.939940187588194
0.23407801803903744	4.950601734233568
0.2429730084106485	4.9613503608147
0.2519650990572741	4.972188037559279
0.2610564754478561	4.983116794446177
0.2702493876590836	4.994138723619848
0.27954615293456864	5.005255981928968
0.28894915837467167	5.0164707935971276
0.29846086376521486	5.027785453033885
0.30808380455398177	5.0392023277952065
0.31782059498455395	5.050723861702909
0.3276739313977708	5.062352578133506
0.3376465957119119	5.074091083487649
0.3477414590935458	5.0859420708522345
0.357961485831968	5.097908323868166
0.36830973743115647	5.109992720817861
0.37878937693433	5.122198238947639
0.3894036734974098	5.134527959041467
0.40015600722905426	5.146985070263798
0.4110498743164126	5.1595728752907934
0.4220888924573664	5.172294795750809
0.4332768066218287	5.1851543779968265
0.4446174951666133	5.1981552992354905
0.4561149763305594	5.211301374039522
0.4677734151389806	5.2245965612727305
0.4795971307491205	5.238044971459432
0.49159060427119405	5.25165087463293
0.5037584871028139	5.265418708701057
0.5161056098181295	5.279353088370164
0.5286369916569488	5.293458814672971
0.5413578506634629	5.307740885150042
0.5542736145290609	5.322204504739448
0.5673899321990963	5.336855097434635
0.5807126863094989	5.351698318776478
0.5942480065258189	5.366740069252239
0.6080022838648165	5.381986508681634
0.6219821860870862	5.397444071678608
0.6361946742586526	5.413119484286856
0.6506470205900121	5.4290197818976464
0.6653468276730715	5.4451523285704955
0.6803020492497855	5.4615248378905745
0.6955210126614922	5.478145395511906
0.7110124431450863	5.495022483552579
0.7267854901615981	5.512165007027577
0.7428497559648333	5.5295823225269585
0.7592153266428513	5.547284269372161
0.7758928058937273	5.565281203511939
0.792893351829798	5.5835840344521195
0.8102287171421265	5.602204265550946
0.8279112930000553	5.621154038054831
0.8459541571103013	5.640446179298987
0.8643711264173717	5.660094255554644
0.8831768149933218	5.68011263007085
0.9023866977418212	5.700516526935736
0.9220171806309667	5.721322101471608
0.9420856782737176	5.742546517982639
0.9626106997971291	5.7642080357962255
0.9836119440850929	5.786326104682585
1.005110405648487	5.80892147090633
1.0271284925766306	5.832016295363769
1.0496901582612572	5.8556342854969445
1.072821048866836	5.879800842958037
1.0965486688590453	5.904543229335705
1.1209025673088988	5.929890752660639
1.1459145481792359	5.955874977896757
1.1716189083928186	5.98252996521701
1.1980527082022905	6.009892540583768
1.22525607926408	6.038002604035522
1.253272576902357	6.066903482165712
1.2821495843892274	6.096642332619469
1.3119387787333892	6.127270610100182
1.3426966695537517	6.158844605461948
1.374485225238691	6.191426072088222
1.407372603918574	6.225082957083859
1.4414340110278003	6.2598902590563865
1.476752710700647	6.295931039730339
1.513421225340921	6.333297623734227
1.5515427669952837	6.372093030189517
1.5912329564378416	6.412432692008785
1.6326219022662027	6.454446535202731
1.6758567344357853	6.498281512622395
1.7211047168801301	6.544104716783821
1.7685571056715585	6.592107238229035
1.8184339778181682	6.642508994518861
1.8709903393027005	6.695564838462581
1.9265239418771858	6.751572375097922
1.9853854164002531	6.810882095207771
2.047991598700586	6.8739107013566
2.114843336553567	6.9411589150332444
2.1865497171942763	7.0132357043227325
2.263861710725641	7.090891927465515
2.347719993591202	7.175068156473207
2.4393247897097043	7.2669645183976
2.540241138378864	7.368145963359959
2.6525636128599555	7.480706983251869
2.7791859703225428	7.607541261786649
2.9242678187605216	7.75280834151221
3.094101081498786	7.922800088404328
3.298873965076461	8.127704659826101
3.5567471696863264	8.385682715032946
3.905220517960159	8.73423404401271
4.44472582115004	9.273790433710703
5.700759987491349	10.52984877642534

==> data/linear_growth_phi50_y-0.5_extra.dat <==
-5.972749665177024	5.173408453040466
-5.623972289430813	4.814413700301895
-5.365994837795265	4.546220273517213
-5.161194624006981	4.331205516403566
-4.991364956365797	4.151162767326657
-4.846296548118421	3.995882769683906
-4.719686477876798	3.8590626323223063
-4.607368861783463	3.736536501703289
-4.506446122403706	3.6254068307943887
-4.4148212484903135	3.5235766388335157
-4.3309275911594405	3.4294793075043213
-4.253563839435445	3.3419135564805718
-4.181788573888103	3.25993799706286
-4.114850316517098	3.1828011820626454
-4.052139638110072	3.109893713159806
-3.9931554694543623	3.040714552113929
-3.937480843176861	2.9748467626036765
-3.8847650655337223	2.911939682016052
-3.8347103754936844	2.851695580529237
-3.787061800503466	2.793859516877549
-3.741599331651244	2.7382115135144414
-3.698131809585398	2.68456044253081
-3.6564920910993357	2.6327391922393515
-3.6165331873836073	2.5826008054262424
-3.578125148574692	2.5340153638994636
-3.5411525279523812	2.486867452685753
-3.505512300998998	2.4410540790893682
-3.4711121447919195	2.3964829520841846
-3.4378690053555387	2.3530710496652016
-3.4057078970094343	2.3107434181962985
-3.3745608900412734	2.2694321600826814
-3.3443662523331685	2.229075575396833
-3.315067717673344	2.1896174301897293
-3.2866138589577942	2.151006329692092
-3.258957548740732	2.113195178864395
-3.2320554929212877	2.07614071608316
-3.205867825981646	2.0398031083786585
-3.1803577582773883	2.0041455987248504
-3.155491267548154	1.9691341975496204
-3.131236828158377	1.9347374119751146
-3.1075651726626337	1.9009260073826617
-3.084449081172156	1.8676727967788977
-3.061863194721433	1.834952454161943
-3.0397838494262013	1.8027413486790054
-3.018188928713744	1.7710173968562635
-2.9970577313127817	1.7397599305883724
-2.9763708530278215	1.7089495789124003
-2.9561100806063183	1.6785681618746098
-2.9362582962437	1.6485985950350748
-2.9167993914721304	1.6190248033560692
-2.897718189347732	1.5898316433888797
-2.879000373994612	1.5610048328174666
-2.8606324266866623	1.5325308865398584
-2.842601567752316	1.5043970585725446
-2.8248957036770794	1.476591289152605
-2.8075033788555723	1.4491021564893911
-2.7904137315111126	1.4219188326837178
-2.773616453358283	1.395031043390064
-2.7571017526332895	1.3684290308465488
-2.740860320160448	1.3421035199410583
-2.724883298160179	1.3160456870188535
-2.709162251537105	1.290247131170318
-2.693689141415318	1.2646998477658409
-2.6784563007129125	1.2393962040300022
-2.6634564115701456	1.2143289164693527
-2.648682484465002	1.1894910299876367
-2.6341278388668186	1.1648758985390366
-2.6197860852942756	1.1404771671858263
-2.6056511086569127	1.1162887554395136
-2.5917170527718194	1.0923048417771917
-2.5779783059570462	1.068519849234585
-2.5644294876135083	1.0449284319876144
-2.551065435714787	1.0215254628418324
-2.5378811951322073	0.9983060215571746
-2.5248720067292	0.9752653839419552
-2.5120332971648804	0.9523990116561173
-2.4993606693520807	0.9297025426689107
-2.4868498935203225	0.907171782321534
-2.4744968988380123	0.8848026949489795
-2.4622977655526044	0.8625913960198698
-2.450248717610642	0.8405341447561481
-2.4383461157229758	0.8186273371979806
-2.4265864508433235	0.7968674996819615
-2.4149663380310242	0.7752512827035568
-2.4034825106709286	0.7537754551366431
-2.3921318150261	0.7324368987859019
-2.3809112051002725	0.7112326032489272
-2.369817737789359	0.6901596610674305
-2.3588485683026956	0.6692152631481403
-2.3480009458360787	0.6483966944355352
-2.337272209480399	0.6277013298201364
-2.326659784350346	0.6071266302669144
-2.3161611779194256	0.5866701391499655
-2.30577397654802	0.5663294787802743
-2.2954958421925014	0.5461023471144947
-2.285324509284222	0.5259865146336419
-2.2752577817678583	0.5059798213811058
-2.2652935302895916	0.48608017415053917
-2.2554296895259545	0.4662855438143735
-2.2456642556451136	0.44659396278481345
-2.2359952838927275	0.427003522599366
-2.2264208862951262	0.4075123716237359
-2.216939229473033	0.3881187128652194
-2.2075485325595485	0.368820801890406
-2.1982470652163397	0.3496169448410484
-2.1890331457428123	0.33050549654294636
-2.179905139272711	0.31148485870223386
-2.1708614560537014	0.29255347818468014
-2.161900549805122	0.27370984537312315
-2.153020916149885	0.2549524925990956
-2.1442210911163446	0.23627999264437985
-2.135499649706644	0.21769095730907742
-2.1268552045278075	0.19918403604239263
-2.1182864044825056	0.18075791463312432
-2.109791933516234	0.16241131395653652
-2.101370509418155	0.1441429887749286
-2.093020882672732	0.1259517265889659
-2.084741835359737	0.10783634653741689
-2.0765321801000685	0.08979569834266898
-2.0683907590452315	0.07182866129994214
-2.060316442908225	0.05393414330787738
-2.0523081300339223	0.036111079938648705
-2.0443647455068916	0.018358433545493547
-2.0364852402950286	0.0006751924060664494
-2.0286685904271295	-0.016939630100256675
-2.0209137962029398	-0.03448699628261398
-2.01321988143404	-0.051967844898052534
-2.0055858927141834	-0.06938309188146025
-1.9980108987178007	-0.08673363104733164
-1.9904939895252	-0.10402033476484379
-1.983034275973416	-0.12124405460728466
-1.9756308890314798	-0.1384056219770491
-1.9682829791990053	-0.15550584870731585
-1.960989715927103	-0.17254552764141096
-1.9537502870605548	-0.18952543319090034
-1.9465638983004272	-0.206446321873242
-1.9394297726861156	-0.22330893282999947
-1.9323471500960887	-0.2401139883263699
-1.9253152867664438	-0.2568621942328932
-1.918333454826587	-0.273554240490033
-1.9114009418512254	-0.2901908015564375
-1.904517050428109	-0.30677253684146655
-1.8976810977407383	-0.32330009112274427
-1.8908924151654964	-0.33977409494928285
-1.8841503478826211	-0.35619516503076365
-1.8774542545003505	-0.37256390461365135
-1.8708035066918538	-0.3888809038445218
-1.8641974888443307	-0.4051467401212169
-1.857635597719802	-0.4213619784322966
-1.8511172421271496	-0.43752717168526867
-1.8446418426050013	-0.453642861023938
-1.8382088311149172	-0.4697095761354885
-1.8318176507446051	-0.4857278355474996
-1.825467755420672	-0.5016981469154601
-1.8191586096306656	-0.5176210073009593
-1.8128896881538865	-0.5334969034411381
-1.8066604758008014	-0.5493263120095042
-1.8004704671606013	-0.5651096998686352
-1.7943191663567242	-0.580847524314887
-1.7882060868099112	-0.5965402333155934
-1.7821307510086384	-0.6121882657388628
-1.7760926902865477	-0.6277920515764047
-1.770091444606735	-0.6433520121594669
-1.764126562352505	-0.658868560368334
-1.7581976001245139	-0.6743421008354105
-1.752304122543926	-0.689773030142318
-1.7464457020614954	-0.705161737011033
-1.7406219187722471	-0.7205086024894596
-1.7348323602356703	-0.7358140001314564
-1.729076621301108	-0.7510782961716953
-1.7233543039383268	-0.7663018496953128
-1.7176650170728727	-0.7814850128028007
-1.7120083764262592	-0.7966281307700354
-1.7063840043606884	-0.8117315422038045
-1.7007915297281861	-0.826795579192885
-1.6952305877240121	-0.8418205674548813
-1.6897008197442012	-0.8568068264788947
-1.6842018732470734	-0.8717546696642584
-1.6787334016186124	-0.886664404455371
-1.673295064041552	-0.9015363324728518
-1.667886525368086	-0.9163707496410416
-1.6625074559960396	-0.9311679463120717
-1.6571575317484286	-0.9459282073865138
-1.651836433756263	-0.9606518124308158
-1.6465438483445087	-0.9753390357915448
-1.641279466921129	-0.9899901467065875
-1.6360429858690493	-1.0046054094133874
-1.6308341064409924	-1.0191850832543479
-1.6256525346571093	-1.0337294227794043
-1.6204979812052487	-1.0482386778459893
-1.6153701613438904	-1.0627130937163032
-1.6102687948075403	-1.0771529111521507
-1.605193605714591	-1.0915583665072817
-1.6001443224775749	-1.1059296918173713
-1.5951206777156641	-1.1202671148877177
-1.590122408169427	-1.1345708593787176
-1.5851492546177375	-1.148841144889154
-1.5802009617967685	-1.1630781870374323
-1.5752772783210172	-1.1772821975407513
-1.570377956606317	-1.19145338429232
-1.5655027527947218	-1.2055919514366669
-1.5606514266812856	-1.2196980994430884
-1.5558237416426133	-1.2337720251772901
-1.5510194645671758	-1.2478139219712991
-1.5462383657873056	-1.2618239796916588
-1.5414802190128416	-1.2758023848060072
-1.536744801266403	-1.2897493204479968
-1.5320318928201622	-1.3036649664807423
-1.52734127713417	-1.3175494995586843
-1.5226727407961393	-1.3314030931880287
-1.5180260734626339	-1.3452259177857455
-1.5134010678016605	-1.3590181407371946
-1.5087975194366103	-1.372779926452375
-1.5042152268914708	-1.3865114364209277
-1.4996539915373817	-1.4002128292657692
-1.4951136175403381	-1.413884260795601
-1.4905939118101725	-1.4275258840561174
-1.486094683950661	-1.441137849380111
-1.4816157462107915	-1.4547203044363903
-1.477156913437113	-1.4682733942776427
-1.472718003027196	-1.481797261387159
-1.4682988348841124	-1.4952920457245646
-1.4638992313719457	-1.508757884770491
-1.459519017272301	-1.5221949135702786
-1.455158019741768	-1.5356032647766922
-1.450816068270326	-1.5489830686917276
-1.4464929946406888	-1.5623344533074448
-1.442188632888502	-1.5756575443459813
-1.4379028192634509	-1.5889524652986209
-1.4336353921911686	-1.602219337464093
-1.429386192236026	-1.615458279985962
-1.4251550620646658	-1.6286694098892975
-1.4209418464103627	-1.6418528421164906
-1.416746392038127	-1.6550086895623561
-1.4125685477105512	-1.6681370631084596
-1.4084081641543864	-1.6812380716567463
-1.4042650940278392	-1.69431182216242
-1.4001391918885087	-1.7073584196662037
-1.3960303141620602	-1.720377967325843
-1.3919383191115078	-1.7333705664470251
-1.3878630668071452	-1.7463363165136154
-1.3838044190971168	-1.7592753152172946
-1.3797622395785685	-1.772187658486571
-1.3757363935694114	-1.785073440515219
-1.371726748080665	-1.7979327537901144
-1.3677331717893444	-1.8107656891185249
-1.3637555350119264	-1.8235723356548341
-1.359793709678318	-1.8363527809267564
-1.3558475693063892	-1.8491071108609853
-1.3519169889769918	-1.8618354098083532
-1.3480018453094753	-1.8745377605684959
-1.3441020164377115	-1.8872142444140183
-1.3402173819865737	-1.8998649411141866
-1.336347823048904	-1.912489928958142
-1.3324932221629096	-1.925089284777683
-1.328653463290023	-1.9376630839695892
-1.3248284317931827	-1.950211400517517
-1.3210180144155506	-1.962734307013454
-1.3172220992596426	-1.9752318746787707
-1.3134405757668315	-1.9877041733848966
-1.3096733346972966	-2.000151271673546
-1.3059202681103248	-2.0125732367765865
-1.3021812693449943	-2.024970134635537
-1.2984562330012341	-2.0373420299206835
-1.2947450549212371	-2.0496889860498397
-1.2910476321712443	-2.062011065206734
-1.287363863023634	-2.074308328359093
-1.283693646939402	-2.0865808352763446
-1.2800368845509116	-2.098828644547031
-1.2763934776450254	-2.1110518135958514
-1.2727633291465146	-2.1232503987004234
-1.2691463431017662	-2.1354244550077515
-1.2655424246628497	-2.1475740365503335
-1.2619514800718081	-2.15969919626203
-1.2583734166452873	-2.1717999859936103
-1.254808142759424	-2.1838764565280404
-1.2512555678350294	-2.1959286575954637
-1.2477156023230196	-2.2079566378879374
-1.244188157690126	-2.21996044507389
-1.2406731464048657	-2.231940125812328
-1.2371704819237563	-2.243895725766783
-1.2336800786777982	-2.255827289618994
-1.2302018520591653	-2.2677348610823858
-1.2267357184081766	-2.279618482915271
-1.223281595000473	-2.291478196933834
-1.2198394000344202	-2.3033140440248876
-1.2164090526187552	-2.315126064158401
-1.2129904727604448	-2.326914296399811
-1.209583581352741	-2.3386787789221186
-1.2061883001634779	-2.3504195490177637
-1.2028045518235435	-2.362136643110323
-1.1994322598155711	-2.373830096765966
-1.1960713484628394	-2.3854999447047396
-1.1927217429183303	-2.3971462208116576
-1.1893833691540052	-2.408768958147596
-1.1860561539502747	-2.42036818895998
-1.182740024885618	-2.4319439446933346
-1.1794349103264072	-2.4434962559996105
-1.1761407394169017	-2.455025152748368
-1.1728574420694164	-2.466530664036754
-1.1695849489546302	-2.4780128181993666
-1.1663231914921244	-2.4894716428178665
-1.1630721018410037	-2.500907164730532
-1.1598316128907433	-2.5123194100415542
-1.1566016582521406	-2.5237084041302618
-1.1533821722484678	-2.5350741716601144
-1.150173089906727	-2.546416736587621
-1.146974346949091	-2.5577361221710433
-1.1437858797844576	-2.5690323509790134
-1.140607625500178	-2.5803054448989573
-1.1374395218538895	-2.591555425145425
-1.134281507265518	-2.602782312268239
-1.1311335208093833	-2.613986126160559
-1.1279955022064587	-2.6251668860667663
-1.1248673918167518	-2.6363246105902562
-1.1217491306318057	-2.647459317701077
-1.1186406602673349	-2.6585710247434706
-1.1155419229559762	-2.6696597484432587
-1.1124528615401605	-2.6807255049151455
-1.1093734194651073	-2.691768309669869
-1.1063035407719295	-2.70278817762126
-1.1032431700908458	-2.713785123093176
-1.1001922526345205	-2.724759159826334
-1.0971507341914968	-2.7357103009850148
-1.0941185611197488	-2.7466385591636824
-1.0910956803403358	-2.7575439463934743
-1.08808203933115	-2.7684264741486215
-1.0850775861207835	-2.7792861533527224
-1.0820822692824827	-2.7901229943849586
-1.0790960379282124	-2.8009370070861745
-1.076118841702797	-2.8117282007649007
-1.0731506307781826	-2.822496584203239
-1.0701913558477711	-2.8332421656626936
-1.0672409681208526	-2.84396495288988
-1.0642994193171378	-2.854664953122163
-1.0613666616613666	-2.8653421730931905
-1.0584426478779998	-2.875996619038366
-1.0555273311860267	-2.8866282967001875
-1.0526206652938144	-2.8972372113335636
-1.0497226043940624	-2.907823367711
-1.0468331031588554	-2.918386770127717
-1.0439521167347612	-2.9289274224066926
-1.0410796007380319	-2.939445327903629
-1.0382155112498714	-2.9499404895118273
-1.035359804811785	-2.960412909667003
-1.0325124384210105	-2.970862590352003
-1.0296733695260043	-2.981289533101483
-1.0268425560220185	-2.9916937390064726
-1.0240199562467336	-3.0020752087189106
-1.021205528975987	-3.012433942456063
-1.0183992334195437	-3.022769940004916
-1.0156010292169415	-3.0330832007264736
-1.0128108764334205	-3.0433737235599976
-1.0100287355558992	-3.053641507027179
-1.0072545674890283	-3.063886549236241
-1.004488333551295	-3.0741088478859893
-1.001729995471216	-3.084308400269781
-0.9989795153835513	-3.0944852032794636
-0.9962368558256297	-3.1046392534092027
-0.9935019797336976	-3.114770546759292
-0.9907748504393376	-3.1248790790398964
-0.9880554316659468	-3.134964845574725
-0.9853436875252842	-3.145027841304641
-0.9826395825140525	-3.155068060791237
-0.9799430815105576	-3.165085498220341
-0.9772541497714041	-3.1750801474054713
-0.9745727529282651	-3.185052001791224
-0.9718988569846928	-3.1950010544566236
-0.9692324283129833	-3.2049272981184203
-0.9665734336510945	-3.214830725134328
-0.9639218400996306	-3.2247113275061987
-0.9612776151188461	-3.2345690968831753
-0.9586407265257298	-3.244404024564778
-0.9560111424911243	-3.2542161015039386
-0.953388831536893	-3.2640053183099904
-0.9507737625331454	-3.2737716652516107
-0.948165904695501	-3.2835151322597205
-0.9455652275824008	-3.29323570893033
-0.9429717010924784	-3.3029333845273317
-0.9403852954619462	-3.3126081479852756
-0.937805981262063	-3.3222599879120707
-0.9352337293966264	-3.3318888925916545
-0.9326685110995163	-3.3414948499866117
-0.9301102979322659	-3.3510778477407674
-0.927559061781702	-3.3606378731817195
-0.9250147748576094	-3.370174913323338
-0.922477409690439	-3.3796889548682163
-0.9199469391290677	-3.389179984210089
-0.9174233363385841	-3.3986479874362105
-0.9149065747981306	-3.408092950329684
-0.912396628298774	-3.417514858371753
-0.9098934709414227	-3.426913696744063
-0.907397077134771	-3.436289450330884
-0.9049074215933023	-3.4456421037212834
-0.9024244793353159	-3.454971641211262
-0.8999482256809945	-3.464278046805868
-0.8974786362505118	-3.473561304221265
-0.8950156869621694	-3.482821396886763
-0.8925593540305883	-3.492058307946806
-0.8901096139649146	-3.5012720202629417
-0.8876664435670756	-3.5104625164157457
-0.8852298199300683	-3.5196297787067103
-0.8827997204362839	-3.5287737891600965
-0.8803761227558637	-3.537894529524759
-0.8779590048450878	-3.5469919812759425
-0.8755483449448141	-3.556066125617024
-0.8731441215789276	-3.5651169434812418
-0.8707463135528392	-3.5741444155333832
-0.8683548999520173	-3.5831485221714434
-0.865969860140544	-3.5921292435282535
-0.8635911737597138	-3.601086559473062
-0.8612188207266577	-3.610020449613108
-0.8588527812329941	-3.6189308932951576
-0.8564930357435399	-3.6278178696069894
-0.8541395649950133	-3.636681357378869
-0.8517923499948025	-3.645521335184992
-0.8494513720197368	-3.6543377813448963
-0.847116612614916	-3.6631306739248384
-0.8447880535925519	-3.6718999907391354
-0.8424656770308457	-3.680645709351504
-0.8401494652729026	-3.6893678070763336
-0.8378394009256581	-3.698066260979969
-0.8355354668588614	-3.706741047881927
-0.8332376462040616	-3.7153921443561195
-0.8309459223536465	-3.7240195267320164
-0.8286602789598846	-3.7326231710958155
-0.8263806999340357	-3.7412030532915406
-0.82410716944544	-3.7497591489221653
-0.8218396719206815	-3.75829143335066
-0.8195781920427574	-3.7667998817010444
-0.8173227147502792	-3.775284468859394
-0.8150732252367022	-3.783745169474839
-0.8128297089495845	-3.7921819579605156
-0.810592151589879	-3.800594808494507
-0.80836053911125	-3.8089836950207454
-0.8061348577194098	-3.8173485912499032
-0.8039150938714958	-3.8256894706602447
-0.8017012342754711	-3.8340063064984586
-0.7994932658895467	-3.842299071780459
-0.7972911759216416	-3.8505677392921767
-0.7950949518288685	-3.8588122815902937
-0.7929045813170319	-3.867032671003
-0.7907200523401778	-3.8752288796306695
-0.7885413531001522	-3.883400879346563
-0.7863684720462012	-3.891548641797459
-0.7842013978745761	-3.8996721384043087
-0.7820401195281975	-3.907771340362818
-0.7798846261963146	-3.9158462186440444
-0.7777349073142158	-3.9238967439949386
-0.7755909525629573	-3.931922886938889
-0.7734527518691068	-3.9399246177762164
-0.771320295404543	-3.9479019065846663
-0.7691935735862487	-3.9558547232198595
-0.7670725770761603	-3.963783037315733
-0.7649572967810238	-3.971686818284942
-0.7628477238522848	-3.979566035319258
-0.760743849686015	-3.9874206573899134
-0.7586456659228449	-3.99525065324796
-0.7565531644479407	-4.003055991424564
-0.7544663373910122	-4.010836640231311
-0.7523851771263194	-4.018592567760462
-0.7503096762727456	-4.026323741885204
-0.7482398276938637	-4.034030130259862
-0.7461756244980531	-4.0417117003201035
-0.7441170600386265	-4.049368419283096
-0.7420641279140029	-4.057000254147668
-0.7400168219678848	-4.064607171694426
-0.7379751362894863	-4.072189138485861
-0.7359390652137741	-4.079746120866409
-0.7339086033217412	-4.087278084962525
-0.7318837454407023	-4.094784996682699
-0.729864486644631	-4.102266821717464
-0.7278508222545107	-4.1097235255393745
-0.7258427478387209	-4.117155073402973
-0.7238402592134481	-4.124561430344712
-0.7218433524431243	-4.131942561182876
-0.7198520238409106	-4.139298430517451
-0.7178662699691749	-4.146629002730009
-0.7158860876400368	-4.153934241983521
-0.7139114739159059	-4.1612141122221935
-0.7119424261100853	-4.1684685771712395
-0.7099789417873712	-4.175697600336656
-0.7080210187647016	-4.182901145004966
-0.7060686551118294	-4.190079174242921
-0.704121849152024	-4.197231650897209
-0.7021805994628044	-4.204358537594114
-0.7002449048766981	-4.211459796739168
-0.6983147644820384	-4.218535390516755
-0.6963901776237887	-4.225585280889714
-0.6944711439043856	-4.232609429598916
-0.6925576631846382	-4.23960779816279
-0.6906497355846334	-4.246580347876857
-0.68874736148469	-4.253527039813209
-0.6868505415263281	-4.2604478348199954
-0.6849592766132929	-4.267342693520852
-0.6830735679125827	-4.274211576314323
-0.6811934168555365	-4.281054443373249
-0.679318825138937	-4.287871254644137
-0.677449794726146	-4.294661969846503
-0.6755863278482831	-4.3014265484721745
-0.6737284270054407	-4.308164949784581
-0.6718760949679047	-4.314877132818024
-0.6700293347774482	-4.3215630563769025
-0.6681881497486336	-4.328222679034916
-0.6663525434701586	-4.334855959134249
-0.6645225198062286	-4.34146285478473
-0.6626980828979836	-4.348043323862947
-0.6608792371649352	-4.354597324011348
-0.6590659873064642	-4.36112481263731
-0.6572583383033341	-4.367625746912184
-0.6554562954192567	-4.374100083770309
-0.6536598642024898	-4.380547779907988
-0.6518690504874648	-4.386968791782452
-0.650083860396469	-4.393363075610787
-0.6483043003413433	-4.399730587368833
-0.6465303770252467	-4.406071282790045
-0.6447620974444354	-4.412385117364339
-0.6429994688900924	-4.418672046336901
-0.6412424989502002	-4.424932024706967
-0.6394911955114501	-4.43116500722656
-0.6377455667611884	-4.437370948399219
-0.636005621189411	-4.443549802478686
-0.6342713675907992	-4.449701523467554
-0.6325428150667975	-4.455826065115891
-0.6308199730277284	-4.461923380919839
-0.6291028511949578	-4.4679934241201655
-0.6273914596031069	-4.474036147700795
-0.6256858086023006	-4.480051504387294
-0.623985908860469	-4.486039446645341
-0.6222917713656828	-4.49199992667915
-0.6206034074285521	-4.497932896429866
-0.6189208286846615	-4.5038383075739095
-0.6172440470970546	-4.509716111521314
-0.6155730749587613	-4.515566259414014
-0.6139079248953865	-4.521388702124092
-0.6122486098677431	-4.527183390251994
-0.6105951431745266	-4.5329502741247145
-0.6089475384550523	-4.538689303793941
-0.6073058096920403	-4.544400429034154
-0.6056699712144494	-4.550083599340706
-0.6040400377003672	-4.555738763927838
-0.6024160241799558	-4.561365871726687
-0.6007979460384466	-4.566964871383231
-0.5991858190191977	-4.572535711256202
-0.5975796592267985	-4.578078339414962
-0.5959794831302406	-4.583592703637336
-0.5943853075661362	-4.589078751407412
-0.5927971497420064	-4.594536429913271
-0.5912150272396198	-4.599965686044719
-0.5896389580183966	-4.605366466390939
-0.5880689604188709	-4.610738717238123
-0.5865050531662146	-4.61608238456704
-0.5849472553738271	-4.621397414050584
-0.5833955865469923	-4.626683751051253
-0.581850066586588	-4.631941340618605
-0.5803107157928754	-4.637170127486645
-0.578777554869344	-4.642370056071182
-0.5772506049266337	-4.64754107046714
-0.5757298874865204	-4.652683114445804
-0.5742154244859725	-4.657796131452032
-0.5727072382812841	-4.662880064601413
-0.5712053516522622	-4.667934856677379
-0.5697097878065186	-4.672960450128256
-0.5682205703838017	-4.677956787064279
-0.5667377234604329	-4.682923809254529
-0.5652612715537998	-4.687861458123857
-0.5637912396269382	-4.69276967474971
-0.5623276530931896	-4.697648399858936
-0.5608705378209439	-4.702497573824512
-0.5594199201384579	-4.707317136662228
-0.5579758268387544	-4.712107028027321
-0.5565382851846229	-4.716867187211021
-0.5551073229136875	-4.721597553137061
-0.5536829682435718	-4.726298064358144
-0.5522652498771454	-4.730968659052305
-0.550854197007879	-4.735609275019247
-0.5494498393252654	-4.740219849676597
-0.5480522070203526	-4.744800320056115
-0.5466613307913696	-4.749350622799811
-0.5452772418494385	-4.7538706941560305
-0.5438999719244011	-4.758360469975441
-0.5425295532707285	-4.762819885706975
-0.5411660186735467	-4.76724887639369
-0.5398094014547576	-4.771647376668569
-0.5384597354792628	-4.776015320750235
-0.5371170551613095	-4.780352642438609
-0.5357813954709195	-4.7846592751104895
-0.5344527919404579	-4.788935151715052
-0.5331312806712972	-4.793180204769273
-0.531816898340593	-4.797394366353291
-0.5305096822081888	-4.801577568105672
-0.5292096701236358	-4.805729741218599
-0.5279169005333273	-4.809850816432984
-0.5266314124877635	-4.813940724033503
-0.5253532456489338	-4.817999393843533
-0.5240824402978365	-4.8220267552200164
-0.5228190373421253	-4.826022737048225
-0.5215630783238768	-4.829987267736451
-0.5203146054275094	-4.833920275210603
-0.5190736614878251	-4.837821686908701
-0.5178402899982041	-4.841691429775288
-0.5166145351189283	-4.845529430255747
-0.5153964416856567	-4.849335614290514
-0.5141860552180461	-4.853109907309208
-0.5129834219285224	-4.856852234224638
-0.5117885887312073	-4.860562519426725
-0.510601603250991	-4.8642406867763235
-0.5094225138327753	-4.867886659598925
-0.5082513695508712	-4.8715003606782545
-0.5070882202185638	-4.875081712249769
-0.5059331163978384	-4.878630635994042
-0.5047861094092894	-4.88214705303002
-0.5036472513421866	-4.885630883908181
-0.5025165950647398	-4.8890820486035675
-0.5013941942345207	-4.892500466508698
-0.5002801033090863	-4.895886056426365
-0.4991743775567828	-4.89923873656229
-0.4980770730677429	-4.902558424517674
-0.4969882467650689	-4.905845037281608
-0.49590795641623253	-4.909098491223346
-0.4948362606446592	-4.912318702084451
-0.49377321894152537	-4.915505584970808
-0.4927188916777745	-4.918659054344485
-0.4916733401163307	-4.921779024015463
-0.49063662642454303	-4.924865407133214
-0.4896088136868517	-4.927918116178132
-0.48858996591767584	-4.930937062952822
-0.4875801480745391	-4.9339221585732185
-0.4865794260714275	-4.936873313459559
-0.4855878667923923	-4.939790437327197
-0.48460553810539275	-4.942673439177246
-0.4836325088763981	-4.945522227287061
-0.48266884898373597	-4.948336709200548
-0.48171462933271	-4.9511167917183005
-0.4807699218704774	-4.953862380887562
-0.479834799601203	-4.956573381992001
-0.47890933660148494	-4.959249699541313
-0.47799360803607266	-4.961891237260609
-0.4770876901738573	-4.964497898079657
-0.47619166040417693	-4.9670695841218775
-0.47530559725340477	-4.969606196693168
-0.4744295804018498	-4.972107636270528
-0.47356369070098014	-4.974573802490441
-0.47270801019094566	-4.977004594137085
-0.471862622118447	-4.9793999091303025
-0.47102761095492307	-4.981759644513344
-0.47020306241508647	-4.9840836964404
-0.469389063475803	-4.9863719601638925
-0.4685857023953236	-4.9886243300215245
-0.4677930687328828	-4.990840699423101
-0.46701125336866006	-4.993020960837087
-0.46624034852412305	-4.995165005776924
-0.4654804477827562	-4.9972727247870825
-0.46473164611117895	-4.999344007428852
-0.4639940398806657	-5.00137874226586
-0.46326772688908446	-5.00337681684932
-0.4625528063832407	-5.005338117702982
-0.4618493790816616	-5.007262530307816
-0.4611575471978137	-5.009149939086384
-0.46047741446376017	-5.0110002273869165
-0.45980908615429045	-5.012813277467079
-0.45915266911149977	-5.014588970477426
-0.45850827176985737	-5.016327186444524
-0.457876004181755	-5.018027804253755
-0.4572559780435576	-5.01969070163177
-0.45664830672216156	-5.02131575512861
-0.4560531052820702	-5.022902840099459
-0.4554704905130068	-5.024451830686047
-0.4549005809580678	-5.025962599797673
-0.45434349694242987	-5.027435019091852
-0.45379936060262926	-5.028868958954579
-0.45326829591642237	-5.030264288480181
-0.45275042873323323	-5.031620875450781
-0.4522458868052196	-5.032938586315323
-0.45175479981894956	-5.03421728616819
-0.45127729942772177	-5.035456838727377
-0.4508135192845294	-5.036657106312202
-0.450363595075697	-5.03781794982058
-0.449927664555187	-5.0389392287058214
-0.44950586757960814	-5.040020800952933
-0.44909834614393934	-5.041062523054439
-0.4487052444179724	-5.0420642499857
-0.44832670878351044	-5.043025835179694
-0.44796288787231614	-5.043947130501291
-0.4476139326048561	-5.044827986220954
-0.44727999622983367	-5.045668250987908
-0.4469612343645405	-5.046467771802715
-0.44665780503604724	-5.047226393989275
-0.4463698687232551	-5.047943961166214
-0.4460975883998122	-5.048620315217659
-0.44584112957794453	-5.049255296263381
-0.44560066035319507	-5.049848742628278
-0.44537635145010684	-5.050400490811194
-0.4451683762688766	-5.05091037545306
-0.44497691093298775	-5.05137822930432
-0.44480213433786264	-5.051803883191645
-0.44464422820054694	-5.052187165983888
-0.4445033771104586	-5.052527904557306
-0.4443797685812244	-5.052825923759972
-0.4442735931036305	-5.0530810463754054
-0.4441850441997147	-5.05329309308536
-0.44411431847803473	-5.053461882431782
-0.44406161569012703	-5.0535872307778895
-0.44402713878820743	-5.0536689522683504
-0.4440110939841207	-5.053706858788566
-0.4440136908095919	-5.053700759922978
-0.4440351421777994	-5.053650462912432
-0.4440756644463017	-5.053555772610535
-0.44413547748136967	-5.053416491438976
-0.44421480472373515	-5.053232419341818
-0.44431387325581434	-5.0530033537386725
-0.44443291387042777	-5.052729089476791
-0.44457216114106723	-5.052409418781986
-0.4447318534937448	-5.0520441312083895
-0.4449122332804634	-5.051633013586976
-0.4451135468543485	-5.051175849972862
-0.4453360446465071	-5.050672421591294
-0.44557998124461434	-5.050122506782337
-0.4458456154733292	-5.0495258809441745
-0.44613321047653837	-5.048882316475033
-0.4464430338015117	-5.048191582713637
-0.4467753574849969	-5.047453445878193
-0.44713045814132646	-5.046667669003831
-0.4475086170525724	-5.045834011878471
-0.4479101202608173	-5.044952230977058
-0.44833525866259183	-5.044022079394137
-0.44878432810554253	-5.043043306774665
-0.44925762948739195	-5.042015659243083
-0.44975546885724815	-5.040938879330522
-0.450278157519334	-5.039812705900125
-0.450826012139208	-5.038636874070418
-0.4513993548525318	-5.037411115136659
-0.4519985133764745	-5.036135156490124
-0.45262382112381216	-5.0348087215352235
-0.453275617319814	-5.033431529604435
-0.4539542471219768	-5.032003295870929
-0.4546600617427112	-5.030523731258848
-0.4553934185750451	-5.028992542351149
-0.45615468132144343	-5.027409431294929
-0.45694422012583036	-5.025774095704166
-0.45776241170891163	-5.024086228559759
-0.4586096395068877	-5.022345518106817
-0.4594862938136663	-5.02055164774907
-0.4603927719266686	-5.018704295940326
-0.46132947829634885	-5.01680313607288
-0.4622968246795263	-5.014847836362739
-0.4632952302966552	-5.012838059731589
-0.4643251219931451	-5.010773463685388
-0.465386934404861	-5.008653700189446
-0.4664811101279264	-5.006478415539886
-0.4676080998929674	-5.004247250231371
-0.4687683627439352	-5.001959838820943
-0.4699623662216449	-4.999615809787846
-0.471190586552186	-4.997214785389206
-0.4724535088403595	-4.994756381511391
-0.47375162726828934	-4.992240207516929
-0.4750854452993923	-4.989665866086787
-0.4764554758878676	-4.987032953057882
-0.47786224169388347	-4.984341057255618
-0.4793062753046621	-4.981589760321291
-0.48078811946163463	-4.978778636534146
-0.48230832729388784	-4.975907252627922
-0.4838674625581015	-4.972975167601637
-0.48546609988519374	-4.969981932524445
-0.4871048250339104	-4.966927090334291
-0.48878423515158	-4.963810175630177
-0.49050493904229653	-4.960630714457748
-0.49226755744277306	-4.957388224087977
-0.49407272330614077	-4.954082212788668
-0.49592108209396857	-4.950712179588492
-0.4978132920767924	-4.947277614033268
-0.4997500246434604	-4.943777995934199
-0.5017319646196099	-4.9402127951076995
-0.5037598105955974	-4.93658147110654
-0.505834275264236	-4.932883472941908
-0.507956085768698	-4.929118238796033
-0.5101259840609483	-4.925285195725019
-0.5123447272711167	-4.921383759351431
-0.5146130880882054	-4.91741333354626
-0.5169318551525708	-4.913373310099799
-0.5193018334606254	-4.90926306838098
-0.5217238447822247	-4.905081974984675
-0.5241987280912467	-4.900829383366457
-0.5267273400098611	-4.896504633464287
-0.5293105552670461	-4.892107051306567
-0.5319492671719067	-4.887635948605965
-0.5346443881024031	-4.883090622338387
-0.5373968500100985	-4.878470354306472
-0.5402076049415943	-4.873774410686879
-0.5430776255773369	-4.869002041560699
-0.5460079057885181	-4.864152480426192
-0.5489994612128352	-4.8592249436930866
-0.5520533298499026	-4.85421863015757
-0.5551705726771692	-4.849132720457121
-0.5583522742872116	-4.843966376504226
-0.5615995435473561	-4.838718740898022
-0.5649135142825988	-4.833388936312811
-0.568295345982863	-4.82797606486237
-0.5717462245356969	-4.82247920743892
-0.5752673629855549	-4.8168974230254955
-0.578860002320888	-4.811229747980493
-0.582525412290331	-4.8054751952929875
-0.5862648922493395	-4.799632753807439
-0.5900797720387279	-4.793701387416225
-0.5939714128966193	-4.787680034218446
-0.5979412084054236	-4.7815676056432785
-0.601990585475552	-4.7753629855360975
-0.6061210053676653	-4.769065029205463
-0.6103339647553916	-4.762672562428973
-0.6146309968305237	-4.7561843804158235
-0.6190136724528753	-4.749599246723841
-0.6234836013470677	-4.7429158921285675
-0.628042433348702	-4.7361330134418616
-0.6326918597024864	-4.729249272277292
-0.6374336144150856	-4.722263293759454
-0.6422694756656127	-4.715173665174159
-0.6472012672768955	-4.707978934556209
-0.6522308602508333	-4.700677609211316
-0.6573601743713925	-4.693268154168467
-0.6625911798790345	-4.68574899055878
-0.6679258992205978	-4.678118493916671
-0.6733664088789616	-4.670374992398849
-0.6789148412871066	-4.662516764916338
-0.6845733868314909	-4.65454203917444
-0.6903442959500395	-4.646448989615147
-0.6962298813303883	-4.638235735256177
-0.7022325202144545	-4.629900337420372
-0.708354656815826	-4.621440797348734
-0.7145988048569579	-4.612855053689949
-0.7209675502336506	-4.6041409798586574
-0.7274635538148844	-4.595296381254214
-0.7340895543866512	-4.5863189923310435
-0.7408483717491238	-4.577206473511037
-0.7477429099771851	-4.567956407927713
-0.7547761608551641	-4.558566297991058
-0.7619512074974285	-4.549033561761152
-0.7692712281674675	-4.539355529117669
-0.7767395003090659	-4.529529437711424
-0.7843594048043172	-4.519552428682915
-0.7921344304744051	-4.509421542131704
-0.8000681788404388	-4.499133712319031
-0.8081643691630627	-4.488685762584716
-0.8164268437811553	-4.478074399957698
-0.8248595737717075	-4.4672962094379
-0.8334666649548645	-4.456347647925084
-0.8422523642702506	-4.445225037768362
-0.8512210665530322	-4.433924559907554
-0.8603773217407384	-4.422442246575148
-0.8697258425446946	-4.4107739735246705
-0.879271512623085	-4.3989154517482
-0.8890193952961052	-4.386862218642271
-0.898974742847548	-4.374609628577544
-0.9091430064614048	-4.362152842823384
-0.919529846846845	-4.349486818773726
-0.9301411456101892	-4.336606298415341
-0.9409830174383967	-4.3235057959737295
-0.9520618231651403	-4.310179584665323
-0.9633841837978918	-4.29662168247733
-0.9749569955926466	-4.282825836888386
-0.9867874462721153	-4.268785508433954
-0.9988830324935817	-4.254493853010074
-1.0112515786842087	-4.239943702797519
-1.0239012573747144	-4.2251275456752415
-1.036840611177117	-4.210037502977284
-1.0500785765689737	-4.19466530543059
-1.0636245096654957	-4.1790022670922236
-1.077488214182437	-4.163039257083032
-1.0916799718171348	-4.14676666889029
-1.1062105753029914	-4.130174386984024
-1.1210913644245715	-4.113251750459821
-1.1363342653170103	-4.095987513384466
-1.1519518334153267	-4.0783698014788445
-1.167957300467494	-4.060386064724371
-1.1843646260807206	-4.042023025423587
-1.2011885543347522	-4.023266621181298
-1.2184446760706216	-4.004101942197981
-1.2361494975500242	-3.984513162180552
-1.2543205162817168	-3.964483462074338
-1.2729763049297194	-3.9439949457017915
-1.2921366043570186	-3.923028546254611
-1.3118224270220762	-3.9015639224223193
-1.3320561721386912	-3.879579342747248
-1.3528617542388894	-3.8570515565666668
-1.374264747051214	-3.8339556496302487
-1.3962925449325585	-3.810264882155292
-1.4189745444824584	-3.785950506691376
-1.442342349439522	-3.760981562695438
-1.466430002529329	-3.735324644148647
-1.4912742486256296	-3.708943635853969
-1.5169148344327532	-3.681799413207313
-1.5433948509360704	-3.653849499196234
-1.5707611261502188	-3.6250476710973465
-1.5990646772878387	-3.5953435077506235
-1.6283612334618371	-3.5646818662984874
-1.6587118425368268	-3.5330022747750305
-1.6901835789134847	-3.500238223762643
-1.7228503730693785	-3.4663163362935268
-1.7567939888704676	-3.431155389982968
-1.7921051813918543	-3.394665158656887
-1.8288850767735174	-3.356745031949047
-1.8672468272274168	-3.317282359752677
-1.9073176097544169	-3.2761504529691887
-1.94924105792557	-3.2332061512006556
-1.9931802444155433	-3.1882868396993724
-2.0393213710662024	-3.1412067587977157
-2.0878783779297154	-3.0917523943700784
-2.139098760348219	-3.039676660271001
-2.1932709950980835	-2.9846914717226367
-2.250734141086845	-2.926458144164597
-2.3118904264533833	-2.8645748057167406
-2.37722201113735	-2.798559634189986
-2.4473137058362995	-2.727828137727747
-2.5228843827456675	-2.6516617436839254
-2.604831401410287	-2.569163372409701
-2.694295110494024	-2.4791929351435495
-2.7927554034793522	-2.3802707779935326
-2.9021815737868657	-2.270427826522747
-3.0252752067935087	-2.1469626934599213
-3.165885379164405	-2.0060264791210383
-3.329767478587477	-1.8418639514534805
-3.5260958893264793	-1.6453008602876547
-3.7708576399764655	-1.4003502894126454
-4.09589492975149	-1.0751701301465655
-4.5808335518663394	-0.5901346578402022
-5.559686523463773	0.38876909813720495

==> data/phi0.25_y0.1.dat <==
-1.5707963267948966	-1.5707963267948966
-1.4707963267948965	-1.498240405195439
-1.3707963267948966	-1.4253752544979172
-1.2707963267948965	-1.3518981151692087
-1.1707963267948966	-1.2775187344193015
-1.0707963267948966	-1.2019645939657984
-0.9707963267948965	-1.124985051446115
-0.8707963267948965	-1.0463542450253394
-0.7707963267948965	-0.9658727423842038
-0.6707963267948965	-0.8833680328586959
-0.5707963267948966	-0.7986940515390434
-0.47079632679489647	-0.711729980347934
-0.3707963267948964	-0.6223785939281107
-0.2707963267948965	-0.5305644127751601
-0.17079632679489642	-0.43623190000402945
-0.07079632679489656	-0.3393438991682098
0.02920367320510353	-0.23988046506343494
0.12920367320510362	-0.13783819179409396
0.2292036732051035	-0.03323009479850662
0.3292036732051036	0.07391394344151384
0.42920367320510344	0.18354620110487682
0.5292036732051035	0.2955997025652657
0.6292036732051036	0.40998649395612186
0.7292036732051037	0.5265957877584212
0.8292036732051038	0.6452921977520586
0.9292036732051034	0.7659143179821944
1.0292036732051035	0.8882739143471196
1.1292036732051036	1.0121559871563366
1.2292036732051037	1.1373199210664386
1.3292036732051038	1.2635018624877734
1.4292036732051034	1.390418357191343
1.5292036732051035	1.517771152985686

==> data/phi0.25_y1.4.dat <==
-1.5707963267948966	-1.5707963267948966
-1.4707963267948965	-1.520339525140013
-1.3707963267948966	-1.4693267716420577
-1.2707963267948965	-1.4172135371285706
-1.1707963267948966	-1.3634773886200917
-1.0707963267948966	-1.3076272593131726
-0.9707963267948965	-1.24921083217761
-0.8707963267948965	-1.187819771615429
-0.7707963267948965	-1.1230927645687447
-0.6707963267948965	-1.0547165362366604
-0.5707963267948966	-0.9824251628405294
-0.47079632679489647	-0.9059981034950474
-0.3707963267948964	-0.8252574154059538
-0.2707963267948965	-0.7400646097523613
-0.17079632679489642	-0.650317562329942
-0.07079632679489656	-0.5559478264327578
0.02920367320510353	-0.45691861654651056
0.12920367320510362	-0.3532236478431665
0.2292036732051035	-0.244886932303007
0.3292036732051036	-0.13196354877792524
0.42920367320510344	-0.014541320981068584
0.5292036732051035	0.10725674652711734
0.6292036732051036	0.23326950842229643
0.7292036732051037	0.36329451040256266
0.8292036732051038	0.49708500118714044
0.9292036732051034	0.6343475677326911
1.0292036732051035	0.7747408603163078
1.1292036732051036	0.9178758537182744
1.2292036732051037	1.06331801560123
1.3292036732051038	1.210591619232122
1.4292036732051034	1.3591862511025254
1.5292036732051035	1.5085653431520387

==> data/phi0.5_y0.1.dat <==
-1.5707963267948966	-1.5707963267948966
-1.4707963267948965	-1.525648817414211
-1.3707963267948966	-1.4796747002187962
-1.2707963267948965	-1.4320884196693657
-1.1707963267948966	-1.3821807375680393
-1.0707963267948966	-1.329343855518425
-0.9707963267948965	-1.27308435975103
-0.8707963267948965	-1.213024363057564
-0.7707963267948965	-1.1488930394125743
-0.6707963267948965	-1.080511660605773
-0.5707963267948966	-1.0077753051163194
-0.47079632679489647	-0.9306338971387965
-0.3707963267948964	-0.8490744751029115
-0.2707963267948965	-0.7631058394578021
-0.17079632679489642	-0.6727461325937921
-0.07079632679489656	-0.5780135065665822
0.02920367320510353	-0.4789198227681672
0.12920367320510362	-0.3754672599587807
0.2292036732051035	-0.26764773469907477
0.3292036732051036	-0.1554451156890525
0.42920367320510344	-0.03884029936216246
0.5292036732051035	0.08218073230487424
0.6292036732051036	0.20761577305609832
0.7292036732051037	0.3374322198924938
0.8292036732051038	0.47155023011513275
0.9292036732051034	0.6098240863083394
1.0292036732051035	0.7520233449644429
1.1292036732051036	0.8978161240190883
1.2292036732051037	1.046757536699224
1.3292036732051038	1.1982864969309592
1.4292036732051034	1.3517335863044837
1.5292036732051035	1.5063412138047259

==> data/phi0.5_y1.4.dat <==
-1.5707963267948966	-1.5707963267948966
-1.4707963267948965	-1.5698206611328889
-1.3707963267948966	-1.5673708079455753
-1.2707963267948965	-1.5620439632781085
-1.1707963267948966	-1.5525702069112228
-1.0707963267948966	-1.5378566426001594
-0.9707963267948965	-1.51701061501594
-0.8707963267948965	-1.4893425289267082
-0.7707963267948965	-1.454351920885601
-0.6707963267948965	-1.411702045107074
-0.5707963267948966	-1.361188404127849
-0.47079632679489647	-1.3027058358314285
-0.3707963267948964	-1.2362175063636773
-0.2707963267948965	-1.1617278872931132
-0.17079632679489642	-1.0792607662363818
-0.07079632679489656	-0.9888426417468592
0.02920367320510353	-0.8904914688210596
0.12920367320510362	-0.7842105837271248
0.2292036732051035	-0.6699876647973739
0.3292036732051036	-0.5477987010362404
0.42920367320510344	-0.4176170703224632
0.5292036732051035	-0.27942790235706016
0.6292036732051036	-0.13324784262655037
0.7292036732051037	0.020849938585155048
0.8292036732051038	0.1827062099320902
0.9292036732051034	0.3520432281936747
1.0292036732051035	0.5284321762081643
1.1292036732051036	0.7112646012700993
1.2292036732051037	0.8997330319095618
1.3292036732051038	1.0928262594490532
1.4292036732051034	1.2893437968533028
1.5292036732051035	1.4879315041171408

==> data/phi0.75_y0.1.dat <==
-1.5707963267948966	-1.5707963267948966
-1.4707963267948965	-1.5529861711666706
-1.3707963267948966	-1.53342357136104
-1.2707963267948965	-1.5105150514057961
-1.1707963267948966	-1.482948435060468
-1.0707963267948966	-1.4497565551418394
-0.9707963267948965	-1.4103208930598512
-0.8707963267948965	-1.3643296994471323
-0.7707963267948965	-1.3117114304468516
-0.6707963267948965	-1.2525621574699206
-0.5707963267948966	-1.1870793285373198
-0.47079632679489647	-1.1155077757656586
-0.3707963267948964	-1.0380991478955557
-0.2707963267948965	-0.9550833257785762
-0.17079632679489642	-0.8666493723989777
-0.07079632679489656	-0.7729335377946399
0.02920367320510353	-0.6740122824308274
0.12920367320510362	-0.5698988991827133
0.2292036732051035	-0.4605429628846289
0.3292036732051036	-0.3458324755512096
0.42920367320510344	-0.22559921104419173
0.5292036732051035	-0.09962840905898425
0.6292036732051036	0.032325391568575945
0.7292036732051037	0.17051404888838792
0.8292036732051038	0.3151604966309922
0.9292036732051034	0.46641038681511005
1.0292036732051035	0.62427054853186
1.1292036732051036	0.7885379343056603
1.2292036732051037	0.9587286011138225
1.3292036732051038	1.1340230092343198
1.4292036732051034	1.3132483696465873
1.5292036732051035	1.4949164332496192

==> data/phi0.75_y1.4.dat <==
-1.5707963267948966	-1.5707963267948966
-1.4707963267948965	-1.6191781343971674
-1.3707963267948966	-1.664456183894989
-1.2707963267948965	-1.7038009522841044
-1.1707963267948966	-1.734869398139622
-1.0707963267948966	-1.755917613621706
-0.9707963267948965	-1.7658106562398133
-0.8707963267948965	-1.7639534631375295
-0.7707963267948965	-1.7501778474897631
-0.6707963267948965	-1.7246174431891148
-0.5707963267948966	-1.6875921865250838
-0.47079632679489647	-1.6395130199992543
-0.3707963267948964	-1.580809392520758
-0.2707963267948965	-1.511877490092337
-0.17079632679489642	-1.4330452403333644
-0.07079632679489656	-1.3445499504816991
0.02920367320510353	-1.2465251182000232
0.12920367320510362	-1.1389939752174336
0.2292036732051035	-1.021868429785648
0.3292036732051036	-0.8949531791142198
0.42920367320510344	-0.7579558648198506
0.5292036732051035	-0.6105052539755268
0.6292036732051036	-0.4521805036537331
0.7292036732051037	-0.28255543443132913
0.8292036732051038	-0.10126199773871702
0.9292036732051034	0.09192393732141035
1.0292036732051035	0.29697472450324364
1.1292036732051036	0.5134878936964771
1.2292036732051037	0.7405647750137094
1.3292036732051038	0.9767188206561102
1.4292036732051034	1.2198486871272571
1.5292036732051035	1.4673066412985163

==> data/phi0.75_y1.4_extra.dat <==
-1.5707963267948966	-4.71238898038469
-1.470796326794897	-4.46400717278242
-1.3707963267948964	-4.2187291232845965
-1.2707963267948967	-3.9793843548954824
-1.1707963267948962	-3.7483159090399636
-1.0707963267948966	-3.52726769355788
-0.9707963267948969	-3.3173746509397732
-0.8707963267948964	-3.1192318440420563
-0.7707963267948967	-2.933007459689823
-0.6707963267948966	-2.7585678639904714
-0.5707963267948966	-2.5955931206545024
-0.47079632679489647	-2.4436722871803314
-0.3707963267948964	-2.302375914658828
-0.27079632679489674	-2.1713078170872495
-0.1707963267948962	-2.0501400668462213
-0.07079632679489656	-1.9386353566978873
0.02920367320510353	-1.8366601889795624
0.12920367320510362	-1.7441913319621525
0.22920367320510326	-1.6613168773939384
0.3292036732051038	-1.588232128065366
0.42920367320510344	-1.5252294423597355
0.5292036732051035	-1.4726800532040594
0.6292036732051036	-1.431004803525853
0.7292036732051037	-1.4006298727482565
0.8292036732051038	-1.3819233094408687
0.9292036732051034	-1.375109244500997
1.0292036732051035	-1.3801600316828297
1.1292036732051036	-1.3966732008760632
1.2292036732051037	-1.4237500821932954
1.3292036732051038	-1.459904127835696
1.4292036732051034	-1.5030339943068436
1.5292036732051035	-1.5504919484781023

==> data/phi0_y0.1.dat <==
-1.5707963267948966	-1.5707963267948966
-1.4707963267948965	-1.4707963267948965
-1.3707963267948966	-1.3707963267948966
-1.2707963267948965	-1.2707963267948965
-1.1707963267948966	-1.1707963267948966
-1.0707963267948966	-1.0707963267948966
-0.9707963267948965	-0.9707963267948965
-0.8707963267948965	-0.8707963267948965
-0.7707963267948965	-0.7707963267948965
-0.6707963267948965	-0.6707963267948965
-0.5707963267948966	-0.5707963267948966
-0.47079632679489647	-0.47079632679489647
-0.3707963267948964	-0.3707963267948964
-0.2707963267948965	-0.2707963267948965
-0.17079632679489642	-0.17079632679489642
-0.07079632679489656	-0.07079632679489656
0.02920367320510353	0.02920367320510353
0.12920367320510362	0.12920367320510362
0.2292036732051035	0.2292036732051035
0.3292036732051036	0.3292036732051036
0.42920367320510344	0.42920367320510344
0.5292036732051035	0.5292036732051035
0.6292036732051036	0.6292036732051036
0.7292036732051037	0.7292036732051037
0.8292036732051038	0.8292036732051038
0.9292036732051034	0.9292036732051034
1.0292036732051035	1.0292036732051035
1.1292036732051036	1.1292036732051036
1.2292036732051037	1.2292036732051037
1.3292036732051038	1.3292036732051038
1.4292036732051034	1.4292036732051034
1.5292036732051035	1.5292036732051035

==> data/phi0_y1.4.dat <==
-1.5707963267948966	-1.5707963267948966
-1.4707963267948965	-1.4707963267948965
-1.3707963267948966	-1.3707963267948966
-1.2707963267948965	-1.2707963267948965
-1.1707963267948966	-1.1707963267948966
-1.0707963267948966	-1.0707963267948966
-0.9707963267948965	-0.9707963267948965
-0.8707963267948965	-0.8707963267948965
-0.7707963267948965	-0.7707963267948965
-0.6707963267948965	-0.6707963267948965
-0.5707963267948966	-0.5707963267948966
-0.47079632679489647	-0.47079632679489647
-0.3707963267948964	-0.3707963267948964
-0.2707963267948965	-0.2707963267948965
-0.17079632679489642	-0.17079632679489642
-0.07079632679489656	-0.07079632679489656
0.02920367320510353	0.02920367320510353
0.12920367320510362	0.12920367320510362
0.2292036732051035	0.2292036732051035
0.3292036732051036	0.3292036732051036
0.42920367320510344	0.42920367320510344
0.5292036732051035	0.5292036732051035
0.6292036732051036	0.6292036732051036
0.7292036732051037	0.7292036732051037
0.8292036732051038	0.8292036732051038
0.9292036732051034	0.9292036732051034
1.0292036732051035	1.0292036732051035
1.1292036732051036	1.1292036732051036
1.2292036732051037	1.2292036732051037
1.3292036732051038	1.3292036732051038
1.4292036732051034	1.4292036732051034
1.5292036732051035	1.5292036732051035

==> data/phi1.0_y0.1.dat <==
-1.5707963267948966	-1.5707963267948966
-1.4707963267948965	-1.5802176167576143
-1.3707963267948966	-1.5863669380099705
-1.2707963267948965	-1.5864351398943235
-1.1707963267948966	-1.5783823912864574
-1.0707963267948966	-1.5610217030667117
-0.9707963267948965	-1.5339174210790845
-0.8707963267948965	-1.4971887301658706
-0.7707963267948965	-1.4513006403764424
-0.6707963267948965	-1.3968898580627296
-0.5707963267948966	-1.3346402356755651
-0.47079632679489647	-1.2652034464276856
-0.3707963267948964	-1.189153544714105
-0.2707963267948965	-1.1069638876652939
-0.17079632679489642	-1.0189973131041559
-0.07079632679489656	-0.9255032570993592
0.02920367320510353	-0.8266178028459001
0.12920367320510362	-0.722364340952157
0.2292036732051035	-0.6126537256822456
0.3292036732051036	-0.4972837460623554
0.42920367320510344	-0.37593861872020945
0.5292036732051035	-0.24819027428619495
0.6292036732051036	-0.11350467263143409
0.7292036732051037	0.028741572745717987
0.8292036732051038	0.17922634299257756
0.9292036732051034	0.3386182691677935
1.0292036732051035	0.5074721387279172
1.1292036732051036	0.6860750237272302
1.2292036732051037	0.8742481580808928
1.3292036732051038	1.0711370129105977
1.4292036732051034	1.2750587021126552
1.5292036732051035	1.4834993820170945

==> data/phi1.0_y1.4.dat <==
-1.5707963267948966	-1.5707963267948966
-1.4707963267948965	-1.668351259946105
-1.3707963267948966	-1.7601379467943878
-1.2707963267948965	-1.8411828270993649
-1.1707963267948966	-1.9078386062110249
-1.0707963267948966	-1.9579380866764298
-0.9707963267948965	-1.9906304773615109
-0.8707963267948965	-2.0060499415456876
-0.7707963267948965	-2.004956446750736
-0.6707963267948965	-1.9884317331707695
-0.5707963267948966	-1.9576581159100992
-0.47079632679489647	-1.913774733225197
-0.3707963267948964	-1.8577929739328634
-0.2707963267948965	-1.790551737077671
-0.17079632679489642	-1.7126968740282038
-0.07079632679489656	-1.6246737527818111
0.02920367320510353	-1.5267258136522013
0.12920367320510362	-1.4188949330540321
0.2292036732051035	-1.3010215640271263
0.3292036732051036	-1.1727443222161453
0.42920367320510344	-1.0335003079753835
0.5292036732051035	-0.8825293744462921
0.6292036732051036	-0.7188881316232805
0.7292036732051037	-0.5414829957313594
0.8292036732051038	-0.34913600461483507
0.9292036732051034	-0.14070149879813765
1.0292036732051035	0.08474665632158163
1.1292036732051036	0.32764456579449447
1.2292036732051037	0.5875955888484601
1.3292036732051038	0.8630132284028962
1.4292036732051034	1.1508682114045954
1.5292036732051035	1.4466952282729901

==> data/phi1.0_y1.4_extra.dat <==
-1.5707963267948966	-4.71238898038469
-1.470796326794897	-4.414834047233482
-1.3707963267948964	-4.123047360385197
-1.2707963267948967	-3.842002480080222
-1.1707963267948962	-3.57534670096856
-1.0707963267948966	-3.3252472205031567
-0.9707963267948969	-3.0925548298180763
-0.8707963267948964	-2.8771353656338983
-0.7707963267948967	-2.6782288604288507
-0.6707963267948966	-2.4947535740088167
-0.5707963267948966	-2.325527191269487
-0.47079632679489647	-2.169410573954389
-0.3707963267948964	-2.0253923332467227
-0.27079632679489674	-1.8926335701019155
-0.1707963267948962	-1.7704884331513822
-0.07079632679489656	-1.658511554397775
0.02920367320510353	-1.5564594935273846
0.12920367320510362	-1.4642903741255537
0.22920367320510326	-1.3821637431524603
0.3292036732051038	-1.3104409849634409
0.42920367320510344	-1.2496849992042032
0.5292036732051035	-1.2006559327332937
0.6292036732051036	-1.1642971755563054
0.7292036732051037	-1.1417023114482263
0.8292036732051038	-1.1340493025647507
0.9292036732051034	-1.1424838083814486
1.0292036732051035	-1.167931963501168
1.1292036732051036	-1.2108298729740805
1.2292036732051037	-1.270780896028046
1.3292036732051038	-1.3461985355824821
1.4292036732051034	-1.4340535185841816
1.5292036732051035	-1.5298805354525764

==> data/rt_in_tau_phi0.0_y-1.4.dat <==
-3.141592653589793	2.4579955903729784
-3.1315926535897933	2.458045591206334
-3.121592653589793	2.458195603707734
-3.1115926535897933	2.458445657889183
-3.101592653589793	2.4587958037973783
-3.0915926535897933	2.4592461115537976
-3.081592653589793	2.459796671410913
-3.0715926535897933	2.4604475938246293
-3.061592653589793	2.4611990095430754
-3.0515926535897933	2.4620510697118942
-3.041592653589793	2.463003945996214
-3.0315926535897932	2.464057830719511
-3.021592653589793	2.465212937019606
-3.0115926535897932	2.4664694990220606
-3.001592653589793	2.467827772031274
-2.991592653589793	2.46928803273962
-2.981592653589793	2.470850579454988
-2.971592653589793	2.4725157323471256
-2.961592653589793	2.4742838337132276
-2.951592653589793	2.4761552482632383
-2.941592653589793	2.478130363425387
-2.931592653589793	2.4802095896724974
-2.921592653589793	2.4823933608696818
-2.911592653589793	2.4846821346440393
-2.901592653589793	2.4870763927770594
-2.891592653589793	2.4895766416204483
-2.8815926535897933	2.492183412536167
-2.871592653589793	2.4948972623615164
-2.861592653589793	2.4977187739001554
-2.851592653589793	2.5006485564400025
-2.8415926535897933	2.5036872462990365
-2.831592653589793	2.5068355074000643
-2.8215926535897933	2.510094031875609
-2.811592653589793	2.5134635407041315
-2.8015926535897933	2.516944784378885
-2.791592653589793	2.520538543610783
-2.7815926535897932	2.5242456300667366
-2.771592653589793	2.528066887145034
-2.7615926535897932	2.5320031907894083
-2.751592653589793	2.5360554503435653
-2.741592653589793	2.5402246094480336
-2.731592653589793	2.5445116469813445
-2.721592653589793	2.548917578047651
-2.711592653589793	2.553443455013052
-2.701592653589793	2.558090368593016
-2.691592653589793	2.5628594489934686
-2.681592653589793	2.5677518671082606
-2.671592653589793	2.5727688357759235
-2.661592653589793	2.577911611098802
-2.651592653589793	2.583181493827865
-2.641592653589793	2.5885798308167014
-2.6315926535897933	2.5941080165484642
-2.621592653589793	2.599767494739767
-2.611592653589793	2.6055597600258
-2.601592653589793	2.61148635973126
-2.5915926535897933	2.617548895731959
-2.581592653589793	2.623749026412363
-2.571592653589793	2.6300884687246415
-2.561592653589793	2.6365690003552382
-2.5515926535897933	2.6431924620053797
-2.541592653589793	2.649960759792416
-2.5315926535897932	2.6568758677793833
-2.521592653589793	2.663939830640733
-2.5115926535897932	2.6711547664727537
-2.501592653589793	2.6785228697578574
-2.491592653589793	2.6860464144925946
-2.481592653589793	2.6937277574900373
-2.471592653589793	2.7015693418679594
-2.461592653589793	2.709573700735185
-2.451592653589793	2.717743461089409
-2.441592653589793	2.7260813479409096
-2.431592653589793	2.7345901886776893
-2.4215926535897934	2.7432729176889037
-2.411592653589793	2.7521325812648
-2.401592653589793	2.761172342792929
-2.391592653589793	2.770395488272084
-2.3815926535897933	2.7798054321672376
-2.371592653589793	2.7894057236307965
-2.361592653589793	2.799200053117704
-2.351592653589793	2.809192259424399
-2.3415926535897933	2.819386337184322
-2.331592653589793	2.829786444855673
-2.321592653589793	2.8403969132404194
-2.311592653589793	2.851222254577229
-2.3015926535897933	2.8622671722550552
-2.291592653589793	2.8735365711986134
-2.2815926535897932	2.8850355689819986
-2.271592653589793	2.8967695077322935
-2.2615926535897932	2.9087439668912043
-2.251592653589793	2.920964776909753
-2.241592653589793	2.933438033958793
-2.231592653589793	2.946170115746845
-2.221592653589793	2.9591676985465005
-2.211592653589793	2.972437775541639
-2.201592653589793	2.98598767662004
-2.191592653589793	2.999825089749941
-2.181592653589793	3.0139580840948192
-2.1715926535897934	3.0283951350385263
-2.161592653589793	3.0431451513131185
-2.151592653589793	3.0582175044447273
-2.141592653589793	3.073622060758993
-2.1315926535897933	3.0893692162174813
-2.121592653589793	3.1054699343906815
-2.111592653589793	3.1219357879123972
-2.101592653589793	3.138779003805412
-2.0915926535897933	3.1560125131202046
-2.081592653589793	3.1736500053884775
-2.071592653589793	3.1917059884627204
-2.061592653589793	3.2101958543936973
-2.0515926535897933	3.2291359520917036
-2.041592653589793	3.24854366762721
-2.031592653589793	3.2684375131551127
-2.021592653589793	3.2888372255980367
-2.0115926535897932	3.309763876402463
-2.001592653589793	3.3312399938925514
-1.991592653589793	3.3532896999973065
-1.9815926535897932	3.375938863425783
-1.9715926535897932	3.399215271723027
-1.9615926535897932	3.423148825069878
-1.9515926535897932	3.4477717552094687
-1.9415926535897932	3.4731188735136382
-1.9315926535897932	3.499227852970842
-1.9215926535897931	3.526139549818286
-1.9115926535897931	3.5538983717001194
-1.9015926535897931	3.5825527006688125
-1.8915926535897931	3.612155381134932
-1.881592653589793	3.642764285111772
-1.871592653589793	3.6744429699293715
-1.861592653589793	3.7072614471859557
-1.851592653589793	3.7412970863050354
-1.841592653589793	3.776635682002148
-1.831592653589793	3.8133727226891834
-1.821592653589793	3.8516149069862635
-1.811592653589793	3.8914819689576783
-1.801592653589793	3.933108890702317
-1.791592653589793	3.9766486053333665
-1.781592653589793	4.022275326845985
-1.771592653589793	4.070188689863677
-1.761592653589793	4.120618947773359
-1.751592653589793	4.173833571540799
-1.741592653589793	4.230145728042679
-1.7315926535897932	4.28992531932886
-1.7215926535897932	4.353613571087523
-1.7115926535897932	4.421742634297348
-1.7015926535897932	4.494962420912418
-1.6915926535897932	4.574078134386698
-1.6815926535897932	4.660104056119877
-1.6715926535897931	4.754342845325615
-1.6615926535897931	4.858506411630563
-1.6515926535897931	4.974907609908227
-1.6415926535897931	5.106779244351415
-1.631592653589793	5.2588376049078995
-1.621592653589793	5.438356906035066
-1.611592653589793	5.657436226972086
-1.601592653589793	5.938513520348376
-1.591592653589793	6.331046576882561
-1.581592653589793	6.986564331513857
-1.571592653589793	9.593496606081057
-1.561592653589793	7.146162321532727
-1.551592653589793	6.410710760119853
-1.541592653589793	5.991598519759598
-1.531592653589793	5.697236590526623
-1.521592653589793	5.4701861228136615
-1.511592653589793	5.2853515294282545
-1.501592653589793	5.129495245999804
-1.491592653589793	4.99477394844938
-1.481592653589793	4.87615521902068
-1.4715926535897932	4.770216594008254
-1.4615926535897932	4.674524533596195
-1.4515926535897932	4.5872866750743775
-1.4415926535897932	4.50714466273487
-1.4315926535897932	4.433044432921232
-1.4215926535897931	4.364151609048484
-1.4115926535897931	4.299794399607379
-1.4015926535897931	4.239423922358414
-1.3915926535897931	4.182585938499134
-1.381592653589793	4.128900272512098
-1.371592653589793	4.078045538762787
-1.361592653589793	4.02974761300441
-1.351592653589793	3.9837707982448265
-1.341592653589793	3.939910962950764
-1.331592653589793	3.8979901456794215
-1.321592653589793	3.857852265436046
-1.311592653589793	3.819359676502452
-1.301592653589793	3.78239037577716
-1.291592653589793	3.74683571972239
-1.281592653589793	3.712598543244278
-1.271592653589793	3.6795915984741248
-1.261592653589793	3.647736250310273
-1.251592653589793	3.616961379657759
-1.241592653589793	3.5872024559037854
-1.231592653589793	3.5584007482284497
-1.2215926535897932	3.5305026515365574
-1.2115926535897932	3.503459107584544
-1.2015926535897932	3.4772251056122907
-1.1915926535897932	3.451759249726249
-1.1815926535897932	3.427023382605073
-1.1715926535897931	3.4029822569517307
-1.1615926535897931	3.379603247601911
-1.1515926535897931	3.3568560983973046
-1.1415926535897931	3.3347126989048865
-1.1315926535897929	3.3131468868566496
-1.121592653589793	3.2921342728345895
-1.1115926535897929	3.2716520842615173
-1.101592653589793	3.2516790262016926
-1.0915926535897933	3.2321951568438108
-1.081592653589793	3.2131817758465693
-1.0715926535897933	3.194621323984846
-1.061592653589793	3.1764972927514465
-1.0515926535897933	3.1587941427525386
-1.041592653589793	3.14149722989007
-1.0315926535897932	3.124592738456439
-1.021592653589793	3.108067620379198
-1.0115926535897932	3.0919095399499086
-1.001592653589793	3.0761068234538564
-0.9915926535897932	3.060648413188499
-0.981592653589793	3.045523825419866
-0.9715926535897932	3.0307231118792783
-0.961592653589793	3.0162368244487885
-0.9515926535897932	3.0020559827238746
-0.9415926535897929	2.988172044176814
-0.9315926535897932	2.9745768766747256
-0.9215926535897929	2.961262733132984
-0.9115926535897931	2.9482222281082024
-0.9015926535897929	2.9354483161556013
-0.8915926535897931	2.922934271793787
-0.8815926535897929	2.9106736709360166
-0.8715926535897931	2.8986603736612504
-0.8615926535897929	2.8868885082108804
-0.8515926535897931	2.875352456108223
-0.8415926535897928	2.864046838307797
-0.8315926535897931	2.8529665022902937
-0.8215926535897933	2.842106510027046
-0.811592653589793	2.831462126744883
-0.8015926535897933	2.82102881042859
-0.791592653589793	2.8108022020038677
-0.7815926535897932	2.8007781161487917
-0.771592653589793	2.7909525326863545
-0.7615926535897932	2.7813215885147993
-0.751592653589793	2.771881570036184
-0.7415926535897932	2.762628906046981
-0.731592653589793	2.7535601610575364
-0.7215926535897932	2.7446720290099984
-0.711592653589793	2.7359613273667827
-0.7015926535897932	2.7274249915439417
-0.6915926535897929	2.719060069665824
-0.6815926535897932	2.7108637176193167
-0.6715926535897929	2.702833194387638
-0.6615926535897931	2.6949658576452205
-0.6515926535897929	2.687259159596621
-0.6415926535897931	2.679710643043716
-0.6315926535897929	2.6723179376665938
-0.6215926535897931	2.6650787565046605
-0.6115926535897929	2.6579908926254574
-0.6015926535897931	2.651052215969606
-0.5915926535897928	2.6442606703611253
-0.5815926535897931	2.637614270673135
-0.5715926535897933	2.6311111001396714
-0.561592653589793	2.6247493078049815
-0.5515926535897933	2.6185271061022712
-0.541592653589793	2.6124427685544247
-0.5315926535897932	2.606494627589732
-0.521592653589793	2.6006810724661245
-0.5115926535897932	2.595000547297855
-0.501592653589793	2.589451549178969
-0.4915926535897932	2.584032626398271
-0.481592653589793	2.5787423767408524
-0.4715926535897932	2.573579445871555
-0.46159265358979296	2.5685425257960466
-0.45159265358979317	2.563630353395463
-0.44159265358979294	2.55884170903082
-0.43159265358979315	2.554175415213648
-0.4215926535897929	2.549630335339514
-0.41159265358979313	2.545205372481308
-0.4015926535897929	2.5408994682393655
-0.3915926535897931	2.53671160164567
-0.3815926535897929	2.5326407881195574
-0.3715926535897931	2.528686078472493
-0.36159265358979287	2.524846557959643
-0.3515926535897931	2.5211213453760974
-0.34159265358979285	2.517509592195733
-0.33159265358979306	2.5140104817508213
-0.3215926535897933	2.510623228450603
-0.31159265358979304	2.507347077037154
-0.30159265358979326	2.504181301876973
-0.291592653589793	2.5011252062868015
-0.28159265358979324	2.4981781218922943
-0.271592653589793	2.4953394080182263
-0.2615926535897932	2.4926084511090036
-0.251592653589793	2.489984664178326
-0.2415926535897932	2.4874674862869086
-0.23159265358979297	2.4850563820472487
-0.2215926535897932	2.4827508411544708
-0.21159265358979296	2.4805503779423574
-0.20159265358979317	2.4784545309637207
-0.19159265358979294	2.476462862594317
-0.18159265358979315	2.4745749586595807
-0.17159265358979292	2.4727904280834694
-0.16159265358979313	2.4711089025587896
-0.1515926535897929	2.46953003623839
-0.14159265358979312	2.468053505446671
-0.13159265358979289	2.4666790084108943
-0.1215926535897931	2.4654062650117963
-0.11159265358979287	2.464235016553088
-0.10159265358979308	2.4631650255494106
-0.09159265358979285	2.4621960755323853
-0.08159265358979306	2.4613279708744225
-0.07159265358979283	2.460560536629971
-0.061592653589793045	2.459893618393947
-0.05159265358979326	2.4593270821770807
-0.04159265358979303	2.4588608142979895
-0.03159265358979324	2.4584947212917654
-0.02159265358979301	2.458228729834943
-0.011592653589793223	2.4580627866867064
-0.0015926535897929917	2.457996858646243
0.008407346410206795	2.458030932526163
0.018407346410207026	2.4581650151419456
0.028407346410206813	2.458399133317395
0.038407346410207044	2.458733333906109
0.04840734641020683	2.459167683829002
0.05840734641020706	2.459702270127948
0.06840734641020685	2.460337200035625
0.07840734641020708	2.4610726010616935
0.08840734641020687	2.461908621095446
0.0984073464102071	2.462845428525111
0.10840734641020688	2.4638832123740078
0.11840734641020711	2.465022182453798
0.1284073464102069	2.466262569535091
0.13840734641020713	2.4676046255356994
0.14840734641020692	2.469048623726881
0.15840734641020715	2.4705948589579214
0.16840734641020694	2.4722436478994525
0.17840734641020717	2.473995329305949
0.18840734641020696	2.475850264297856
0.19840734641020674	2.4778088366638626
0.20840734641020697	2.4798714531838715
0.21840734641020676	2.4820385439732378
0.228407346410207	2.484310562848925
0.23840734641020678	2.48668798771824
0.248407346410207	2.48917132099088
0.2584073464102068	2.4917610900150597
0.268407346410207	2.4944578475385497
0.2784073464102068	2.4972621721955
0.28840734641020704	2.5001746690199984
0.29840734641020683	2.5031959699873525
0.30840734641020706	2.5063267345841727
0.31840734641020685	2.509567650408382
0.3284073464102071	2.512919433800363
0.33840734641020687	2.516382830506526
0.3484073464102071	2.5199586163766607
0.3584073464102069	2.5236475980965265
0.3684073464102071	2.5274506139572215
0.3784073464102069	2.5313685346629757
0.38840734641020713	2.53540226417911
0.3984073464102069	2.539552740622016
0.40840734641020715	2.543820937193139
0.41840734641020694	2.5482078631590506
0.42840734641020717	2.5527145648798615
0.43840734641020696	2.557342126888339
0.44840734641020674	2.562091673022268
0.458407346410207	2.5669643676127523
0.46840734641020676	2.571961416731324
0.478407346410207	2.5770840694989294
0.4884073464102068	2.5823336194600457
0.498407346410207	2.587711406025416
0.5084073464102068	2.593218815987114
0.518407346410207	2.5988572851099034
0.5284073464102068	2.6046282998031227
0.538407346410207	2.6105333988776267
0.5484073464102068	2.616574175392614
0.5584073464102071	2.6227522785975217
0.5684073464102068	2.629069415974517
0.5784073464102071	2.6355273553875254
0.5884073464102069	2.6421279273441427
0.5984073464102071	2.648873027377251
0.6084073464102069	2.6557646185536434
0.6184073464102071	2.6628047341175107
0.6284073464102069	2.6699954802772217
0.6384073464102071	2.677339039144462
0.6484073464102069	2.684837671835484
0.6584073464102072	2.6924937217449716
0.6684073464102069	2.700309618003829
0.6784073464102072	2.7082878791331004
0.688407346410207	2.7164311169071778
0.6984073464102067	2.724742040440523
0.708407346410207	2.733223460513267
0.7184073464102068	2.7418782941523183
0.728407346410207	2.7507095694859816
0.7384073464102068	2.7597204308915924
0.748407346410207	2.7689141444573466
0.7584073464102068	2.778294103781284
0.768407346410207	2.78786383613242
0.7784073464102068	2.797627009001182
0.788407346410207	2.8075874370687437
0.7984073464102068	2.8177490896275117
0.8084073464102071	2.828116098487961
0.8184073464102068	2.8386927664102775
0.8284073464102071	2.8494835761028674
0.8384073464102069	2.860493199833783
0.8484073464102071	2.8717265097055606
0.8584073464102069	2.8831885886488853
0.8684073464102067	2.8948847421959885
0.8784073464102073	2.906820511100804
0.8884073464102071	2.9190016848797153
0.8984073464102069	2.93143431635441
0.9084073464102067	2.9441247372868373
0.9184073464102074	2.957079575205918
0.9284073464102072	2.970305771536391
0.938407346410207	2.98381060115234
0.9484073464102067	2.997601693491577
0.9584073464102065	3.0116870553825543
0.9684073464102072	3.0260750957529203
0.978407346410207	3.0407746524086736
0.9884073464102068	3.055795021095407
0.9984073464102066	3.071145987078734
1.0084073464102072	3.086837859510313
1.018407346410207	3.1028815088792814
1.0284073464102068	3.119288407887335
1.0384073464102066	3.136070676129678
1.0484073464102073	3.1532411290148885
1.058407346410207	3.1708133314152827
1.0684073464102068	3.188801656607271
1.0784073464102066	3.2072213511398773
1.0884073464102073	3.2260886063613414
1.098407346410207	3.245420637440748
1.1084073464102069	3.265235770847039
1.1184073464102067	3.2855535413950463
1.1284073464102073	3.306394800141906
1.1384073464102071	3.327781834622633
1.148407346410207	3.349738503157602
1.1584073464102067	3.372290385255318
1.1684073464102074	3.3954649504817302
1.1784073464102072	3.4192917485851444
1.188407346410207	3.443802624170029
1.1984073464102067	3.469031959824053
1.2084073464102074	3.495016952347023
1.2184073464102072	3.521797927641262
1.228407346410207	3.549418700943874
1.2384073464102068	3.5779269904680273
1.2484073464102066	3.607374894246293
1.2584073464102072	3.637819442130178
1.268407346410207	3.669323237623978
1.2784073464102068	3.7019552076884286
1.2884073464102066	3.735791483070038
1.2984073464102073	3.7709164374085455
1.308407346410207	3.807423920777217
1.3184073464102068	3.8454187330161727
1.3284073464102066	3.885018395066026
1.3384073464102073	3.926355293690942
1.348407346410207	3.9695792982142053
1.3584073464102069	4.014860979685408
1.3684073464102067	4.0623956069774705
1.3784073464102073	4.1124081562849675
1.3884073464102071	4.165159658972931
1.398407346410207	4.220955341184255
1.4084073464102067	4.2801551986013315
1.4184073464102074	4.343187936552423
1.4284073464102072	4.410569648545537
1.438407346410207	4.482929307907269
1.4484073464102067	4.56104429098626
1.4584073464102074	4.645891076899053
1.4684073464102072	4.7387196375055485
1.478407346410207	4.841166183330937
1.4884073464102068	4.95543075468227
1.4984073464102066	5.084570299528528
1.5084073464102072	5.233011020977303
1.518407346410207	5.407512074213415
1.5284073464102068	5.619161926365304
1.5384073464102066	5.888107463114212
1.5484073464102073	6.257265524454974
1.558407346410207	6.84896905177721
1.5684073464102068	8.494885162928082

==> data/rt_in_tau_phi1.0_y-1.4.dat <==
-1.585242751515236	6.009388887122202
-1.5752920402700417	7.16672950446961
-1.5654399165967083	6.981710312396366
-1.5556864106824915	5.9349359499774454
-1.5460315728411378	5.4312810218847325
-1.5364754735153503	5.09549703680664
-1.5270182032801807	4.842796122417614
-1.517659872847303	4.6398797934620575
-1.5084006130701002	4.470191550768428
-1.4992405749494835	4.324288866689926
-1.4901799296403397	4.1962738163649815
-1.4812188684585026	4.082214805689457
-1.4723576028881071	3.9793593837822225
-1.4635963645891927	3.8857053827496895
-1.454935405405381	3.799750883694611
-1.4463749973714566	3.7203403765841045
-1.437915432720648	3.6465658600998454
-1.4295570238913993	3.577700898563629
-1.4213001035333925	3.5131552764668514
-1.4131450245125685	3.452442981993785
-1.4050921599148782	3.395159077913849
-1.3971419030484689	3.3409626545024995
-1.3892946674439877	3.2895640408262445
-1.3815508868526774	3.240715058432005
-1.3739110152418914	3.1942014882282406
-1.3663755267876647	3.149837173600683
-1.35894491586392	3.1074593509999167
-1.3516196970278904	3.066924913629477
-1.3444004050013005	3.028107393071288
-1.3372875946468192	2.9908944994347926
-1.330281840939283	2.9551861004449993
-1.323383738931145	2.9208925487316826
-1.3165939037115888	2.8879332877406942
-1.3099129703586987	2.8562356823896398
-1.3033415938840742	2.825734032368526
-1.2968804491692034	2.7963687349103914
-1.2905302308929212	2.768085570683083
-1.284291653449208	2.740835091719804
-1.2781654508545623	2.714572094403181
-1.2721523766441476	2.689255163729306
-1.2662532037558694	2.6648462776142487
-1.2604687244014907	2.6413104620216004
-1.2547997499238814	2.618615489302952
-1.2492471106394083	2.596731613441692
-1.2438116556644858	2.5756313369421493
-1.2384942527252134	2.5552892049619773
-1.2332957879490103	2.535681622986263
-1.2282171656371008	2.5167866949178928
-1.223259308016657	2.4985840789347242
-1.2184231549713602	2.481054858859181
-1.21370966374909	2.464181429115201
-1.209119808645399	2.447947391623122
-1.2046545806613878	2.4323374632146977
-1.200314987134536	2.417337392345791
-1.1961020513409935	2.4029338840497063
-1.1920168120677914	2.3891145322146166
-1.1880603231533755	2.3758677583883263
-1.1842336529948103	2.363182756416044
-1.1805378840199563	2.3510494423047508
-1.176974112122871	2.3394584087834014
-1.1735434460606307	2.3284008840935257
-1.1702470068097215	2.3178686946013527
-1.16708592688011	2.3078542308717536
-1.164061349585044	2.298350416887103
-1.1611744282646015	2.289350682131567
-1.158426325460959	2.280848936294178
-1.1558182120433202	2.2728395463728925
-1.1533512662804069	2.2653173159872972
-1.1510266728583756	2.258277466730188
-1.1488456218420238	2.2517156214083296
-1.1468093075771029	2.2456277890405585
-1.144918927531558	2.240010351497478
-1.143175681073501	2.234860051681423
-1.141580768183725	2.230173983158479
-1.140135388100589	2.2259495811662875
-1.1388407378950904	2.222184614932229
-1.1376980109740125	2.218877181246771
-1.136708395509034	2.216025699246092
-1.1358730727897681	2.21362890636694
-1.1351932154987496	2.211685855445072
-1.134669985906461	2.2101959129365687
-1.1343045339846056	2.20915875824916
-1.134097995435915	2.2085743841781915
-1.1340514896389355	2.2084430984494765
-1.1341661175063533	2.2087655263787234
-1.1344429592556171	2.2095426146649686
-1.1348830720907768	2.2107756363432345
-1.1354874877946757	2.2124661969297925
-1.1362572102308695	2.214616241801971
-1.1371932127548952	2.2172280648635065
-1.1382964355347975	2.220304318556093
-1.1395677827811284	2.2238480252882478
-1.1410081198869717	2.2278625903639555
-1.1426182704789056	2.2323518165059504
-1.1443990133802142	2.2373199200821623
-1.1463510794880696	2.242771549158986
-1.1484751485668774	2.2487118035218625
-1.15077184596044	2.2551462568224605
-1.1532417392261134	2.262080981032891
-1.1558853346946818	2.2695225734111792
-1.1587030739602278	2.277478186209148
-1.161695330304895	2.285955559384436
-1.1648624050640553	2.2949630566131836
-1.1682045239380434	2.3045097049396768
-1.1717218332573112	2.3146052384448152
-1.17541439620854	2.32526014636767
-1.1792821890299743	2.336485726174752
-1.1833250971849656	2.3482941421415036
-1.1875429115234737	2.360698490091516
-1.1919353244420126	2.3737128690332643
-1.1965019260532934	2.3873524605442125
-1.201242200377566	2.401633616880989
-1.206155521568418	2.416573958945836
-1.2112411501865101	2.4321924854180295
-1.2164982295354507	2.4485096945703093
-1.221925782074694	2.465547720541284
-1.2275227059249998	2.483330486133995
-1.2332877714825932	2.5018838745689806
-1.2392196181587263	2.5212359230507193
-1.2453167512618384	2.541417041526201
-1.2515775390399295	2.562460260644829
-1.2580002099011258	2.5844015136973457
-1.264582849830659	2.607279958252721
-1.271323400022668	2.6311383443711
-1.2782196547452678	2.6560234377063283
-1.285269259457305	2.681986507599691
-1.2924697091950248	2.709083892507848
-1.2998183472465838	2.7373776579360767
-1.307312364131905	2.7669363656415062
-1.3149487969047908	2.7978359774712844
-1.3227245287934954	2.830160923136458
-1.3306362891950727	2.864005368946309
-1.3386806540378138	2.8994747346700582
-1.3468540465248926	2.9366875191393738
-1.3551527382710362	2.9757775132191844
-1.3635728508425426	3.0168965031786255
-1.372110357709372	3.0602176009580395
-1.3807610866162727	3.1059393843199588
-1.3895207223780293	3.1542910953914145
-1.3983848101019123	3.2055392398866127
-1.4073487588383073	3.2599960658437257
-1.4164078456583007	3.3180306032869433
-1.425557220154715	3.3800832530841003
-1.434791909360759	3.446685388981808
-1.4441068230780632	3.5184861936616048
-1.4534967596034878	3.5962901896219495
-1.4629564118416705	3.6811110259658824
-1.4724803737879133	3.7742507785935926
-1.4820631473636636	3.8774208231065126
-1.4916991495845797	3.9929335299254594
-1.5013827200389847	4.124021268625038
-1.5111081286524488	4.275399944607653
-1.520869583712303	4.454343438071641
-1.5306612401241029	4.672950544471018
-1.5404772078704572	4.953658983284609
-1.5503115606412192	5.345926362848056
-1.5601583446028258	6.001281486589848
-1.5700115872735851	8.608154095786238
-1.5798653064709527	6.160863081817668
-1.5897135192963225	5.425557748379237
-1.599550251122591	5.006694765831277
-1.6093695445497231	4.712685247649267
-1.6191654682937986	4.486090518512978
-1.6289321259754674	4.301815216303206
-1.6386636647744883	4.146622052380236
-1.6483542839179592	4.012668028897313
-1.6579982429710312	3.894921104648266
-1.667589869900279	3.7899592425863102
-1.6771235688814854	3.695349379428259
-1.6865938278253396	3.609299678612495
-1.6959952255964792	3.5304523599145483
-1.705322438903337	3.4577539841945404
-1.7145702488384316	3.390370848095781
-1.7237335470509902	3.3276318817098876
-1.732807341536125	3.26898897241566
-1.741786762027152	3.213988698677189
-1.7506670649800575	3.162251749510581
-1.759443638141493	3.1134576506907736
-1.7681120046940997	3.0673332358575403
-1.776667826975274	3.023643811978327
-1.7851069097678058	2.98218629714545
-1.7934252031630078	2.9427838248003027
-1.8016188049991022	2.905281453685711
-1.8096839628796286	2.8695427222741143
-1.8176170757785535	2.8354468557149737
-1.8254146952405255	2.8028864823994617
-1.8330735261863635	2.771765752471712
-1.8405904273353602	2.7419987762573808
-1.8479624112573263	2.713508319472136
-1.8551866440685028	2.6862247061503384
-1.8622604447865192	2.6600848908350567
-1.8691812843604545	2.6350316696321405
-1.8759467843928221	2.611013005917395
-1.882554715570893	2.587981451274242
-1.8890029958252195	2.5658936459750876
-1.8952896882335646	2.5447098862562303
-1.9014129986886155	2.5243937479611196
-1.9073712733479444	2.5049117579794977
-1.9131629958846292	2.486233106395981
-1.9187867845567954	2.4683293934604307
-1.9242413891141035	2.4511744064651224
-1.9295256875588582	2.4347439224071374
-1.9346386827790096	2.4190155329648797
-1.9395794990698283	2.4039684888534927
-1.9443473785604892	2.389583561067509
-1.9489416775612005	2.3758429168877644
-1.9533618628458649	2.3627300088374485
-1.9576075078845934	2.350229475030123
-1.9616782890396611	2.3383270495697146
-1.9655739817377824	2.3270094818458094
-1.9692944566308301	2.316264463723015
-1.9728396757563649	2.3060805637553825
-1.9762096887085903	2.2964471676696947
-1.9794046288295966	2.2873544244580257
-1.9824247094299967	2.278793197502999
-1.9852702200473398	2.2707550202306233
-1.9879415227499526	2.263232055847424
-1.9904390484931653	2.256217060772138
-1.9927632935341961	2.249703351418831
-1.994914815911311	2.2436847740289303
-1.9968942319922451	2.238155677285195
-1.9987022130962653	2.2331108874718875
-2.000339482193687	2.2285456859728088
-2.0018068106860936	2.2244557889232164
-2.003105015270012	2.220837328853092
-2.004234954886294	2.2176868381784436
-2.005197527757006	2.2150012344143972
-2.0059936685111968	2.2127778069992816
-2.0066243454005233	2.211014205632721
-2.0070905576053337	2.2097084300433996
-2.0073933326314846	2.208858821113636
-2.0075337237978395	2.208464053298482
-2.0075128078141207	2.208523128286876
-2.007331682448524	2.209035369861494
-2.0069914642842606	2.2100004199226
-2.0064932865640044	2.2114182356493552
-2.00583829712099	2.2132890877800024
-2.005027656395388	2.2156135599999334
-2.0040625355343895	2.218392549434292
-2.0029441145743347	2.221627268249187
-2.0016735807030885	2.225319246373248
-2.0002521266007776	2.229470335358924
-1.9986809488569226	2.2340827134108996
-1.9969612464619302	2.239158891617325
-1.9950942193708556	2.244701721428267
-1.9930810671373105	2.250714403435109
-1.9909229876153525	2.257200497514604
-1.9886211757271797	2.2641639344120534
-1.9861768222944416	2.2716090288498845
-1.9835911129309718	2.279540494260728
-1.980865226994757	2.2879634592583953
-1.9780003365969718	2.2968834859758775
-1.9749976056659173	2.306306590417096
-1.9718581890637408	2.3162392649888224
-1.9685832317538239	2.3266885034013374
-1.9651738680167816	2.33766182815132
-1.9616312207130295	2.349167320828824
-1.9579564005899335	2.3612136555222683
-1.9541505056315902	2.3738101356320573
-1.9502146204493367	2.3869667344453216
-1.946149815711124	2.4006941398723693
-1.9419571476079605	2.415003803800692
-1.93763765735565	2.4299079965862775
-1.9331923707301288	2.4454198672757967
-1.9286222976347402	2.461553510239098
-1.9239284316978413	2.4783240389913614
-1.9191117498991865	2.4957476681010986
-1.9141732122235964	2.5138418042171002
-1.9091137613404476	2.53262514740859
-1.903934322307598	2.552117804203016
-1.8986358022983918	2.5723414139312974
-1.8932190903504489	2.5933192902583615
-1.8876850571349935	2.6150765800968583
-1.8820345547455157	2.637640442485596
-1.8762684165046162	2.661040250476204
-1.8703874567879346	2.6853078196301627
-1.8643924708640867	2.7104776674072153
-1.8582842347496118	2.736587308554896
-1.852063505077944	2.7636775926262374
-1.8457310189814844	2.7917930910078823
-1.839287493985881	2.820982542398679
-1.8327336279156738	2.8512993676237643
-1.8260700988104808	2.882802267113181
-1.8192975648509666	2.9155559174656607
-1.8124166642938484	2.9496317874574687
-1.805428015415238	2.985109098913707
-1.798332216461657	3.0220759644053863
-1.7911298456080798	3.060630742282023
-1.783821460922417	3.1008836608111574
-1.7764076003358524	3.142958778184418
-1.768888781618501	3.1869963653113076
-1.7612655023598687	3.2331558257570907
-1.7535382399536275	3.2816193049818065
-1.7457074515862558	3.332596193828668
-1.7377735742290925	3.386328806030522
-1.729737024633415	3.4430996172654806
-1.7215981993281484	3.503240611270021
-1.713357474619836	3.5671455146697717
-1.705015206594553	3.6352860629211756
-1.6965717311214226	3.708234004262237
-1.6880273638574597	3.7866914562459844
-1.6793824002534463	3.8715337344157774
-1.670637115560604	3.9638713571289745
-1.6617917648378042	4.065142552023932
-1.6528465829591172	4.177256253784983
-1.643801784621488	4.302822761954017
-1.6346575643523622	4.445545671306659
-1.6254140965170878	4.610932721826495
-1.6160715353259605	4.807698646290513
-1.6066300148407593	5.050868522642233
-1.5970896489806732	5.3698731669369355
-1.5874505315275136	5.83608907283548
-1.5777127361301178	6.7245511004775365
-1.5678763163078893	7.596689119985914
-1.5579413054534093	6.1245027019161125
-1.5479077168340867	5.557691060078444
-1.5377755435928129	5.2014189463465454
-1.527544758747625	4.941880620293611
-1.5172153151903678	4.738209729278571
-1.5067871456843887	4.571000667821512
-1.4962601628612848	4.429497846772344
-1.48563425921677	4.307113602364635
-1.4749093071057078	4.1995189200507665
-1.4640851587364083	4.103715930397035
-1.453161646164269	4.017542481096257
-1.442138581284881	3.939387703237423
-1.4310157558267247	3.868019155243026
-1.4197929413435988	3.8024728208629144
-1.408469889206938	3.7419803849211744
-1.3970463305982106	3.685919585068395
-1.3855219765015665	3.6337793748609792
-1.3738965176969806	3.5851348931472318
-1.3621696247540842	3.5396291031455727
-1.3503409480269752	3.496959076076722
-1.3384101176502399	3.4568655771711567
-1.3263767435364984	3.4191250436630414
-1.314240415375782	3.383543324368204
-1.3020007026370584	3.3499507361482292
-1.2896571545722848	3.3181981182641787
-1.2772093002233378	3.2881536522883645
-1.2646566484322461	3.2597002760015634
-1.2519986878551337	3.232733562954453
-1.2392348869803338	3.207159970594863
-1.2263646941511461	3.1828953826938164
-1.2133875375937488	3.1598638886982484
-1.2003028254507906	3.1379967552787282
-1.1871099458212317	3.1172315548951275
-1.1738082668070198	3.097511423494292
-1.1603971365672372	3.078784425067544
-1.1468758833803623	3.0610030051540194
-1.133243815715348	3.044123518786062
-1.11950022231223	3.028105821060807
-1.1056443722730465	3.012912910655471
-1.0916755151638404	2.99851061830816
-1.0775928811286106	2.9848673336560103
-1.063395681016062	2.971953764930076
-1.049083106520095	2.9597427269069283
-1.0346543303349705	2.9482089532529
-1.0201085063261774	2.9373289300014696
-1.0054447697180224	2.9270807474031573
-0.990662237299057	2.917443967800969
-0.9757600076464616	2.908399507528818
-0.9607371613705797	2.8999295311183224
-0.9455927613808396	2.8920173563411398
-0.9303258531743267	2.884647368817633
-0.9149354651483674	2.877804945095016
-0.899420608938476	2.8714763832442665
-0.8837802797831232	2.8656488401496922
-0.868013456916793	2.860310274771351
-0.8521191039928788	2.855449396751813
-0.8360961695379923	2.851055619817097
-0.8199435874393434	2.847119019489319
-0.8036602774668614	2.8436302946870327
-0.7872451458318271	2.8405807328400794
-0.770697085783775	2.8379621781898727
-0.754014978247543	2.835767002984634
-0.7371976925023298	2.8339880813128344
-0.7202440869047134	2.832618765347705
-0.7031530096576005	2.8316528638017813
-0.685923299627132	2.8310846224134933
-0.6685537872095934	2.83090870630823
-0.6510432952504401	2.8311201840944924
-0.633390640017535	2.8317145135719617
-0.6155946322307713	2.832687528942862
-0.5976540781502319	2.8340354294311005
-0.5795677807250775	2.8357547692255127
-0.561334540805351	2.8378424486743214
-0.5429531584188855	2.840295706667809
-0.5244224341155139	2.843112114155284
-0.5057411703807224	2.846289568750837
-0.4869081731209173	2.8498262903903324
-0.4679222532223748	2.8537208180094664
-0.4487822281859606	2.8579720072198587
-0.42948692383957765	2.862579028966957
-0.41003517613028495	2.867541369160171
-0.39042583299788314	2.872858829272177
-0.3706577563317087	2.8785315279108503
-0.3507298240122062	2.884559903373768
-0.3306409320387438	2.8909447172019314
-0.31038999674494494	2.8976870587561407
-0.2899759571026489	2.90478835084661
-0.2693977771153897	2.912250356453853
-0.24865444830206607	2.9200751865868035
-0.22774499227123046	2.9282653093326028
-0.20666846338610445	2.936823560161635
-0.18542395152019642	2.945753153561277
-0.1640105849029957	2.955057696082714
-0.14242753305490818	2.9647412008970426
-0.12067400981016685	2.9748081039701217
-0.098749276426083	2.98526328198019
-0.07665264477651745	2.99611207211867
-0.05438348062698328	3.00736029393282
-0.03194120698830594	3.019014273389482
-0.009325307545180794	3.0310808693623876
0.013464669844528265	3.043567502771733
0.03642910958457396	3.0564821886346145
0.059568324714575904	3.069833571318864
0.08288255322984106	3.083630963331735
0.10637195435344121	3.097884388019349
0.1300366047680112	3.1126046266040186
0.15387649481539462	3.1278032700455483
0.17789152467303743	3.143492776280831
0.20208150051671692	3.1596865334751034
0.22644613068000446	3.176398930010286
0.25098502182157273	3.193645432043114
0.2756976751122579	3.211442669591488
0.3005834824544808	3.229808532254972
0.3256417227474162	3.248762275849339
0.35087155821198507	3.268324641440689
0.37627203079047544	3.288517988508835
0.40184205863618355	3.3093664442604904
0.4275804327091631	3.330896071460805
0.4534858134946673	3.3531350575698013
0.4795567278614397	3.3761139284746267
0.50579156607737	3.399865790719727
0.5321885790004668	3.4244266068815317
0.5587458754633192	3.4498355096452027
0.5854614198694614	3.476135161262058
0.612333030020047	3.503372166453053
0.6393583751892956	3.5315975485497137
0.6665349744669627	3.560867300825133
0.6938601953858173	3.5912430276916876
0.7213312528517297	3.6227926938996093
0.7489452083933464	3.655591504290988
0.776698969747712	3.6897229423604636
0.804589290797277	3.725280003276169
0.8326127718728151	3.762366666720056
0.8607658604355206	3.801099667753878
0.8890448521503542	3.8416106410989967
0.9174458923611868	3.88404873745221
0.945964977976761	3.928583842255889
0.9745979597746824	3.975410571419855
1.0033405451288617	4.024753280465719
1.0321883011637962	4.0768724120422135
1.0611366583370452	4.132072635218946
1.0901809144489782	4.190713419953659
1.119316239076708	4.25322297692291
1.1485376784267032	4.320116935798427
1.1778401605982913	4.392023836646134
1.2072185012477532	4.469720652907039
1.236667409640412	4.554183490937359
1.2661814950756554	4.646661979794703
1.2957552736675582	4.748792016986851
1.3253831754613992	4.862773359430962
1.3550595518642548	4.991662701191805
1.3847786833657219	5.13988602083186
1.4145347875228484	5.314202278238365
1.4443220271816153	5.525699774392997
1.4741345189055646	5.794525257898977
1.5039663415808338	6.1635954606743075
1.533811545165521	6.755243244979791
1.563664159550372	8.401135678442893

==> data/rt_surface_T1_y-0.0001_alpha_-0.3.dat <==
-0.00012732395447351627	-1.9819930734719837
0.12719663051904276	-1.9832513237240068
0.2545205849925591	-1.9844970157535937
0.3818445394660754	-1.9857177041165568
0.5091684939395916	-1.9869011929912865
0.6364924484131079	-1.9880356579556022
0.7638164028866242	-1.9891097640782065
0.8911403573601405	-1.99011277914966
1.0184643118336567	-1.9910346809236472
1.145788266307173	-1.9918662572962484
1.2731122207806893	-1.9925991984186655
1.4004361752542056	-1.9932261798169297
1.5277601297277221	-1.993740935680007
1.6550840842012382	-1.9941383215747102
1.7824080386747545	-1.9944143659510478
1.9097319931482706	-1.9945663099141098

==> data/rt_surface_T1_y-0.0001_alpha_-1.0.dat <==
-0.00012732395447351627	-1.9819930734719837
0.12719663051904276	-1.9819930734629965
0.2545205849925591	-1.9819930734540987
0.3818445394660754	-1.98199307344538
0.5091684939395916	-1.9819930734369262
0.6364924484131079	-1.9819930734288234
0.7638164028866242	-1.9819930734211513
0.8911403573601405	-1.9819930734139872
1.0184643118336567	-1.9819930734074025
1.145788266307173	-1.981993073401463
1.2731122207806893	-1.9819930733962279
1.4004361752542056	-1.98199307339175
1.5277601297277221	-1.9819930733880733
1.6550840842012382	-1.9819930733852351
1.7824080386747545	-1.9819930733832634
1.9097319931482706	-1.981993073382178

==> data/rt_surface_T1_y-0.0001_alpha_0.3.dat <==
-0.00012732395447351627	-1.9819930734719837
0.12719663051904276	-1.9843296846982668
0.2545205849925591	-1.9866429803814556
0.3818445394660754	-1.9889098538727796
0.5091684939395916	-1.9911076610409901
0.6364924484131079	-1.9932144460142112
0.7638164028866242	-1.995209160208158
0.8911403573601405	-1.9970718724833165
1.0184643118336567	-1.9987839683449953
1.145788266307173	-2.000328336191079
1.2731122207806893	-2.001689538723572
1.4004361752542056	-2.002853967772155
1.5277601297277221	-2.003809980931114
1.6550840842012382	-2.0045480185846616
1.7824080386747545	-2.0050607000889924
1.9097319931482706	-2.0053428980905403

==> data/rt_surface_T1_y-0.0001_alpha_1.0.dat <==
-0.00012732395447351627	-1.9819930734719837
0.12719663051904276	-1.9855872842037383
0.2545205849925591	-1.989145646833854
0.3818445394660754	-1.9926326329922661
0.5091684939395916	-1.9960134226850161
0.6364924484131079	-1.9992542503450286
0.7638164028866242	-2.0023227409407465
0.8911403573601405	-2.005188232897481
1.0184643118336567	-2.007822084655215
1.145788266307173	-2.0101979617826315
1.2731122207806893	-2.0122921016953974
1.4004361752542056	-2.014083553191779
1.5277601297277221	-2.0155543882241767
1.6550840842012382	-2.016689883573173
1.7824080386747545	-2.01747867038148
1.9097319931482706	-2.0179128498367116

==> data/rt_surface_T1_y-0.05.dat <==
-0.06366197723675814	-1.5906881024322883
0.06366197723675814	-1.6290777257578277
0.19098593171027445	-1.6672928380801229
0.31830988618379075	-1.7049847529833608
0.445633840657307	-1.7418058829036733
0.5729577951308232	-1.7774107754141135
0.7002817496043395	-1.8114575930341719
0.8276057040778558	-1.8436101871622748
0.954929658551372	-1.8735408841737917
1.0822536130248883	-1.9009340532176515
1.2095775674984046	-1.9254904586301276
1.336901521971921	-1.9469323157220546
1.4642254764454374	-1.9650088718095071
1.5915494309189535	-1.9795022348478817
1.7188733853924698	-1.9902330850176502
1.8461973398659859	-1.997065848140741
1.9735212943395024	-1.9999129008142063

==> data/rt_surface_T1_y-0.05_alpha_-0.3.dat <==
-0.06366197723675814	-1.590688102432288
0.06366197723675814	-1.617811720102347
0.19098593171027445	-1.6448059235169223
0.31830988618379075	-1.6714126569117678
0.445633840657307	-1.6973762159448251
0.5729577951308232	-1.7224449231881522
0.7002817496043395	-1.7463729558641308
0.8276057040778558	-1.768922367564323
0.954929658551372	-1.7898653266576317
1.0822536130248883	-1.8089865702062438
1.2095775674984046	-1.8260860445152904
1.336901521971921	-1.8409816737453073
1.4642254764454374	-1.8535121689303016
1.5915494309189535	-1.863539764575178
1.7188733853924698	-1.8709527523935563
1.8461973398659859	-1.8756676750769792
1.9735212943395024	-1.8776310496733235

==> data/rt_surface_T1_y-0.05_alpha_-1.0.dat <==
-0.06366197723675814	-1.590688102432288
0.06366197723675814	-1.5906400644576697
0.19098593171027445	-1.5905922664727992
0.31830988618379075	-1.5905451860592767
0.445633840657307	-1.5904992936289752
0.5729577951308232	-1.5904550477238473
0.7002817496043395	-1.5904128904343258
0.8276057040778558	-1.5903732429821078
0.954929658551372	-1.5903365015114452
1.0822536130248883	-1.5903030331310024
1.2095775674984046	-1.5902731722458234
1.336901521971921	-1.590247217216063
1.4642254764454374	-1.5902254273758665
1.5915494309189535	-1.5902080204421805
1.7188733853924698	-1.5901951703393937
1.8461973398659859	-1.5901870054615341
1.9735212943395024	-1.5901836073893958

==> data/rt_surface_T1_y-0.05_alpha_0.3.dat <==
-0.06366197723675814	-1.590688102432288
0.06366197723675814	-1.6397187106017097
0.19098593171027445	-1.6885403848299958
0.31830988618379075	-1.736734588684166
0.445633840657307	-1.7838809355778236
0.5729577951308232	-1.8295564763174357
0.7002817496043395	-1.8733357750768935
0.8276057040778558	-1.9147920946795642
0.954929658551372	-1.9534999980891274
1.0822536130248883	-1.9890396281704619
1.2095775674984046	-2.021002835321842
1.336901521971921	-2.049001168732293
1.4642254764454374	-2.0726755278355564
1.5915494309189535	-2.0917069998757776
1.7188733853924698	-2.105828125022359
1.8461973398659859	-2.114833592854757
1.9735212943395024	-2.1185892552966736

==> data/rt_surface_T1_y-0.05_alpha_1.0.dat <==
-0.06366197723675814	-1.590688102432288
0.06366197723675814	-1.6610987181509278
0.19098593171027445	-1.7312643999395594
0.31830988618379075	-1.8006910221016736
0.445633840657307	-1.868871831478097
0.5729577951308232	-1.9352795583587519
0.7002817496043395	-1.9993594699440642
0.8276057040778558	-2.0605240392625315
0.954929658551372	-2.1181501842459385
1.0822536130248883	-2.1715803459001592
1.2095775674984046	-2.2201289361623684
1.336901521971921	-2.263095745113608
1.4642254764454374	-2.299787541356123
1.5915494309189535	-2.329548107843413
1.7188733853924698	-2.351795230458495
1.8461973398659859	-2.3660609113043436
1.9735212943395024	-2.3720289676048982

==> data/rt_surface_T1_y-0.2.dat <==
-0.25464790894703254	-1.141970769835754
-0.12732395447351627	-1.2097859087514806
0.	-1.278089560861823
0.12732395447351633	-1.3463932129721652
0.25464790894703254	-1.414208351887892
0.38197186342054884	-1.4810388024054857
0.5092958178940652	-1.5463734003780556
0.6366197723675814	-1.6096794112227908
0.7639437268410978	-1.6703972525059454
0.8912676813146139	-1.7279372909106194
1.0185916357881302	-1.7816797320378135
1.1459155902616467	-1.8309788473422883
1.273239544735163	-1.8751728808993382
1.400563499208679	-1.9136007948422162
1.5278874536821956	-1.9456263696711493
1.6552114081557117	-1.9706689559589456
1.782535362629228	-1.9882384481258695
1.9098593171027445	-1.9979702029611557

==> data/rt_surface_T1_y-0.2_alpha_-0.3.dat <==
-0.25464790894703254	-1.1419707698357537
-0.12732395447351627	-1.1906365126369387
0.	-1.239720886957004
0.12732395447351633	-1.2888052612770693
0.25464790894703254	-1.3374710040782543
0.38197186342054884	-1.385298159767558
0.5092958178940652	-1.4318644374464233
0.6366197723675814	-1.476744830296583
0.7639437268410978	-1.5195121885222
0.8912676813146139	-1.559739064788255
1.0185916357881302	-1.5970011242102624
1.1459155902616467	-1.6308823445510172
1.273239544735163	-1.6609821101322253
1.400563499208679	-1.6869241149779977
1.5278874536821956	-1.708366740697897
1.6552114081557117	-1.7250142879826016
1.782535362629228	-1.7366281676504447
1.9098593171027445	-1.7430369673409352

==> data/rt_surface_T1_y-0.2_alpha_-1.0.dat <==
-0.25464790894703254	-1.1419707698357537
-0.12732395447351627	-1.1405921983449516
0.	-1.1391997152586237
0.12732395447351633	-1.1378072321722958
0.25464790894703254	-1.1364286606814937
0.38197186342054884	-1.1350777735277282
0.5092958178940652	-1.1337680671188224
0.6366197723675814	-1.132512626785352
0.7639437268410978	-1.1313239961098616
0.8912676813146139	-1.1302140516279047
1.0185916357881302	-1.1291938841499636
1.1459155902616467	-1.1282736878910742
1.273239544735163	-1.1274626585208192
1.400563499208679	-1.1267689011606221
1.5278874536821956	-1.126199349258554
1.6552114081557117	-1.1257596951648703
1.782535362629228	-1.1254543331151408
1.9098593171027445	-1.1252863152032508

==> data/rt_surface_T1_y-0.2_alpha_0.3.dat <==
-0.25464790894703254	-1.1419707698357537
-0.12732395447351627	-1.225418388076239
0.	-1.309343847833707
0.12732395447351633	-1.3932693075911746
0.25464790894703254	-1.4767169258316601
0.38197186342054884	-1.5591949551569135
0.5092958178940652	-1.6401836722893632
0.6366197723675814	-1.7191211027351805
0.7639437268410978	-1.7953887743742385
0.8912676813146139	-1.8682982186217438
1.0185916357881302	-1.937079700923664
1.1459155902616467	-2.000875749324382
1.273239544735163	-2.0587433945951643
1.400563499208679	-2.1096703091740054
1.5278874536821956	-2.152610462394647
1.6552114081557117	-2.1865432406639096
1.782535362629228	-2.2105549292959075
1.9098593171027445	-2.223932947465485

==> data/rt_surface_T1_y-0.2_alpha_1.0.dat <==
-0.25464790894703254	-1.1419707698357537
-0.12732395447351627	-1.2479737422544244
0.	-1.3543021639847654
0.12732395447351633	-1.460630585715106
0.25464790894703254	-1.566633558133777
0.38197186342054884	-1.671968145440675
0.5092958178940652	-1.7762548389791444
0.6366197723675814	-1.8790551222623375
0.7639437268410978	-1.9798436645729502
0.8912676813146139	-2.0779728052649045
1.0185916357881302	-2.172626879411157
1.1459155902616467	-2.2627646495584197
1.273239544735163	-2.3470510524278674
1.400563499208679	-2.423787369533296
1.5278874536821956	-2.4908657924617716
1.6552114081557117	-2.5458021858557993
1.782535362629228	-2.585928108339056
1.9098593171027445	-2.608806851961448

==> data/rt_surface_T1_y-0.4.dat <==
-0.5092958178940651	-0.7137002113836945
-0.3819718634205489	-0.7969078585874408
-0.25464790894703254	-0.8815864141591728
-0.12732395447351624	-0.9672209051135404
0.	-1.0533260189802531
0.12732395447351624	-1.139431132846966
0.25464790894703265	-1.2250656238013338
0.3819718634205489	-1.309744179373065
0.5092958178940651	-1.3929518265768115
0.6366197723675814	-1.4741285179442214
0.7639437268410977	-1.552653388492457
0.891267681314614	-1.627829300253584
1.0185916357881304	-1.6988691186193048
1.1459155902616465	-1.7648864060650449
1.2732395447351628	-1.8248948591676284
1.400563499208679	-1.877822548809087
1.5278874536821956	-1.922547990216031
1.6552114081557119	-1.9579636983943836
1.7825353626292277	-1.983067327471699
1.909859317102744	-1.99707018414548

==> data/rt_surface_T1_y-0.4_alpha_-0.3.dat <==
-0.5092958178940651	-0.7137002113836948
-0.3819718634205489	-0.773072624219767
-0.25464790894703254	-0.833891953959524
-0.12732395447351624	-0.8956672181669112
0.	-0.9579177700086908
0.12732395447351624	-1.0201683218504705
0.25464790894703265	-1.081943586057858
0.3819718634205489	-1.1427629157976147
0.5092958178940651	-1.2021353286336869
0.6366197723675814	-1.2595553430793234
0.7639437268410977	-1.3145001469343285
0.891267681314614	-1.3664287312504275
1.0185916357881304	-1.4147837362059086
1.1459155902616465	-1.4589968165738536
1.2732395447351628	-1.4984982746863336
1.400563499208679	-1.5327314438877793
1.5278874536821956	-1.561171763473087
1.6552114081557119	-1.5833496539182834
1.7825353626292277	-1.5988752811490097
1.909859317102744	-1.6074623407219795

==> data/rt_surface_T1_y-0.4_alpha_-1.0.dat <==
-0.5092958178940651	-0.7137002113836948
-0.3819718634205489	-0.7066454269326845
-0.25464790894703254	-0.699369507930673
-0.12732395447351624	-0.6919449637396262
0.	-0.684445745264646
0.12732395447351624	-0.6769465267896656
0.25464790894703265	-0.669521982598619
0.3819718634205489	-0.6622460635966074
0.5092958178940651	-0.6551912791455972
0.6366197723675814	-0.6484279894524668
0.7639437268410977	-0.6420237140780001
0.891267681314614	-0.6360424624432042
1.0185916357881304	-0.6305440925514505
1.1459155902616465	-0.6255837044698246
1.2732395447351628	-0.6212110753646869
1.400563499208679	-0.6174701430091205
1.5278874536821956	-0.614398544623642
1.6552114081557119	-0.6120272176369005
1.7825353626292277	-0.6103800684357268
1.909859317102744	-0.6094737144077169

==> data/rt_surface_T1_y-0.4_alpha_0.3.dat <==
-0.5092958178940651	-0.7137002113836945
-0.3819718634205489	-0.813557389864655
-0.25464790894703254	-0.9145908360906323
-0.12732395447351624	-1.0163777432512868
0.	-1.118532436287564
0.12732395447351624	-1.220687129323841
0.25464790894703265	-1.3224740364844951
0.3819718634205489	-1.4235074827104726
0.5092958178940651	-1.5233646611914329
0.6366197723675814	-1.6215636270396123
0.7639437268410977	-1.7175370500129055
0.891267681314614	-1.8106003008858336
1.0185916357881304	-1.8999129063507427
1.1459155902616465	-1.9844338687406768
1.2732395447351628	-2.0628748845578855
1.400563499208679	-2.133662691034481
1.5278874536821956	-2.1949339088288196
1.6552114081557119	-2.244600796037362
1.7825353626292277	-2.2805328310424886
1.909859317102744	-2.3008726638741903

==> data/rt_surface_T1_y-0.4_alpha_1.0.dat <==
-0.5092958178940651	-0.7137002113836945
-0.3819718634205489	-0.8312385544979125
-0.25464790894703254	-0.9493031648382221
-0.12732395447351624	-1.0676988919879298
0.	-1.1862545766083168
0.12732395447351624	-1.3048102612287042
0.25464790894703265	-1.4232059883784118
0.3819718634205489	-1.5412705987187214
0.5092958178940651	-1.6588089418329395
0.6366197723675814	-1.7755855513589045
0.7639437268410977	-1.8913020023696427
0.891267681314614	-2.0055636012230367
1.0185916357881304	-2.1178282695490775
1.1459155902616465	-2.227325674683933
1.2732395447351628	-2.332926825867296
1.400563499208679	-2.43293358552121
1.5278874536821956	-2.5247513112869373
1.6552114081557119	-2.604443700465175
1.7825353626292277	-2.666366223322223
1.909859317102744	-2.7036024833421637

==> data/rt_surface_T1_y-0.75.dat <==
-0.954929658551372	-0.06375241349743152
-0.8276057040778558	-0.15566212262331028
-0.7002817496043395	-0.25085267027215497
-0.5729577951308232	-0.34856947172036035
-0.44563384065730693	-0.44819484919208097
-0.3183098861837907	-0.5492122147214449
-0.1909859317102743	-0.6511768152359528
-0.06366197723675805	-0.7536916382772415
0.06366197723675819	-0.856386917895523
0.19098593171027445	-0.9589017409368116
0.3183098861837907	-1.0608663414513193
0.4456338406573071	-1.1618837069806836
0.5729577951308235	-1.2615090844524037
0.7002817496043395	-1.3592258859006088
0.8276057040778559	-1.454416433549454
0.954929658551372	-1.5463261426753323
1.0822536130248885	-1.6340205414734719
1.2095775674984048	-1.7163368067569242
1.336901521971921	-1.7918366850938985
1.4642254764454374	-1.8587775911437039
1.5915494309189535	-1.9151338346800353
1.7188733853924698	-1.9587145800065777
1.8461973398659863	-1.9874201148526438
1.9735212943395026	-1.9996242671239428

==> data/rt_surface_T1_y-0.75_alpha_-0.3.dat <==
-0.954929658551372	-0.06375241349743152
-0.8276057040778558	-0.12274653651891237
-0.7002817496043395	-0.1853142117938708
-0.5729577951308232	-0.2508197157474544
-0.44563384065730693	-0.3186666140546183
-0.3183098861837907	-0.38829424253326267
-0.1909859317102743	-0.4591716284237959
-0.06366197723675805	-0.530789847286005
0.06366197723675819	-0.6026534937564637
0.19098593171027445	-0.6742717126186728
0.3183098861837907	-0.7451490985092059
0.4456338406573071	-0.8147767269878503
0.5729577951308235	-0.8826236252950143
0.7002817496043395	-0.9481291292485977
0.8276057040778559	-1.0106968045235563
0.954929658551372	-1.069690927545037
1.0822536130248885	-1.1244368881306452
1.2095775674984048	-1.1742272060753496
1.336901521971921	-1.2183349838764512
1.4642254764454374	-1.2560363036880755
1.5915494309189535	-1.2866420468218105
1.7188733853924698	-1.309537717974136
1.8461973398659863	-1.3242272941179418
1.9735212943395026	-1.3303746227066848

==> data/rt_surface_T1_y-0.75_alpha_-1.0.dat <==
-0.954929658551372	-0.06375241349743155
-0.8276057040778558	-0.03288109949623359
-0.7002817496043395	0.0002724316861964582
-0.5729577951308232	0.035370010955830866
-0.44563384065730693	0.07206548038571842
-0.3183098861837907	0.11000750196598318
-0.1909859317102743	0.14884158698490832
-0.06366197723675805	0.18821147939117883
0.06366197723675819	0.2277600592329378
0.19098593171027445	0.26712995163920833
0.3183098861837907	0.30596403665813343
0.4456338406573071	0.3439060582383982
0.5729577951308235	0.38060152766828576
0.7002817496043395	0.4156991069379201
0.8276057040778559	0.44885263812035026
0.954929658551372	0.47972395212154817
1.0822536130248885	0.5079865398870661
1.2095775674984048	0.5333300983518844
1.336901521971921	0.5554658719903584
1.4642254764454374	0.5741326035087295
1.5915494309189535	0.5891027949512325
1.7188733853924698	0.6001888803101503
1.8461973398659863	0.6072488435463322
1.9735212943395026	0.610190801855461

==> data/rt_surface_T1_y-0.75_alpha_0.3.dat <==
-0.954929658551372	-0.06375241349743173
-0.8276057040778558	-0.1740053284565847
-0.7002817496043395	-0.28626426781799835
-0.5729577951308232	-0.39999897886168556
-0.44563384065730693	-0.5148104759034532
-0.3183098861837907	-0.630387234814859
-0.1909859317102743	-0.7464752859338966
-0.06366197723675805	-0.8628568692975622
0.06366197723675819	-0.979334173324413
0.19098593171027445	-1.0957157566880786
0.3183098861837907	-1.211803807807116
0.4456338406573071	-1.3273805667185217
0.5729577951308235	-1.4421920637602896
0.7002817496043395	-1.5559267748039767
0.8276057040778559	-1.6681857141653902
0.954929658551372	-1.778438629124543
1.0822536130248885	-1.8859579636091233
1.2095775674984048	-1.9897178528448944
1.336901521971921	-2.0882403667902314
1.4642254764454374	-2.1793708122203532
1.5915494309189535	-2.2599879949301123
1.7188733853924698	-2.325757267412501
1.8461973398659863	-2.371286953311999
1.9735212943395026	-2.391309080867794

==> data/rt_surface_T1_y-0.75_alpha_1.0.dat <==
-0.954929658551372	-0.06375241349743159
-0.8276057040778558	-0.18683851849978542
-0.7002817496043395	-0.31049946330427114
-0.5729577951308232	-0.4345687359153969
-0.44563384065730693	-0.5589284433234514
-0.3183098861837907	-0.683490819375281
-0.1909859317102743	-0.8081869054594863
-0.06366197723675805	-0.93295914755419
0.06366197723675819	-1.0577561290877169
0.19098593171027445	-1.1825283711824204
0.3183098861837907	-1.3072244572666254
0.4456338406573071	-1.4317868333184554
0.5729577951308235	-1.5561465407265098
0.7002817496043395	-1.6802158133376353
0.8276057040778559	-1.8038767581421211
0.954929658551372	-1.9269628631444748
1.0822536130248885	-2.0492269439179114
1.2095775674984048	-2.170282149301526
1.336901521971921	-2.2894860237406207
1.4642254764454374	-2.405695309746313
1.5915494309189535	-2.516705089207634
1.7188733853924698	-2.617881679957961
1.8461973398659863	-2.698961322129971
1.9735212943395026	-2.7400103706133616

==> data/rt_surface_T1_y-1.1.dat <==
-1.400563499208679	0.576701506944506
-1.2732395447351628	0.48739520288342914
-1.1459155902616467	0.3912805205691043
-1.0185916357881302	0.2901765801451685
-0.891267681314614	0.18539086836721524
-0.7639437268410978	0.07787088584736049
-0.6366197723675814	-0.03168452071965021
-0.5092958178940651	-0.142747227838052
-0.3819718634205489	-0.2549058884495424
-0.25464790894703265	-0.3678281944115554
-0.12732395447351638	-0.48123372570150924
0.	-0.5948734658697066
0.12732395447351638	-0.7085132060379038
0.2546479089470325	-0.8219187373278576
0.3819718634205489	-0.9348410432898708
0.509295817894065	-1.0469997039013612
0.6366197723675814	-1.158062411019763
0.7639437268410978	-1.2676178175867734
0.8912676813146139	-1.375137800106628
1.0185916357881302	-1.4799235118845817
1.1459155902616465	-1.5810274523085173
1.2732395447351628	-1.6771421346228428
1.400563499208679	-1.7664484386839192
1.5278874536821956	-1.846433906110512
1.6552114081557119	-1.91374614469754
1.7825353626292277	-1.9642652248519044
1.909859317102744	-1.993708274579892

==> data/rt_surface_T1_y-1.1_alpha_-0.3.dat <==
-1.400563499208679	0.5767015069445063
-1.2732395447351628	0.5434995875489855
-1.1459155902616467	0.5051587817004528
-1.0185916357881302	0.46221140529643634
-0.891267681314614	0.41520508950240365
-0.7639437268410978	0.36468905691436454
-0.6366197723675814	0.3112046928879208
-0.5092958178940651	0.2552800487273383
-0.3819718634205489	0.19742764601087684
-0.25464790894703265	0.13814486875294535
-0.12732395447351638	0.07791626246747553
0.	0.017217144862214102
0.12732395447351638	-0.043481972743047256
0.2546479089470325	-0.103710579028517
0.3819718634205489	-0.16299335628644865
0.509295817894065	-0.22084575900290992
0.6366197723675814	-0.27677040316349255
0.7639437268410978	-0.3302547671899363
0.8912676813146139	-0.38077079977797534
1.0185916357881302	-0.4277771155720081
1.1459155902616465	-0.4707244919760244
1.2732395447351628	-0.5090652978245573
1.400563499208679	-0.542267217220078
1.5278874536821956	-0.5698311250843257
1.6552114081557119	-0.5913122254127358
1.7825353626292277	-0.6063426787364281
1.909859317102744	-0.6146531416423691

==> data/rt_surface_T1_y-1.1_alpha_-1.0.dat <==
-1.400563499208679	0.576701506944506
-1.2732395447351628	0.6519775198764736
-1.1459155902616467	0.7348433182625739
-1.0185916357881302	0.82362777370947
-0.891267681314614	0.9170040867436888
-0.7639437268410978	1.0139284549811483
-0.6366197723675814	1.1135771969859791
-0.5092958178940651	1.2152922532094437
-0.3819718634205489	1.3185371167000062
-0.25464790894703265	1.4228620662398264
-0.12732395447351638	1.5278766331333693
0.	1.633227186288717
0.12732395447351638	1.7385777394440647
0.2546479089470325	1.8435923063376076
0.3819718634205489	1.947917255877428
0.509295817894065	2.0511621193679903
0.6366197723675814	2.1528771755914553
0.7639437268410978	2.252525917596286
0.8912676813146139	2.349450285833745
1.0185916357881302	2.442826598867964
1.1459155902616465	2.53161105431486
1.2732395447351628	2.6144768527009603
1.400563499208679	2.6897528656329284
1.5278874536821956	2.7553895735439142
1.6552114081557119	2.809002405336789
1.7825353626292277	2.84806352297746
1.909859317102744	2.870292397318909

==> data/rt_surface_T1_y-1.1_alpha_0.3.dat <==
-1.400563499208679	0.5767015069445072
-1.2732395447351628	0.4626188268899687
-1.1459155902616467	0.34537576703215184
-1.0185916357881302	0.22608111897947678
-0.891267681314614	0.10539928476961548
-0.7639437268410978	-0.016249129342359694
-0.6366197723675814	-0.1385841559909318
-0.5092958178940651	-0.26141041175291296
-0.3819718634205489	-0.38458496332414166
-0.25464790894703265	-0.5079979005549998
-0.12732395447351638	-0.6315598932570828
0.	-0.7551936359454701
0.12732395447351638	-0.8788273786338574
0.2546479089470325	-1.0023893713359402
0.3819718634205489	-1.1258023085667987
0.509295817894065	-1.2489768601380271
0.6366197723675814	-1.3718031159000084
0.7639437268410978	-1.4941381425485807
0.8912676813146139	-1.6157865566605556
1.0185916357881302	-1.736468390870417
1.1459155902616465	-1.8557630389230917
1.2732395447351628	-1.973006098780909
1.400563499208679	-2.0870887788354473
1.5278874536821956	-2.1960468181226784
1.6552114081557119	-2.296191108924056
1.7825353626292277	-2.380366557237233
1.909859317102744	-2.4356745072521804

==> data/rt_surface_T1_y-1.1_alpha_1.0.dat <==
-1.400563499208679	0.5767015069445068
-1.2732395447351628	0.45176287816437977
-1.1459155902616467	0.3261930311557752
-1.0185916357881302	0.20023580461101378
-0.891267681314614	0.0740260138261379
-0.7639437268410978	-0.05235548161826171
-0.6366197723675814	-0.1788568738152406
-0.5092958178940651	-0.30544300896799265
-0.3819718634205489	-0.4320887134306829
-0.25464790894703265	-0.5587749449281038
-0.12732395447351638	-0.6854864166184901
0.	-0.812210010679938
0.12732395447351638	-0.9389336047413862
0.2546479089470325	-1.0656450764317724
0.3819718634205489	-1.1923313079291933
0.509295817894065	-1.3189770123918834
0.6366197723675814	-1.4455631475446358
0.7639437268410978	-1.5720645397416146
0.8912676813146139	-1.6984460351860142
1.0185916357881302	-1.8246558259708898
1.1459155902616465	-1.9506130525156506
1.2732395447351628	-2.076182899524256
1.400563499208679	-2.201121528304383
1.5278874536821956	-2.3249381886073786
1.6552114081557119	-2.44648644477276
1.7825353626292277	-2.5624269587270065
1.909859317102744	-2.659405531063194

==> data/rt_surface_T1_y-1.4.dat <==
-1.7825353626292277	1.21411348857648
-1.6552114081557114	1.1384486387624928
-1.5278874536821954	1.0455551519452662
-1.4005634992086788	0.9423340248643519
-1.2732395447351625	0.8327751451463341
-1.1459155902616465	0.7191693563621717
-1.01859163578813	0.6028754770139763
-0.8912676813146138	0.4847354649892535
-0.7639437268410975	0.3652950049431408
-0.6366197723675813	0.2449235854928471
-0.509295817894065	0.12388240234748073
-0.3819718634205486	0.002364436300578909
-0.2546479089470322	-0.11948077279354728
-0.1273239544735161	-0.24153097768996837
2.8271597168564594e-16	-0.36367996497288413
0.12732395447351638	-0.4858289522557996
0.25464790894703276	-0.6078791571522209
0.3819718634205492	-0.7297243662463471
0.5092958178940653	-0.8512423322932485
0.6366197723675817	-0.9722835154386152
0.7639437268410978	-1.0926549348889087
0.8912676813146142	-1.2120953949350215
1.0185916357881306	-1.3302354069597442
1.145915590261647	-1.4465292863079402
1.2732395447351634	-1.5601350750921021
1.400563499208679	-1.6696939548101195
1.5278874536821956	-1.772915081891034
1.6552114081557119	-1.8658085687082608
1.7825353626292284	-1.9414734185222486
1.9098593171027447	-1.9892921943890984

==> data/rt_surface_T1_y-1.4_alpha_-0.3.dat <==
-1.7825353626292277	1.2141134885764793
-1.6552114081557114	1.2666201975550073
-1.5278874536821954	1.3361825452849128
-1.4005634992086788	1.4184000747064311
-1.2732395447351625	1.5097860242400705
-1.1459155902616465	1.6077869730663017
-1.01859163578813	1.710588767176223
-0.8912676813146138	1.8169069579146686
-0.7639437268410975	1.925821747538063
-0.6366197723675813	2.0366611059586925
-0.509295817894065	2.1489210101748633
-0.3819718634205486	2.262211275225845
-0.2546479089470322	2.376218222595836
-0.1273239544735161	2.490678141222566
2.8271597168564594e-16	2.605357455232546
0.12732395447351638	2.7200367692425256
0.25464790894703276	2.834496687869256
0.3819718634205492	2.9485036352392475
0.5092958178940653	3.0617939002902292
0.6366197723675817	3.1740538045064
0.7639437268410978	3.28489316292703
0.8912676813146142	3.3938079525504237
1.0185916357881306	3.5001261432888695
1.145915590261647	3.6029279373987912
1.2732395447351634	3.700928886225022
1.400563499208679	3.792314835758661
1.5278874536821956	3.874532365180179
1.6552114081557119	3.9440947129100854
1.7825353626292284	3.996601421888613
1.9098593171027447	4.027352594177019

==> data/rt_surface_T1_y-1.4_alpha_-1.0.dat <==
-1.7825353626292277	1.2141134885764815
-1.6552114081557114	1.3314243248396447
-1.5278874536821954	1.4537155834213118
-1.4005634992086788	1.5779948958649612
-1.2732395447351625	1.7032519848745697
-1.1459155902616465	1.8290575839085277
-1.01859163578813	1.9551992435449406
-0.8912676813146138	2.0815597799314
-0.7639437268410975	2.208069016055667
-0.6366197723675813	2.33468203607415
-0.509295817894065	2.4613683861561126
-0.3819718634205486	2.588106270908395
-0.2546479089470322	2.7148792107752504
-0.1273239544735161	2.841673980605977
2.8271597168564594e-16	2.968479234307769
0.12732395447351638	3.0952844880095607
0.25464790894703276	3.222079257840288
0.3819718634205492	3.3488521977071435
0.5092958178940653	3.475590082459425
0.6366197723675817	3.602276432541388
0.7639437268410978	3.7288894525598715
0.8912676813146142	3.8553986886841383
1.0185916357881306	3.9817592250705975
1.145915590261647	4.107900884707011
1.2732395447351634	4.233706483740969
1.400563499208679	4.358963572750577
1.5278874536821956	4.483242885194227
1.6552114081557119	4.605534143775893
1.7825353626292284	4.722844980039057
1.9098593171027447	4.822612685932178

==> data/rt_surface_T1_y-1.4_alpha_0.3.dat <==
-1.7825353626292277	1.2141134885764808
-1.6552114081557114	1.0957049522761226
-1.5278874536821954	0.9728282082061432
-1.4005634992086788	0.8481867326486632
-1.2732395447351625	0.7226811639766502
-1.1459155902616465	0.5966919538393631
-1.01859163578813	0.4704068121482123
-0.8912676813146138	0.34392908646930515
-0.7639437268410975	0.21732059398929818
-0.6366197723675813	0.09062086737521947
-0.509295817894065	-0.0361433054564842
-0.3819718634205486	-0.1629527613701533
-0.2546479089470322	-0.2897930160408915
-0.1273239544735161	-0.4166524485173023
2.8271597168564594e-16	-0.5435210907296684
0.12732395447351638	-0.6703897329420342
0.25464790894703276	-0.7972491654184454
0.3819718634205492	-0.9240894200891835
0.5092958178940653	-1.0508988760028524
0.6366197723675817	-1.177663048834556
0.7639437268410978	-1.3043627754486347
0.8912676813146142	-1.4309712679286417
1.0185916357881306	-1.5574489936075486
1.145915590261647	-1.6837341352986999
1.2732395447351634	-1.8097233454359876
1.400563499208679	-1.935228914108
1.5278874536821956	-2.0598703896654795
1.6552114081557119	-2.182747133735459
1.7825353626292284	-2.3011556700358176
1.9098593171027447	-2.403275432261515

==> data/rt_surface_T1_y-1.4_alpha_1.0.dat <==
-1.7825353626292277	1.2141134885764802
-1.6552114081557114	1.0878998369839734
-1.5278874536821954	0.9611006887609186
-1.4005634992086788	0.8340870540241312
-1.2732395447351625	0.7069714761120106
-1.1459155902616465	0.5797996794106459
-1.01859163578813	0.45259377281769936
-0.8912676813146138	0.3253657846144491
-0.7639437268410975	0.19812285441710123
-0.6366197723675813	0.07086952399152056
-0.509295817894065	-0.0563911408526226
-0.3819718634205486	-0.18365695323557835
-0.2546479089470322	-0.31092626384103234
-0.1273239544735161	-0.4381977515738334
2.8271597168564594e-16	-0.5654702845126804
0.12732395447351638	-0.6927428174515272
0.25464790894703276	-0.8200143051843284
0.3819718634205492	-0.9472836157897829
0.5092958178940653	-1.0745494281727381
0.6366197723675817	-1.2018100930168811
0.7639437268410978	-1.3290634234424619
0.8912676813146142	-1.45630635363981
1.0185916357881306	-1.58353434184306
1.145915590261647	-1.7107402484360068
1.2732395447351634	-1.8379120451373716
1.400563499208679	-1.9650276230494916
1.5278874536821956	-2.09204125778628
1.6552114081557119	-2.2188404060093343
1.7825353626292284	-2.3450540576018413
1.9098593171027447	-2.4683707353302333

==> data/rt_surface_T1_y-1.57.dat <==
-1.9989860852342056	1.949173987762774
-1.8716621307606893	1.8437776546913833
-1.744338176287173	1.7176932739527746
-1.6170142218136567	1.5907952918842885
-1.4896902673401404	1.4636896776267008
-1.3623663128666241	1.3365005976760995
-1.2350423583931078	1.209269776348332
-1.1077184039195915	1.0820151866337808
-0.9803944494460753	0.9547458611934678
-0.8530704949725592	0.8274668535641303
-0.7257465404990429	0.7001812294351816
-0.5984225860255264	0.5728909749087235
-0.4710986315520101	0.4455974530042619
-0.34377467707849396	0.31830165194928156
-0.21645072260497758	0.19100433006494766
-0.08912676813146148	0.06370610659466766
0.03819718634205492	-0.06359247626989013
0.16552114081557132	-0.19089090593430352
0.2928450952890874	-0.31818865726546164
0.42016904976260383	-0.44548514822181734
0.5474930042361199	-0.5727796849912787
0.6748169587096363	-0.7000713849089057
0.8021409131831527	-0.8273590573414268
0.929464867656669	-0.9546410051721996
1.0567888221301855	-1.0819146701223148
1.1841127766037014	-1.2091759501186286
1.3114367310772177	-1.336417763800603
1.438760685550734	-1.4636266685954675
1.5660846400242505	-1.5907735488019825
1.6934085944977668	-1.7177812502180179
1.8207325489712827	-1.844356336271203
1.948056503444799	-1.9675835565278073

==> data/rt_surface_T1_y-1.57_alpha_-0.3.dat <==
-1.9989860852342056	1.949173987762774
-1.8716621307606893	2.0764955347273153
-1.744338176287173	2.2038194795769743
-1.6170142218136567	2.331143430781943
-1.4896902673401404	2.458467383584543
-1.3623663128666241	2.58579133702695
-1.2350423583931078	2.713115290788828
-1.1077184039195915	2.840439244732473
-0.9803944494460753	2.9677631987887563
-0.8530704949725592	3.095087152919028
-0.7257465404990429	3.22241110709985
-0.5984225860255264	3.349735061316045
-0.4710986315520101	3.4770590155571974
-0.34377467707849396	3.6043829698157577
-0.21645072260497758	3.731706924085934
-0.08912676813146148	3.859030878362995
0.03819718634205492	3.986354832642801
0.16552114081557132	4.1136787869214375
0.2928450952890874	4.241002741194893
0.42016904976260383	4.368326695458722
0.5474930042361199	4.495650649707626
0.6748169587096363	4.622974603934862
0.8021409131831527	4.750298558131332
0.929464867656669	4.877622512284068
1.0567888221301855	5.004946466373515
1.1841127766037014	5.132270420368304
1.3114367310772177	5.2595943742142595
1.438760685550734	5.386918327808438
1.5660846400242505	5.5142422809275295
1.6934085944977668	5.641566232977833
1.8207325489712827	5.768890181679812
1.948056503444799	5.896214102406314

==> data/rt_surface_T1_y-1.57_alpha_-1.0.dat <==
-1.9989860852342056	1.9491739877624188
-1.8716621307606893	2.076497725358852
-1.744338176287173	2.2038216789663645
-1.6170142218136567	2.331145633145761
-1.4896902673401404	2.4584695874689206
-1.3623663128666241	2.5857935418496525
-1.2350423583931078	2.713117496259132
-1.1077184039195915	2.840441450684968
-0.9803944494460753	2.9677654051209394
-0.8530704949725592	3.095089359563569
-0.7257465404990429	3.222413314010747
-0.5984225860255264	3.3497372684611086
-0.4710986315520101	3.4770612229137154
-0.34377467707849396	3.604385177367889
-0.21645072260497758	3.731709131823108
-0.08912676813146148	3.859033086278946
0.03819718634205492	3.9863570407350313
0.16552114081557132	4.113680995191012
0.2928450952890874	4.241004949646525
0.42016904976260383	4.368328904101173
0.5474930042361199	4.495652858554477
0.6748169587096363	4.622976813005832
0.8021409131831527	4.750300767454418
0.929464867656669	4.877624721899069
1.0567888221301855	5.004948676338025
1.1841127766037014	5.132272630768463
1.3114367310772177	5.259596585185509
1.438760685550734	5.386920539579897
1.5660846400242505	5.514244493931537
1.6934085944977668	5.641568448186999
1.8207325489712827	5.768892402141165
1.948056503444799	5.896216353577958

==> data/rt_surface_T1_y-1.57_alpha_0.3.dat <==
-1.9989860852342056	1.949173987763128
-1.8716621307606893	1.8218520853153999
-1.744338176287173	1.694528139043263
-1.6170142218136567	1.5672041873551779
-1.4896902673401404	1.4398802343056023
-1.3623663128666241	1.3125562807107898
-1.2350423583931078	1.185232326843727
-1.1077184039195915	1.0579083728217629
-0.9803944494460753	0.9305844187038093
-0.8530704949725592	0.8032604645228032
-0.7257465404990429	0.6759365102987187
-0.5984225860255264	0.5486125560444898
-0.4710986315520101	0.4212886017689922
-0.34377467707849396	0.2939646474786599
-0.21645072260497758	0.16664069317842864
-0.08912676813146148	0.039316738872329865
0.03819718634205492	-0.08800721543610811
0.16552114081557132	-0.2153311697435492
0.2928450952890874	-0.34265512404657517
0.42016904976260383	-0.46997907834139807
0.5474930042361199	-0.5973030326235014
0.6748169587096363	-0.724626986887139
0.8021409131831527	-0.8519509411245588
0.929464867656669	-0.9792748953247086
1.0567888221301855	-1.1065988494709236
1.1841127766037014	-1.2339228035364727
1.3114367310772177	-1.361246757475185
1.438760685550734	-1.4885707111993371
1.5660846400242505	-1.6158946645186238
1.6934085944977668	-1.7432186169270971
1.8207325489712827	-1.870542566482152
1.948056503444799	-1.9978664921967144

==> data/rt_surface_T1_y-1.57_alpha_1.0.dat <==
-1.9989860852342056	1.9491739877633063
-1.8716621307606893	1.8218502181730627
-1.744338176287173	1.6945262644377828
-1.6170142218136567	1.5672023102149941
-1.4896902673401404	1.4398783558696515
-1.3623663128666241	1.3125544014752317
-1.2350423583931078	1.1852304470563044
-1.1077184039195915	1.057906492623434
-0.9803944494460753	0.9305825381819235
-0.8530704949725592	0.803258583734737
-0.7257465404990429	0.6759346292836728
-0.5984225860255264	0.5486106748298956
-0.4710986315520101	0.4212867203742036
-0.34377467707849396	0.2939627659171766
-0.21645072260497758	0.16663881145925824
-0.08912676813146148	0.03931485700081202
0.03819718634205492	-0.0880090974578451
0.16552114081557132	-0.2153330519164123
0.2928450952890874	-0.342657006374582
0.42016904976260383	-0.4699809608320136
0.5474930042361199	-0.5973049152882999
0.6748169587096363	-0.7246288697429243
0.8021409131831527	-0.8519528241951888
0.929464867656669	-0.9792767786440983
1.0567888221301855	-1.1066007330881529
1.1841127766037014	-1.233924687524946
1.3114367310772177	-1.3612486419503231
1.438760685550734	-1.488572596356386
1.5660846400242505	-1.615896550726006
1.6934085944977668	-1.74322050501364
1.8207325489712827	-1.8705444590444262
1.948056503444799	-1.9978684109292375

==> data/rt_surface_T1_y0.dat <==
0.	-2.
0.12732395447351627	-2.
0.25464790894703254	-2.
0.3819718634205489	-2.
0.5092958178940651	-2.
0.6366197723675814	-2.
0.7639437268410978	-2.
0.891267681314614	-2.
1.0185916357881302	-2.
1.1459155902616465	-2.
1.2732395447351628	-2.
1.400563499208679	-2.
1.5278874536821956	-2.
1.6552114081557117	-2.
1.782535362629228	-2.
1.909859317102744	-2.

==> data/rt_surface_T1_y0_alpha_-0.3.dat <==
0.	-2.
0.12732395447351627	-2.0365303340102656
0.25464790894703254	-2.072725233833432
0.3819718634205489	-2.108250181987091
0.5092958178940651	-2.1427726559964486
0.6366197723675814	-2.175963522839078
0.7639437268410978	-2.207498888801644
0.891267681314614	-2.2370625184788286
1.0185916357881302	-2.264348898488231
1.1459155902616465	-2.2890669689388665
1.2732395447351628	-2.3109444787396445
1.400563499208679	-2.3297328423656687
1.5278874536821956	-2.3452122924625374
1.6552114081557117	-2.3571970454022377
1.782535362629228	-2.3655401392388407
1.909859317102744	-2.370137579422786

==> data/rt_surface_T1_y0_alpha_-1.0.dat <==
0.	-2.
0.12732395447351627	-2.089956473850715
0.25464790894703254	-2.179458836990756
0.3819718634205489	-2.268037043524149
0.5092958178940651	-2.3551886632961847
0.6366197723675814	-2.440361508950336
0.7639437268410978	-2.5229351834113003
0.891267681314614	-2.602201895350573
1.0185916357881302	-2.6773477967196806
1.1459155902616465	-2.7474375950200973
1.2732395447351628	-2.8114074120016173
1.400563499208679	-2.8680736206136714
1.5278874536821956	-2.9161677510681376
1.6552114081557117	-2.954407311444776
1.782535362629228	-2.9816062407660247
1.909859317102744	-2.996814499438965

==> data/rt_surface_T1_y0_alpha_0.3.dat <==
0.	-2.
0.12732395447351627	-1.9634696659897344
0.25464790894703254	-1.9272747661665681
0.3819718634205489	-1.891749818012909
0.5092958178940651	-1.8572273440035514
0.6366197723675814	-1.824036477160922
0.7639437268410978	-1.792501111198356
0.891267681314614	-1.7629374815211714
1.0185916357881302	-1.7356511015117693
1.1459155902616465	-1.7109330310611335
1.2732395447351628	-1.6890555212603555
1.400563499208679	-1.6702671576343313
1.5278874536821956	-1.6547877075374628
1.6552114081557117	-1.642802954597762
1.782535362629228	-1.6344598607611596
1.909859317102744	-1.6298624205772143

==> data/rt_surface_T1_y0_alpha_1.0.dat <==
0.	-2.
0.12732395447351627	-1.9100435261492852
0.25464790894703254	-1.820541163009244
0.3819718634205489	-1.7319629564758512
0.5092958178940651	-1.6448113367038153
0.6366197723675814	-1.5596384910496641
0.7639437268410978	-1.4770648165886997
0.891267681314614	-1.3977981046494274
1.0185916357881302	-1.3226522032803196
1.1459155902616465	-1.252562404979903
1.2732395447351628	-1.1885925879983823
1.400563499208679	-1.1319263793863283
1.5278874536821956	-1.0838322489318628
1.6552114081557117	-1.045592688555224
1.782535362629228	-1.0183937592339756
1.909859317102744	-1.0031855005610353

==> data/rt_surface_t+0.0_phi0.1_ybrn1.4.dat <==
-1.7825353626292277	-1.766974823035287e-17
-1.6605180928669947	-0.0026457796845205436
-1.5385008231047614	-0.006417504546924028
-1.4164835533425284	-0.011279667305557071
-1.2944662835802951	-0.017186608467942024
-1.1724490138180619	-0.024083021518662318
-1.0504317440558288	-0.03190455122985977
-0.9284144742935957	-0.0405784720423629
-0.8063972045313625	-0.05002443306206557
-0.6843799347691294	-0.060155256534052216
-0.5623626650068962	-0.07087777759610515
-0.44034539524466304	-0.08209371453087193
-0.3183281254824299	-0.09370056046257672
-0.19631085572019674	-0.10559248929966167
-0.07429358595796359	-0.11766127053336144
0.047723683804269564	-0.129797189104789
0.16974095356650273	-0.14188996781654822
0.29175822332873586	-0.15382969058877174
0.413775493090969	-0.1655077251802748
0.5357927628532022	-0.17681764378888126
0.6578100326154354	-0.18765613922656332
0.7798273023776685	-0.19792393318998866
0.9018445721399017	-0.2075266716080511
1.0238618419021348	-0.21637580027143338
1.145879111664368	-0.22438941208938823
1.267896381426601	-0.23149305554885122
1.3899136511888344	-0.2376204924510272
1.5119309209510674	-0.24271439194391894
1.6339481907133007	-0.24672694740587786
1.7559654604755337	-0.24962040297575028
1.877982730237767	-0.25136747752645183
2.	-0.2519516756338174

==> data/rt_surface_t+0.0_phi0.5_ybrn1.4.dat <==
-1.7825353626292277	0.
-1.6605180928669947	-0.013151516087295827
-1.5385008231047614	-0.03179313141652336
-1.4164835533425284	-0.055648448085190164
-1.2944662835802951	-0.08438063315912601
-1.1724490138180619	-0.11760700607901349
-1.0504317440558288	-0.15491321211146267
-0.9284144742935957	-0.19586584185850736
-0.8063972045313625	-0.24002279327588216
-0.6843799347691294	-0.28694108641762733
-0.5623626650068962	-0.33618216597349715
-0.44034539524466304	-0.3873149403195463
-0.3183281254824299	-0.43991691770574415
-0.19631085572019674	-0.493573835854604
-0.07429358595796359	-0.5478781696827881
0.047723683804269564	-0.6024268684068217
0.16974095356650273	-0.6568186367857775
0.29175822332873586	-0.7106510479842659
0.413775493090969	-0.7635177643290434
0.5357927628532022	-0.8150061494881924
0.6578100326154354	-0.864695579789064
0.7798273023776685	-0.9121567977266282
0.9018445721399017	-0.9569526861970489
1.0238618419021348	-0.9986408602702403
1.145879111664368	-1.0367784503668582
1.267896381426601	-1.0709293578581978
1.3899136511888344	-1.1006740742029817
1.5119309209510674	-1.1256218535400964
1.6339481907133007	-1.1454246302357303
1.7559654604755337	-1.159791633393239
1.877982730237767	-1.1685032703869445
2.	-1.1714226569402892

==> data/rt_surface_t+0.0_phi1.0_ybrn1.4.dat <==
-1.7825353626292277	0.
-1.6605180928669947	-0.0258372322210471
-1.5385008231047614	-0.06185710076256931
-1.4164835533425284	-0.10702368191875442
-1.2944662835802951	-0.1602109488276989
-1.1724490138180619	-0.22029531273409325
-1.0504317440558288	-0.2862175074755812
-0.9284144742935957	-0.35701557176930115
-0.8063972045313625	-0.4318359104996463
-0.6843799347691294	-0.5099301908061231
-0.5623626650068962	-0.5906443776755986
-0.44034539524466304	-0.6734042065356715
-0.3183281254824299	-0.75769964447571
-0.19631085572019674	-0.8430696394379322
-0.07429358595796359	-0.9290876564087445
0.047723683804269564	-1.015348029432565
0.16974095356650273	-1.1014529025340314
0.29175822332873586	-1.186999408521968
0.413775493090969	-1.2715666940874892
0.5357927628532022	-1.3547024252668087
0.6578100326154354	-1.4359085102908398
0.7798273023776685	-1.5146259981132006
0.9018445721399017	-1.5902195255422118
1.0238618419021348	-1.661962403390727
1.145879111664368	-1.7290245774995856
1.267896381426601	-1.7904673450715756
1.3899136511888344	-1.8452507010107309
1.5119309209510674	-1.8922608722265024
1.6339481907133007	-1.9303654919418123
1.7559654604755337	-1.95849978421825
1.877982730237767	-1.9757774473769065
2.	-1.9816062407660238

==> data/rt_surface_t+0.3_phi0.1_ybrn1.4.dat <==
-1.7825353626292277	0.38197186342054873
-1.6605180928669947	0.37944419924016715
-1.5385008231047614	0.3758407792460029
-1.4164835533425284	0.37119545175038
-1.2944662835802951	0.3655517534418687
-1.1724490138180619	0.35896243474794237
-1.0504317440558288	0.35148889660311516
-0.9284144742935957	0.3432005503763702
-0.8063972045313625	0.3341741131382511
-0.6843799347691294	0.32449285024155206
-0.5623626650068962	0.3142457764342392
-0.44034539524466304	0.30352682554108323
-0.3183281254824299	0.29243399728789743
-0.19631085572019674	0.2810684882560925
-0.07429358595796359	0.26953381239976937
0.047723683804269564	0.25793491517341816
0.16974095356650273	0.2463772842238172
0.29175822332873586	0.2349660588846489
0.413775493090969	0.2238051404336519
0.5357927628532022	0.21299630525166507
0.6578100326154354	0.20263832364663725
0.7798273023776685	0.19282608812409527
0.9018445721399017	0.18364975621580593
1.0238618419021348	0.17519391450787403
1.145879111664368	0.1675367721018418
1.267896381426601	0.16074939324531268
1.3899136511888344	0.15489498012488356
1.5119309209510674	0.15002821767387534
1.6339481907133007	0.14619469258197304
1.7559654604755337	0.14343039840998895
1.877982730237767	0.14176133776409278
2.	0.1412032308788273

==> data/rt_surface_t+0.3_phi0.5_ybrn1.4.dat <==
-1.7825353626292277	0.3819718634205487
-1.6605180928669947	0.3694010716263364
-1.5385008231047614	0.35157349962849266
-1.4164835533425284	0.3287450815821768
-1.2944662835802951	0.3012290253791639
-1.1724490138180619	0.2693829418536149
-1.0504317440558288	0.233596187242337
-0.9284144742935957	0.19427842531668835
-0.8063972045313625	0.1518500625212866
-0.6843799347691294	0.10673486192283674
-0.5623626650068962	0.05935475749276987
-0.44034539524466304	0.010126692807548646
-0.3183281254824299	-0.04053880521321396
-0.19631085572019674	-0.09223765417867896
-0.07429358595796359	-0.1445711860545427
0.047723683804269564	-0.19714438043664415
0.16974095356650273	-0.24956365778079198
0.29175822332873586	-0.30143450919718506
0.413775493090969	-0.35235923102833666
0.5357927628532022	-0.4019350378716381
0.6578100326154354	-0.44975284549969674
0.7798273023776685	-0.4953970397840468
0.9018445721399017	-0.5384465691344499
1.0238618419021348	-0.5784777008363414
1.145879111664368	-0.6150687458328835
1.267896381426601	-0.6478069592636714
1.3899136511888344	-0.6762976458578995
1.5119309209510674	-0.7001752329823943
1.6339481907133007	-0.7191157366964998
1.7559654604755337	-0.7328496876458533
1.877982730237767	-0.7411742866356156
2.	-0.7439634223957484

==> data/rt_surface_t+0.3_phi1.0_ybrn1.4.dat <==
-1.7825353626292277	0.3819718634205489
-1.6605180928669947	0.35723807262006907
-1.5385008231047614	0.3226928683371176
-1.4164835533425284	0.2792806674848444
-1.2944662835802951	0.22803987276356252
-1.1724490138180619	0.17001969536717157
-1.0504317440558288	0.10622203442378042
-0.9284144742935957	0.03756822341550468
-0.8063972045313625	-0.03511443690204142
-0.6843799347691294	-0.1110926661853607
-0.5623626650068962	-0.1897191852173159
-0.44034539524466304	-0.27042063421957907
-0.3183281254824299	-0.3526839122281724
-0.19631085572019674	-0.43604230402490196
-0.07429358595796359	-0.5200620079349614
0.047723683804269564	-0.6043292126028166
0.16974095356650273	-0.6884376054676853
0.29175822332873586	-0.7719760613137124
0.413775493090969	-0.8545162141362689
0.5357927628532022	-0.9355996442019301
0.6578100326154354	-1.0147245244751386
0.7798273023776685	-1.0913318024895302
0.9018445721399017	-1.1647914083386248
1.0238618419021348	-1.2343896622219561
1.145879111664368	-1.2993200892157144
1.267896381426601	-1.3586812465719345
1.3899136511888344	-1.4114867267008497
1.5119309209510674	-1.4566935807746066
1.6339481907133007	-1.4932547714787843
1.7559654604755337	-1.520197281405008
1.877982730237767	-1.536719261801076
2.	-1.5422888276319158

==> data/rt_surface_t+0.6_phi0.1_ybrn1.4.dat <==
-1.7825353626292277	0.7639437268410978
-1.6605180928669947	0.7617598993488414
-1.5385008231047614	0.7586464759484552
-1.4164835533425284	0.7546325314095469
-1.2944662835802951	0.749755486555311
-1.1724490138180619	0.7440607164815525
-1.0504317440558288	0.7376010831123665
-0.9284144742935957	0.7304364006149193
-0.8063972045313625	0.7226328426499503
-0.6843799347691294	0.7142623004704344
-0.5623626650068962	0.7054017005468171
-0.44034539524466304	0.6961322897674206
-0.3183281254824299	0.6865388954285427
-0.19631085572019674	0.6767091662909825
-0.07429358595796359	0.6667328000390678
0.047723683804269564	0.6567007616284816
0.16974095356650273	0.6467044963303441
0.29175822332873586	0.6368351408326038
0.413775493090969	0.6271827355852367
0.5357927628532022	0.6178354416882322
0.6578100326154354	0.6088787660111044
0.7798273023776685	0.6003947988653972
0.9018445721399017	0.5924614693704674
1.0238618419021348	0.5851518245812811
1.145879111664368	0.5785333393938432
1.267896381426601	0.5726672651092253
1.3899136511888344	0.5676080252197038
1.5119309209510674	0.5634026673859887
1.6339481907133007	0.5600903806243747
1.7559654604755337	0.5577020863621641
1.877982730237767	0.5562601112247969
2.	0.5557779481995155

==> data/rt_surface_t+0.6_phi0.5_ybrn1.4.dat <==
-1.7825353626292277	0.7639437268410978
-1.6605180928669947	0.7530682332384212
-1.5385008231047614	0.7376238682817629
-1.4164835533425284	0.7178127632270894
-1.2944662835802951	0.6938851761934484
-1.1724490138180619	0.6661308132369526
-1.0504317440558288	0.6348700008143796
-0.9284144742935957	0.6004453730313429
-0.8063972045313625	0.5632145599229083
-0.6843799347691294	0.5235441678365497
-0.5623626650068962	0.48180516410905355
-0.44034539524466304	0.43836963565200066
-0.3183281254824299	0.3936087911424349
-0.19631085572019674	0.3478920157571083
-0.07429358595796359	0.3015867569598604
0.047723683804269564	0.2550590093610745
0.16974095356650273	0.20867416664232363
0.29175822332873586	0.1627980117184072
0.413775493090969	0.11779761814800516
0.5357927628532022	0.07404193458278581
0.6578100326154354	0.03190182086780411
0.7798273023776685	-0.00825069679438035
0.9018445721399017	-0.04604417673504289
1.0238618419021348	-0.08111071868047626
1.145879111664368	-0.11309027319934387
1.267896381426601	-0.14163635951185088
1.3899136511888344	-0.1664231140177974
1.5119309209510674	-0.18715341973547037
1.6339481907133007	-0.20356767275578655
1.7559654604755337	-0.2154525572070523
1.877982730237767	-0.22264906760739187
2.	-0.2250589806304696

==> data/rt_surface_t+0.6_phi1.0_ybrn1.4.dat <==
-1.7825353626292277	0.7639437268410977
-1.6605180928669947	0.7424585609090444
-1.5385008231047614	0.7123002732439863
-1.4164835533425284	0.6741725183354496
-1.2944662835802951	0.6288742946920874
-1.1724490138180619	0.5772423030968513
-1.0504317440558288	0.5201058249314425
-0.9284144742935957	0.45825625405857895
-0.8063972045313625	0.3924300384286316
-0.6843799347691294	0.32330216551535296
-0.5623626650068962	0.25148704208945744
-0.44034539524466304	0.17754406528442906
-0.3183281254824299	0.10198587950152888
-0.19631085572019674	0.025287988852147333
-0.07429358595796359	-0.05210106505534976
0.047723683804269564	-0.1297493655549465
0.16974095356650273	-0.20723128128391144
0.29175822332873586	-0.28411714395209964
0.413775493090969	-0.3599629138055292
0.5357927628532022	-0.43429983447558623
0.6578100326154354	-0.5066241963458458
0.7798273023776685	-0.576387549332379
0.9018445721399017	-0.6429880585938298
1.0238618419021348	-0.7057642026699366
1.145879111664368	-0.7639926646847535
1.267896381426601	-0.816892976627967
1.3899136511888344	-0.8636420114939042
1.5119309209510674	-0.9034013436867325
1.6339481907133007	-0.9353592171726488
1.7559654604755337	-0.9587858723863688
1.877982730237767	-0.9730964180868616
2.	-0.9779106233286334

==> data/rt_surface_t+0.9_phi0.1_ybrn1.4.dat <==
-1.7825353626292277	1.1459155902616465
-1.6605180928669947	1.1442706989186788
-1.5385008231047614	1.1419254546342192
-1.4164835533425284	1.1389015944931595
-1.2944662835802951	1.135227118338306
-1.1724490138180619	1.1309360111823734
-1.0504317440558288	1.1260679095212889
-0.9284144742935957	1.1206677164119943
-0.8063972045313625	1.114785170588529
-0.6843799347691294	1.1084743751089459
-0.5623626650068962	1.101793291069146
-0.44034539524466304	1.0948032018161344
-0.3183281254824299	1.0875681528791707
-0.19631085572019674	1.0801543725545735
-0.07429358595796359	1.0726296777717743
0.047723683804269564	1.0650628695757107
0.16974095356650273	1.0575231223197181
0.29175822332873586	1.0500793705016962
0.413775493090969	1.04279969711265
0.5357927628532022	1.0357507274077795
0.6578100326154354	1.0289970321515647
0.7798273023776685	1.0226005446139768
0.9018445721399017	1.0166199958790416
1.0238618419021348	1.0111103733350983
1.145879111664368	1.0061224075080206
1.267896381426601	1.0017020926313107
1.3899136511888344	0.997890246477969
1.5119309209510674	0.994722114970281
1.6339481907133007	0.9922270269049095
1.7559654604755337	0.9904281037625937
1.877982730237767	0.9893420290083026
2.	0.9889788805373058

==> data/rt_surface_t+0.9_phi0.5_ybrn1.4.dat <==
-1.7825353626292277	1.1459155902616465
-1.6605180928669947	1.1377098349839316
-1.5385008231047614	1.1260363568248297
-1.4164835533425284	1.1110285683557337
-1.2944662835802951	1.092854332430185
-1.1724490138180619	1.0717117462897883
-1.0504317440558288	1.0478246349653848
-0.9284144742935957	1.0214380404047376
-0.8063972045313625	0.9928139476135052
-0.6843799347691294	0.9622274276156686
-0.5623626650068962	0.9299633099119151
-0.44034539524466304	0.8963134329686135
-0.3183281254824299	0.8615744657420769
-0.19631085572019674	0.8260462489730712
-0.07429358595796359	0.7900305722268641
0.047723683804269564	0.7538302801352309
0.16974095356650273	0.7177485870873503
0.29175822332873586	0.6820884718228986
0.413775493090969	0.6471520206362799
0.5357927628532022	0.613239589650599
0.6578100326154354	0.5806486632226958
0.7798273023776685	0.5496722982038386
0.9018445721399017	0.5205970643175574
1.0238618419021348	0.4937004213023367
1.145879111664368	0.469247515185114
1.267896381426601	0.44748742925806906
1.3899136511888344	0.42864898797161904
1.5119309209510674	0.4129362790735712
1.6339481907133007	0.40052412289729616
1.7559654604755337	0.3915537673569884
1.877982730237767	0.38612911197237815
2.	0.3843137551585425

==> data/rt_surface_t+0.9_phi1.0_ybrn1.4.dat <==
-1.7825353626292277	1.1459155902616465
-1.6605180928669947	1.1296192507344178
-1.5385008231047614	1.1065927558214856
-1.4164835533425284	1.0772431359760934
-1.2944662835802951	1.0420544167989947
-1.1724490138180619	1.0015609478315983
-1.0504317440558288	0.9563232715060008
-0.9284144742935957	0.9069084496541295
-0.8063972045313625	0.8538756119777939
-0.6843799347691294	0.797766603679503
-0.5623626650068962	0.7391010742407402
-0.44034539524466304	0.6783751256807047
-0.3183281254824299	0.616062631120264
-0.19631085572019674	0.5526184452835725
-0.07429358595796359	0.4884828824696351
0.047723683804269564	0.4240869866051153
0.16974095356650273	0.3598582363448646
0.29175822332873586	0.2962264040601967
0.413775493090969	0.23362931665553013
0.5357927628532022	0.17251824744084648
0.6578100326154354	0.11336260239254636
0.7798273023776685	0.05665345437510591
0.9018445721399017	0.002905334910337259
1.0238618419021348	-0.04734446297192084
1.145879111664368	-0.09353994289536217
1.267896381426601	-0.13511472242344555
1.3899136511888344	-0.17150533982036273
1.5119309209510674	-0.20216981965480602
1.6339481907133007	-0.22661095421809033
1.7559654604755337	-0.24440264650734886
1.877982730237767	-0.2552164759156802
2.	-0.2588447841227233

==> data/rt_surface_t+1.2_phi0.1_ybrn1.4.dat <==
-1.7825353626292277	1.5278874536821954
-1.6605180928669947	1.5269285299450457
-1.5385008231047614	1.525561236312022
-1.4164835533425284	1.5237981628043433
-1.2944662835802951	1.5216555384338157
-1.1724490138180619	1.5191530781893983
-1.0504317440558288	1.5163137977953436
-0.9284144742935957	1.513163798296314
-0.8063972045313625	1.5097320227915978
-0.6843799347691294	1.5060499878576052
-0.5623626650068962	1.5021514923664734
-0.44034539524466304	1.4980723065326653
-0.3183281254824299	1.4938498441046661
-0.19631085572019674	1.489522820672373
-0.07429358595796359	1.4851309010903246
0.047723683804269564	1.4807143390301487
0.16974095356650273	1.4763136116793913
0.29175822332873586	1.4719690526037263
0.413775493090969	1.467720485788929
0.5357927628532022	1.4636068638794288
0.6578100326154354	1.4596659136307546
0.7798273023776685	1.4559337915906632
0.9018445721399017	1.4524447530131177
1.0238618419021348	1.4492308369839066
1.145879111664368	1.4463215706891068
1.267896381426601	1.4437436956798957
1.3899136511888344	1.4415209188721916
1.5119309209510674	1.439673690861048
1.6339481907133007	1.4382190139234199
1.7559654604755337	1.4371702818269874
1.877982730237767	1.436537153257994
2.	1.4363254603313462

==> data/rt_surface_t+1.2_phi0.5_ybrn1.4.dat <==
-1.7825353626292277	1.5278874536821954
-1.6605180928669947	1.5230965490970605
-1.5385008231047614	1.5162705807602492
-1.4164835533425284	1.5074774811531069
-1.2944662835802951	1.4968040723657756
-1.1724490138180619	1.4843547515806697
-1.0504317440558288	1.4702499944698535
-0.9284144742935957	1.4546247364603375
-0.8063972045313625	1.4376266891217266
-0.6843799347691294	1.4194146422070333
-0.5623626650068962	1.4001567921893323
-0.44034539524466304	1.3800291266708216
-0.3183281254824299	1.3592138819522148
-0.19631085572019674	1.3378980793503685
-0.07429358595796359	1.3162721353475617
0.047723683804269564	1.2945285319368665
0.16974095356650273	1.2728605269893134
0.29175822332873586	1.2514608803492628
0.413775493090969	1.230520569789686
0.5357927628532022	1.2102274719715542
0.6578100326154354	1.1907649871241628
0.7798273023776685	1.1723105921909274
0.9018445721399017	1.155034315456979
1.0238618419021348	1.1390971358335635
1.145879111664368	1.124649321475057
1.267896381426601	1.11182873448807
1.3899136511888344	1.1007591401885692
1.5119309209510674	1.0915485695404181
1.6339481907133007	1.084287790875245
1.7559654604755337	1.0790489506468464
1.877982730237767	1.0758844419797247
2.	1.0748260537408552

==> data/rt_surface_t+1.2_phi1.0_ybrn1.4.dat <==
-1.7825353626292277	1.5278874536821954
-1.6605180928669947	1.5183287406622417
-1.5385008231047614	1.5047417928044833
-1.4164835533425284	1.4872925902574017
-1.2944662835802951	1.466188348865033
-1.1724490138180619	1.441671336559835
-1.0504317440558288	1.4140124255080113
-0.9284144742935957	1.3835048322948411
-0.8063972045313625	1.3504584034269838
-0.6843799347691294	1.315194688182476
-0.5623626650068962	1.2780429257752315
-0.44034539524466304	1.2393369731462942
-0.3183281254824299	1.1994131206464689
-0.19631085572019674	1.1586086866682948
-0.07429358595796359	1.117261246153968
0.047723683804269564	1.0757083271205108
0.16974095356650273	1.0342873988525187
0.29175822332873586	0.9933359709497399
0.413775493090969	0.9531916211385904
0.5357927628532022	0.9141917705515697
0.6578100326154354	0.8766730287628283
0.7798273023776685	0.8409699397252046
0.9018445721399017	0.8074129778811677
1.0238618419021348	0.7763256760741478
1.145879111664368	0.7480208183888735
1.267896381426601	0.7227957050571627
1.3899136511888344	0.7009265928962928
1.5119309209510674	0.6826625276387246
1.6339481907133007	0.668218901277739
1.7559654604755337	0.6577711689243725
1.877982730237767	0.6514492226692757
2.	0.6493329233723454

==> data/rt_surface_t+1.5_phi0.1_ybrn1.4.dat <==
-1.7825353626292277	1.909859317102744
-1.6605180928669947	1.9096721162230208
-1.5385008231047614	1.9094051852894605
-1.4164835533425284	1.9090609741841431
-1.2944662835802951	1.908642642023945
-1.1724490138180619	1.9081540281396816
-1.0504317440558288	1.907599616811287
-0.9284144742935957	1.9069844960852873
-0.8063972045313625	1.9063143110550589
-0.6843799347691294	1.9055952120349007
-0.5623626650068962	1.9048337981053323
-0.44034539524466304	1.9040370565488984
-0.3183281254824299	1.9032122987327456
-0.19631085572019674	1.9023670930260963
-0.07429358595796359	1.901509195367215
0.047723683804269564	1.9006464781153827
0.16974095356650273	1.8997868578386203
0.29175822332873586	1.8989382226973204
0.413775493090969	1.898108360087539
0.5357927628532022	1.897304885205384
0.6578100326154354	1.8965351711857927
0.7798273023776685	1.895806281455016
0.9018445721399017	1.895124904916439
1.0238618419021348	1.8944972945640923
1.145879111664368	1.8939292100875045
1.267896381426601	1.8934258649956535
1.3899136511888344	1.892991878746946
1.5119309209510674	1.892631234326719
1.6339481907133007	1.8923472416640945
1.7559654604755337	1.8921425072265383
1.877982730237767	1.8920189100737006
2.	1.8919775845925098

==> data/rt_surface_t+1.5_phi0.5_ybrn1.4.dat <==
-1.7825353626292277	1.909859317102744
-1.6605180928669947	1.9089233403697483
-1.5385008231047614	1.9075887640062363
-1.4164835533425284	1.9058678748037854
-1.2944662835802951	1.903776511177058
-1.1724490138180619	1.9013339140211147
-1.0504317440558288	1.8985625461231115
-0.9284144742935957	1.8954878821161285
-0.8063972045313625	1.8921381712237983
-0.6843799347691294	1.888544175258298
-0.5623626650068962	1.8847388845022253
-0.44034539524466304	1.8807572142303177
-0.3183281254824299	1.876635684715153
-0.19631085572019674	1.87241208761842
-0.07429358595796359	1.868125141703245
0.047723683804269564	1.8638141408204294
0.16974095356650273	1.859518597128685
0.29175822332873586	1.8552778825110618
0.413775493090969	1.8511308711500847
0.5357927628532022	1.8471155862239388
0.6578100326154354	1.84326885368454
0.7798273023776685	1.83962596607259
0.9018445721399017	1.8362203593100515
1.0238618419021348	1.8330833053807738
1.145879111664368	1.8302436237582915
1.267896381426601	1.8277274143589142
1.3899136511888344	1.8255578146814144
1.5119309209510674	1.8237547836362724
1.6339481907133007	1.8223349143637357
1.7559654604755337	1.8213112780892173
1.877982730237767	1.8206933007677848
2.	1.8204866739302348

==> data/rt_surface_t+1.5_phi1.0_ybrn1.4.dat <==
-1.7825353626292277	1.909859317102744
-1.6605180928669947	1.9079875365134782
-1.5385008231047614	1.9053188730057513
-1.4164835533425284	1.9018781334956474
-1.2944662835802951	1.8976972619338912
-1.1724490138180619	1.8928150157313588
-1.0504317440558288	1.887276577948102
-0.9284144742935957	1.8811331114630023
-0.8063972045313625	1.8744412617803365
-0.6843799347691294	1.86726261529616
-0.5623626650068962	1.859663119768696
-0.44034539524466304	1.851712473456636
-0.3183281254824299	1.8434834889631508
-0.19631085572019674	1.8350514373139872
-0.07429358595796359	1.8264933772691456
0.047723683804269564	1.8178874743794842
0.16974095356650273	1.8093123139042206
0.29175822332873586	1.8008462114431472
0.413775493090969	1.7925665250344103
0.5357927628532022	1.784548972535076
0.6578100326154354	1.7768669583309054
0.7798273023776685	1.7695909137910717
0.9018445721399017	1.7627876563556097
1.0238618419021348	1.7565197726682855
1.145879111664368	1.7508450316866337
1.267896381426601	1.7458158341506036
1.3899136511888344	1.7414787051083613
1.5119309209510674	1.73787383632462
1.6339481907133007	1.735034685286626
1.7559654604755337	1.7329876371444515
1.877982730237767	1.7317517352638165
2.	1.7313384851411648

==> data/rt_surface_t-0.3_phi0.1_ybrn1.4.dat <==
-1.7825353626292277	-0.38197186342054884
-1.6605180928669947	-0.3844995276009305
-1.5385008231047614	-0.3881029475950947
-1.4164835533425284	-0.39274827509071764
-1.2944662835802951	-0.39839197339922894
-1.1724490138180619	-0.40498129209315525
-1.0504317440558288	-0.4124548302379824
-0.9284144742935957	-0.4207431764647274
-0.8063972045313625	-0.42976961370284655
-0.6843799347691294	-0.43945087659954557
-0.5623626650068962	-0.44969795040685845
-0.44034539524466304	-0.4604169013000144
-0.3183281254824299	-0.4715097295532002
-0.19631085572019674	-0.48287523858500514
-0.07429358595796359	-0.4944099144413283
0.047723683804269564	-0.5060088116676795
0.16974095356650273	-0.5175664426172805
0.29175822332873586	-0.5289776679564487
0.413775493090969	-0.5401385864074457
0.5357927628532022	-0.5509474215894326
0.6578100326154354	-0.5613054031944604
0.7798273023776685	-0.5711176387170024
0.9018445721399017	-0.5802939706252916
1.0238618419021348	-0.5887498123332237
1.145879111664368	-0.5964069547392558
1.267896381426601	-0.6031943335957849
1.3899136511888344	-0.6090487467162141
1.5119309209510674	-0.6139155091672224
1.6339481907133007	-0.6177490342591245
1.7559654604755337	-0.6205133284311087
1.877982730237767	-0.6221823890770048
2.	-0.6227404959622703

==> data/rt_surface_t-0.3_phi0.5_ybrn1.4.dat <==
-1.7825353626292277	-0.3819718634205489
-1.6605180928669947	-0.3945426552147613
-1.5385008231047614	-0.41237022721260497
-1.4164835533425284	-0.4351986452589208
-1.2944662835802951	-0.4627147014619338
-1.1724490138180619	-0.4945607849874827
-1.0504317440558288	-0.5303475395987607
-0.9284144742935957	-0.5696653015244093
-0.8063972045313625	-0.6120936643198109
-0.6843799347691294	-0.6572088649182608
-0.5623626650068962	-0.7045889693483278
-0.44034539524466304	-0.7538170340335489
-0.3183281254824299	-0.8044825320543115
-0.19631085572019674	-0.8561813810197767
-0.07429358595796359	-0.9085149128956402
0.047723683804269564	-0.9610881072777417
0.16974095356650273	-1.0135073846218896
0.29175822332873586	-1.0653782360382829
0.413775493090969	-1.1163029578694341
0.5357927628532022	-1.1658787647127358
0.6578100326154354	-1.2136965723407944
0.7798273023776685	-1.2593407666251444
0.9018445721399017	-1.3023902959755476
1.0238618419021348	-1.342421427677439
1.145879111664368	-1.3790124726739814
1.267896381426601	-1.4117506861047688
1.3899136511888344	-1.440241372698997
1.5119309209510674	-1.4641189598234918
1.6339481907133007	-1.4830594635375973
1.7559654604755337	-1.4967934144869508
1.877982730237767	-1.5051180134767135
2.	-1.507907149236846

==> data/rt_surface_t-0.3_phi1.0_ybrn1.4.dat <==
-1.7825353626292277	-0.3819718634205487
-1.6605180928669947	-0.4067056542210285
-1.5385008231047614	-0.44125085850398
-1.4164835533425284	-0.48466305935625315
-1.2944662835802951	-0.535903854077535
-1.1724490138180619	-0.593924031473926
-1.0504317440558288	-0.657721692417317
-0.9284144742935957	-0.7263755034255931
-0.8063972045313625	-0.7990581637431391
-0.6843799347691294	-0.8750363930264582
-0.5623626650068962	-0.9536629120584135
-0.44034539524466304	-1.0343643610606768
-0.3183281254824299	-1.11662763906927
-0.19631085572019674	-1.1999860308659995
-0.07429358595796359	-1.284005734776059
0.047723683804269564	-1.3682729394439144
0.16974095356650273	-1.452381332308783
0.29175822332873586	-1.53591978815481
0.413775493090969	-1.6184599409773668
0.5357927628532022	-1.6995433710430277
0.6578100326154354	-1.7786682513162364
0.7798273023776685	-1.8552755293306278
0.9018445721399017	-1.9287351351797224
1.0238618419021348	-1.9983333890630537
1.145879111664368	-2.0632638160568124
1.267896381426601	-2.122624973413032
1.3899136511888344	-2.1754304535419475
1.5119309209510674	-2.2206373076157044
1.6339481907133007	-2.2571984983198816
1.7559654604755337	-2.2841410082461056
1.877982730237767	-2.300662988642174
2.	-2.3062325544730133

==> data/rt_surface_t-0.6_phi0.1_ybrn1.4.dat <==
-1.7825353626292277	-0.7639437268410975
-1.6605180928669947	-0.7661275543333539
-1.5385008231047614	-0.76924097773374
-1.4164835533425284	-0.7732549222726484
-1.2944662835802951	-0.7781319671268844
-1.1724490138180619	-0.7838267372006428
-1.0504317440558288	-0.7902863705698288
-0.9284144742935957	-0.7974510530672759
-0.8063972045313625	-0.8052546110322449
-0.6843799347691294	-0.8136251532117609
-0.5623626650068962	-0.8224857531353782
-0.44034539524466304	-0.8317551639147747
-0.3183281254824299	-0.8413485582536525
-0.19631085572019674	-0.8511782873912127
-0.07429358595796359	-0.8611546536431275
0.047723683804269564	-0.8711866920537137
0.16974095356650273	-0.8811829573518511
0.29175822332873586	-0.8910523128495914
0.413775493090969	-0.9007047180969586
0.5357927628532022	-0.910052011993963
0.6578100326154354	-0.9190086876710908
0.7798273023776685	-0.9274926548167982
0.9018445721399017	-0.9354259843117279
1.0238618419021348	-0.9427356291009141
1.145879111664368	-0.949354114288352
1.267896381426601	-0.9552201885729701
1.3899136511888344	-0.9602794284624914
1.5119309209510674	-0.9644847862962065
1.6339481907133007	-0.9677970730578205
1.7559654604755337	-0.9701853673200312
1.877982730237767	-0.9716273424573982
2.	-0.9721095054826796

==> data/rt_surface_t-0.6_phi0.5_ybrn1.4.dat <==
-1.7825353626292277	-0.7639437268410977
-1.6605180928669947	-0.774819220443774
-1.5385008231047614	-0.7902635854004325
-1.4164835533425284	-0.8100746904551058
-1.2944662835802951	-0.834002277488747
-1.1724490138180619	-0.8617566404452427
-1.0504317440558288	-0.8930174528678158
-0.9284144742935957	-0.9274420806508522
-0.8063972045313625	-0.9646728937592869
-0.6843799347691294	-1.0043432858456456
-0.5623626650068962	-1.0460822895731419
-0.44034539524466304	-1.0895178180301945
-0.3183281254824299	-1.1342786625397605
-0.19631085572019674	-1.179995437925087
-0.07429358595796359	-1.2263006967223349
0.047723683804269564	-1.2728284443211209
0.16974095356650273	-1.3192132870398716
0.29175822332873586	-1.3650894419637882
0.413775493090969	-1.4100898355341902
0.5357927628532022	-1.4538455190994093
0.6578100326154354	-1.4959856328143912
0.7798273023776685	-1.5361381504765756
0.9018445721399017	-1.5739316304172382
1.0238618419021348	-1.6089981723626716
1.145879111664368	-1.640977726881539
1.267896381426601	-1.6695238131940462
1.3899136511888344	-1.6943105676999928
1.5119309209510674	-1.7150408734176654
1.6339481907133007	-1.7314551264379818
1.7559654604755337	-1.7433400108892474
1.877982730237767	-1.7505365212895871
2.	-1.7529464343126648

==> data/rt_surface_t-0.6_phi1.0_ybrn1.4.dat <==
-1.7825353626292277	-0.7639437268410977
-1.6605180928669947	-0.785428892773151
-1.5385008231047614	-0.8155871804382091
-1.4164835533425284	-0.8537149353467457
-1.2944662835802951	-0.8990131589901078
-1.1724490138180619	-0.950645150585344
-1.0504317440558288	-1.0077816287507526
-0.9284144742935957	-1.0696311996236163
-0.8063972045313625	-1.135457415253564
-0.6843799347691294	-1.2045852881668422
-0.5623626650068962	-1.2764004115927379
-0.44034539524466304	-1.3503433883977662
-0.3183281254824299	-1.4259015741806664
-0.19631085572019674	-1.502599464830048
-0.07429358595796359	-1.579988518737545
0.047723683804269564	-1.657636819237142
0.16974095356650273	-1.7351187349661066
0.29175822332873586	-1.812004597634295
0.413775493090969	-1.8878503674877245
0.5357927628532022	-1.9621872881577813
0.6578100326154354	-2.034511650028041
0.7798273023776685	-2.1042750030145743
0.9018445721399017	-2.1708755122760253
1.0238618419021348	-2.2336516563521314
1.145879111664368	-2.291880118366949
1.267896381426601	-2.3447804303101623
1.3899136511888344	-2.3915294651760997
1.5119309209510674	-2.4312887973689277
1.6339481907133007	-2.4632466708548444
1.7559654604755337	-2.4866733260685643
1.877982730237767	-2.5009838717690567
2.	-2.505798077010829

==> data/rt_surface_t-0.9_phi0.1_ybrn1.4.dat <==
-1.7825353626292277	-1.1459155902616465
-1.6605180928669947	-1.1475604816046143
-1.5385008231047614	-1.1499057258890737
-1.4164835533425284	-1.1529295860301336
-1.2944662835802951	-1.1566040621849871
-1.1724490138180619	-1.1608951693409195
-1.0504317440558288	-1.165763271002004
-0.9284144742935957	-1.1711634641112987
-0.8063972045313625	-1.1770460099347642
-0.6843799347691294	-1.183356805414347
-0.5623626650068962	-1.1900378894541472
-0.44034539524466304	-1.1970279787071587
-0.3183281254824299	-1.2042630276441224
-0.19631085572019674	-1.2116768079687195
-0.07429358595796359	-1.2192015027515188
0.047723683804269564	-1.2267683109475824
0.16974095356650273	-1.2343080582035748
0.29175822332873586	-1.2417518100215967
0.413775493090969	-1.249031483410643
0.5357927628532022	-1.2560804531155134
0.6578100326154354	-1.2628341483717285
0.7798273023776685	-1.2692306359093162
0.9018445721399017	-1.2752111846442513
1.0238618419021348	-1.2807208071881948
1.145879111664368	-1.2857087730152723
1.267896381426601	-1.2901290878919822
1.3899136511888344	-1.2939409340453238
1.5119309209510674	-1.297109065553012
1.6339481907133007	-1.2996041536183833
1.7559654604755337	-1.3014030767606992
1.877982730237767	-1.3024891515149903
2.	-1.302852299985987

==> data/rt_surface_t-0.9_phi0.5_ybrn1.4.dat <==
-1.7825353626292277	-1.1459155902616465
-1.6605180928669947	-1.1541213455393613
-1.5385008231047614	-1.1657948236984632
-1.4164835533425284	-1.1808026121675592
-1.2944662835802951	-1.1989768480931082
-1.1724490138180619	-1.2201194342335047
-1.0504317440558288	-1.2440065455579081
-0.9284144742935957	-1.2703931401185553
-0.8063972045313625	-1.2990172329097878
-0.6843799347691294	-1.3296037529076243
-0.5623626650068962	-1.3618678706113778
-0.44034539524466304	-1.3955177475546796
-0.3183281254824299	-1.4302567147812162
-0.19631085572019674	-1.4657849315502218
-0.07429358595796359	-1.5018006082964288
0.047723683804269564	-1.538000900388062
0.16974095356650273	-1.5740825934359428
0.29175822332873586	-1.6097427087003944
0.413775493090969	-1.6446791598870134
0.5357927628532022	-1.678591590872694
0.6578100326154354	-1.7111825173005972
0.7798273023776685	-1.7421588823194547
0.9018445721399017	-1.7712341162057357
1.0238618419021348	-1.7981307592209563
1.145879111664368	-1.822583665338179
1.267896381426601	-1.8443437512652239
1.3899136511888344	-1.863182192551674
1.5119309209510674	-1.8788949014497216
1.6339481907133007	-1.891307057625997
1.7559654604755337	-1.9002774131663047
1.877982730237767	-1.905702068550915
2.	-1.9075174253647504

==> data/rt_surface_t-0.9_phi1.0_ybrn1.4.dat <==
-1.7825353626292277	-1.1459155902616465
-1.6605180928669947	-1.162211929788875
-1.5385008231047614	-1.1852384247018075
-1.4164835533425284	-1.2145880445471997
-1.2944662835802951	-1.2497767637242982
-1.1724490138180619	-1.2902702326916946
-1.0504317440558288	-1.3355079090172923
-0.9284144742935957	-1.3849227308691636
-0.8063972045313625	-1.437955568545499
-0.6843799347691294	-1.4940645768437901
-0.5623626650068962	-1.552730106282553
-0.44034539524466304	-1.6134560548425885
-0.3183281254824299	-1.6757685494030288
-0.19631085572019674	-1.7392127352397206
-0.07429358595796359	-1.803348298053658
0.047723683804269564	-1.8677441939181778
0.16974095356650273	-1.9319729441784284
0.29175822332873586	-1.9956047764630964
0.413775493090969	-2.058201863867763
0.5357927628532022	-2.1193129330824467
0.6578100326154354	-2.1784685781307465
0.7798273023776685	-2.235177726148187
0.9018445721399017	-2.288925845612956
1.0238618419021348	-2.3391756434952136
1.145879111664368	-2.385371123418655
1.267896381426601	-2.4269459029467386
1.3899136511888344	-2.463336520343656
1.5119309209510674	-2.4940010001780992
1.6339481907133007	-2.5184421347413832
1.7559654604755337	-2.536233827030642
1.877982730237767	-2.547047656438973
2.	-2.5506759646460164

==> data/rt_surface_t-1.2_phi0.1_ybrn1.4.dat <==
-1.7825353626292277	-1.5278874536821954
-1.6605180928669947	-1.5288463774193448
-1.5385008231047614	-1.5302136710523686
-1.4164835533425284	-1.5319767445600472
-1.2944662835802951	-1.5341193689305748
-1.1724490138180619	-1.5366218291749922
-1.0504317440558288	-1.539461109569047
-0.9284144742935957	-1.5426111090680765
-0.8063972045313625	-1.5460428845727927
-0.6843799347691294	-1.5497249195067853
-0.5623626650068962	-1.5536234149979173
-0.44034539524466304	-1.5577026008317252
-0.3183281254824299	-1.5619250632597246
-0.19631085572019674	-1.5662520866920175
-0.07429358595796359	-1.5706440062740659
0.047723683804269564	-1.5750605683342418
0.16974095356650273	-1.5794612956849992
0.29175822332873586	-1.5838058547606642
0.413775493090969	-1.5880544215754617
0.5357927628532022	-1.5921680434849617
0.6578100326154354	-1.596108993733636
0.7798273023776685	-1.5998411157737273
0.9018445721399017	-1.6033301543512728
1.0238618419021348	-1.6065440703804839
1.145879111664368	-1.6094533366752837
1.267896381426601	-1.6120312116844948
1.3899136511888344	-1.614253988492199
1.5119309209510674	-1.6161012165033426
1.6339481907133007	-1.6175558934409706
1.7559654604755337	-1.6186046255374031
1.877982730237767	-1.6192377541063965
2.	-1.6194494470330445

==> data/rt_surface_t-1.2_phi0.5_ybrn1.4.dat <==
-1.7825353626292277	-1.5278874536821954
-1.6605180928669947	-1.53267835826733
-1.5385008231047614	-1.5395043266041413
-1.4164835533425284	-1.5482974262112836
-1.2944662835802951	-1.558970834998615
-1.1724490138180619	-1.5714201557837209
-1.0504317440558288	-1.585524912894537
-0.9284144742935957	-1.601150170904053
-0.8063972045313625	-1.6181482182426639
-0.6843799347691294	-1.6363602651573572
-0.5623626650068962	-1.6556181151750582
-0.44034539524466304	-1.675745780693569
-0.3183281254824299	-1.6965610254121757
-0.19631085572019674	-1.717876828014022
-0.07429358595796359	-1.7395027720168288
0.047723683804269564	-1.761246375427524
0.16974095356650273	-1.7829143803750773
0.29175822332873586	-1.8043140270151279
0.413775493090969	-1.8252543375747048
0.5357927628532022	-1.8455474353928365
0.6578100326154354	-1.865009920240228
0.7798273023776685	-1.8834643151734634
0.9018445721399017	-1.9007405919074116
1.0238618419021348	-1.9166777715308272
1.145879111664368	-1.9311255858893337
1.267896381426601	-1.9439461728763208
1.3899136511888344	-1.9550157671758213
1.5119309209510674	-1.9642263378239724
1.6339481907133007	-1.9714871164891457
1.7559654604755337	-1.9767259567175444
1.877982730237767	-1.979890465384666
2.	-1.9809488536235353

==> data/rt_surface_t-1.2_phi1.0_ybrn1.4.dat <==
-1.7825353626292277	-1.5278874536821954
-1.6605180928669947	-1.5374461667021493
-1.5385008231047614	-1.5510331145599072
-1.4164835533425284	-1.568482317106989
-1.2944662835802951	-1.5895865584993576
-1.1724490138180619	-1.6141035708045555
-1.0504317440558288	-1.6417624818563792
-0.9284144742935957	-1.6722700750695494
-0.8063972045313625	-1.7053165039374067
-0.6843799347691294	-1.7405802191819144
-0.5623626650068962	-1.777731981589159
-0.44034539524466304	-1.8164379342180963
-0.3183281254824299	-1.8563617867179216
-0.19631085572019674	-1.8971662206960958
-0.07429358595796359	-1.9385136612104226
0.047723683804269564	-1.9800665802438797
0.16974095356650273	-2.0214875085118718
0.29175822332873586	-2.0624389364146505
0.413775493090969	-2.1025832862258
0.5357927628532022	-2.141583136812821
0.6578100326154354	-2.1791018786015623
0.7798273023776685	-2.214804967639186
0.9018445721399017	-2.248361929483223
1.0238618419021348	-2.2794492312902426
1.145879111664368	-2.3077540889755173
1.267896381426601	-2.3329792023072278
1.3899136511888344	-2.354848314468098
1.5119309209510674	-2.373112379725666
1.6339481907133007	-2.387556006086651
1.7559654604755337	-2.398003738440018
1.877982730237767	-2.404325684695115
2.	-2.4064419839920452

==> data/rt_surface_t-1.5_phi0.1_ybrn1.4.dat <==
-1.7825353626292277	-1.909859317102744
-1.6605180928669947	-1.9100465179824675
-1.5385008231047614	-1.9103134489160278
-1.4164835533425284	-1.9106576600213452
-1.2944662835802951	-1.9110759921815432
-1.1724490138180619	-1.9115646060658067
-1.0504317440558288	-1.9121190173942013
-0.9284144742935957	-1.912734138120201
-0.8063972045313625	-1.9134043231504294
-0.6843799347691294	-1.9141234221705876
-0.5623626650068962	-1.914884836100156
-0.44034539524466304	-1.9156815776565899
-0.3183281254824299	-1.9165063354727427
-0.19631085572019674	-1.917351541179392
-0.07429358595796359	-1.9182094388382733
0.047723683804269564	-1.9190721560901056
0.16974095356650273	-1.919931776366868
0.29175822332873586	-1.920780411508168
0.413775493090969	-1.9216102741179493
0.5357927628532022	-1.9224137490001043
0.6578100326154354	-1.9231834630196956
0.7798273023776685	-1.9239123527504722
0.9018445721399017	-1.9245937292890494
1.0238618419021348	-1.925221339641396
1.145879111664368	-1.9257894241179838
1.267896381426601	-1.9262927692098348
1.3899136511888344	-1.9267267554585423
1.5119309209510674	-1.9270873998787692
1.6339481907133007	-1.9273713925413938
1.7559654604755337	-1.92757612697895
1.877982730237767	-1.9276997241317877
2.	-1.9277410496129785

==> data/rt_surface_t-1.5_phi0.5_ybrn1.4.dat <==
-1.7825353626292277	-1.909859317102744
-1.6605180928669947	-1.91079529383574
-1.5385008231047614	-1.912129870199252
-1.4164835533425284	-1.913850759401703
-1.2944662835802951	-1.9159421230284304
-1.1724490138180619	-1.9183847201843736
-1.0504317440558288	-1.9211560880823768
-0.9284144742935957	-1.9242307520893598
-0.8063972045313625	-1.92758046298169
-0.6843799347691294	-1.9311744589471902
-0.5623626650068962	-1.934979749703263
-0.44034539524466304	-1.9389614199751706
-0.3183281254824299	-1.9430829494903352
-0.19631085572019674	-1.9473065465870683
-0.07429358595796359	-1.9515934925022433
0.047723683804269564	-1.955904493385059
0.16974095356650273	-1.9602000370768033
0.29175822332873586	-1.9644407516944264
0.413775493090969	-1.9685877630554036
0.5357927628532022	-1.9726030479815495
0.6578100326154354	-1.9764497805209482
0.7798273023776685	-1.9800926681328983
0.9018445721399017	-1.9834982748954368
1.0238618419021348	-1.9866353288247145
1.145879111664368	-1.9894750104471968
1.267896381426601	-1.9919912198465741
1.3899136511888344	-1.9941608195240739
1.5119309209510674	-1.9959638505692159
1.6339481907133007	-1.9973837198417526
1.7559654604755337	-1.998407356116271
1.877982730237767	-1.9990253334377035
2.	-1.9992319602752535

==> data/rt_surface_t-1.5_phi1.0_ybrn1.4.dat <==
-1.7825353626292277	-1.909859317102744
-1.6605180928669947	-1.91173109769201
-1.5385008231047614	-1.914399761199737
-1.4164835533425284	-1.917840500709841
-1.2944662835802951	-1.922021372271597
-1.1724490138180619	-1.9269036184741295
-1.0504317440558288	-1.9324420562573863
-0.9284144742935957	-1.938585522742486
-0.8063972045313625	-1.9452773724251518
-0.6843799347691294	-1.9524560189093283
-0.5623626650068962	-1.9600555144367924
-0.44034539524466304	-1.9680061607488524
-0.3183281254824299	-1.9762351452423375
-0.19631085572019674	-1.984667196891501
-0.07429358595796359	-1.9932252569363427
0.047723683804269564	-2.001831159826004
0.16974095356650273	-2.010406320301268
0.29175822332873586	-2.018872422762341
0.413775493090969	-2.027152109171078
0.5357927628532022	-2.0351696616704125
0.6578100326154354	-2.0428516758745827
0.7798273023776685	-2.0501277204144164
0.9018445721399017	-2.0569309778498788
1.0238618419021348	-2.0631988615372028
1.145879111664368	-2.0688736025188548
1.267896381426601	-2.0739028000548845
1.3899136511888344	-2.078239929097127
1.5119309209510674	-2.0818447978808683
1.6339481907133007	-2.084683948918862
1.7559654604755337	-2.0867309970610366
1.877982730237767	-2.0879668989416715
2.	-2.0883801490643235

==> data/rt_surface_t-1.8_phi1.0_ybrn1.4.dat <==
-1.7825353626292277	-2.2918311805232934
-1.6605180928669947	-2.2858260585990733
-1.5385008231047614	-2.277273975313995
-1.4164835533425284	-2.266263797708725
-1.2944662835802951	-2.2529085579490813
-1.1724490138180619	-2.237343387201615
-1.0504317440558288	-2.2197232162747254
-0.9284144742935957	-2.200220356969347
-0.8063972045313625	-2.1790220686406783
-0.6843799347691294	-2.1563281974215616
-0.5623626650068962	-2.132348953665345
-0.44034539524466304	-2.10730286918604
-0.3183281254824299	-2.081414952175439
-0.19631085572019674	-2.0549150360430746
-0.07429358595796359	-2.028036300013626
0.047723683804269564	-2.001013924745142
0.16974095356650273	-1.9740838357284762
0.29175822332873586	-1.9474814808011058
0.413775493090969	-1.921440585690792
0.5357927628532022	-1.896191833056545
0.6578100326154354	-1.8719614160426312
0.7798273023776685	-1.848969426972868
0.9018445721399017	-1.8274280555070828
1.0238618419021348	-1.8075395881932252
1.145879111664368	-1.7894942223587185
1.267896381426601	-1.773467730663066
1.3899136511888344	-1.7596190367357607
1.5119309209510674	-1.748087784896737
1.6339481907133007	-1.7389920053041281
1.7559654604755337	-1.7324259871925178
1.877982730237767	-1.728458474727649
2.	-1.7271312909036463

==> data/rt_surface_t-2.1_phi1.0_ybrn1.4.dat <==
-1.7825353626292277	-2.673803043943842
-1.6605180928669947	-2.66052563096862
-1.5385008231047614	-2.6417077029544846
-1.4164835533425284	-2.6176302375191427
-1.2944662835802951	-2.588635332171559
-1.1724490138180619	-2.555111224736414
-1.0504317440558288	-2.517477777517977
-0.9284144742935957	-2.4761735950275074
-0.8063972045313625	-2.4316454888154175
-0.6843799347691294	-2.3843405738611945
-0.5623626650068962	-2.334700947148525
-0.44034539524466304	-2.2831606822188886
-0.3183281254824299	-2.230144762485457
-0.19631085572019674	-2.176069543512921
-0.07429358595796359	-2.1213443497843842
0.047723683804269564	-2.0663738483982894
0.16974095356650273	-2.0115608813314645
0.29175822332873586	-1.9573094668669528
0.413775493090969	-1.9040276926389237
0.5357927628532022	-1.8521302150777996
0.6578100326154354	-1.8020400543849393
0.7798273023776685	-1.7541893363514507
0.9018445721399017	-1.7090185935227855
1.0238618419021348	-1.666974216175909
1.145879111664368	-1.6285036631928327
1.267896381426601	-1.5940481342411843
1.3899136511888344	-1.5640325967052213
1.5119309209510674	-1.5388533696139897
1.6339481907133007	-1.5188638792298006
1.7559654604755337	-1.5043596596189186
1.877982730237767	-1.4955640716250378
2.	-1.4926164225898821

==> data/rt_surface_t-2.4_phi1.0_ybrn1.4.dat <==
-1.7825353626292277	-3.0557749073643907
-1.6605180928669947	-3.0365160640945437
-1.5385008231047614	-3.009400353598341
-1.4164835533425284	-2.9749911610865163
-1.2944662835802951	-2.9339415506802684
-1.1724490138180619	-2.8869515810773048
-1.0504317440558288	-2.8347325818328755
-0.9284144742935957	-2.777980779343018
-0.8063972045313625	-2.7173603707925262
-0.6843799347691294	-2.653494749668594
-0.5623626650068962	-2.5869640308536392
-0.44034539524466304	-2.5183070381906814
-0.3183281254824299	-2.4480262221012996
-0.19631085572019674	-2.3765943665415885
-0.07429358595796359	-2.3044623092334673
0.047723683804269564	-2.232067188074644
0.16974095356650273	-2.159840928517605
0.29175822332873586	-2.088218805941607
0.413775493090969	-2.017647960862679
0.5357927628532022	-1.9485957167652985
0.6578100326154354	-1.881557448080907
0.7798273023776685	-1.8170635625719993
0.9018445721399017	-1.755684892222034
1.0238618419021348	-1.6980354361108507
1.145879111664368	-1.6447710059428327
1.267896381426601	-1.596581987249174
1.3899136511888344	-1.5541783293960845
1.5119309209510674	-1.5182652832907906
1.6339481907133007	-1.4895096014962703
1.7559654604755337	-1.4684980263223468
1.877982730237767	-1.4556926277348272
2.	-1.4513900413971965

==> data/rt_surface_t-2.7_phi1.0_ybrn1.4.dat <==
-1.7825353626292277	-3.4377467707849396
-1.6605180928669947	-3.4142876629777406
-1.5385008231047614	-3.381455918401177
-1.4164835533425284	-3.340096365660379
-1.2944662835802951	-3.2911499870112637
-1.1724490138180619	-3.235581193655789
-1.0504317440558288	-3.174324556625901
-0.9284144742935957	-3.1082520727281073
-0.8063972045313625	-3.0381576906200913
-0.6843799347691294	-2.9647542972545518
-0.5623626650068962	-2.888678642508621
-0.44034539524466304	-2.8105007206388035
-0.3183281254824299	-2.73073526947634
-0.19631085572019674	-2.6498539952555733
-0.07429358595796359	-2.568297811449587
0.047723683804269564	-2.4864888243896073
0.16974095356650273	-2.4048420649647175
0.29175822332873586	-2.3237771063014017
0.413775493090969	-2.243729755779885
0.5357927628532022	-2.1651639789163175
0.6578100326154354	-2.0885840942665195
0.7798273023776685	-2.0145470432931285
0.9018445721399017	-1.9436741385329064
1.0238618419021348	-1.8766610686840972
1.145879111664368	-1.814284049309255
1.267896381426601	-1.7573988929134965
1.3899136511888344	-1.7069286672647919
1.5119309209510674	-1.663835089355301
1.6339481907133007	-1.629069835715677
1.7559654604755337	-1.6035056315825222
1.877982730237767	-1.5878536568082158
2.	-1.5825818154637155

==> data/rt_surface_t-3.0_phi1.0_ybrn1.4.dat <==
-1.7825353626292277	-3.819718634205488
-1.6605180928669947	-3.7941280548764813
-1.5385008231047614	-3.7584371099402096
-1.4164835533425284	-3.7136608449306627
-1.2944662835802951	-3.6609054498261466
-1.1724490138180619	-3.6012778300752446
-1.0504317440558288	-3.535824521159661
-0.9284144742935957	-3.4654985831115304
-0.8063972045313625	-3.3911479464314596
-0.6843799347691294	-3.313517787892579
-0.5623626650068962	-3.2332608170084813
-0.44034539524466304	-3.1509512498057344
-0.3183281254824299	-3.0670999285505585
-0.19631085572019674	-2.9821692693909494
-0.07429358595796359	-2.8965875110722323
0.047723683804269564	-2.8107622080603623
0.16974095356650273	-2.7250931699967227
0.29175822332873586	-2.6399851761823907
0.413775493090969	-2.555860835502334
0.5357927628532022	-2.4731739357938496
0.6578100326154354	-2.392423521307912
0.7798273023776685	-2.3141687126475703
0.9018445721399017	-2.23904386794177
1.0238618419021348	-2.1677729729195927
1.145879111664368	-2.10118102558446
1.267896381426601	-2.0401985915184935
1.3899136511888344	-1.9858538122041378
1.5119309209510674	-1.9392446093041427
1.6339481907133007	-1.9014840687264436
1.7559654604755337	-1.873616063626981
1.877982730237767	-1.856507530931024
2.	-1.8507368077416317

==> tomodata/strongbound.dat <==
-1.5075718428025142	0.5005000000000001
-1.4814131647221913	0.501
-1.461361163046789	0.5015000000000001
-1.4444734715780672	0.502
-1.429609968226802	0.5025000000000001
-1.4161857209532613	0.503
-1.4038531311350273	0.5035000000000001
-1.392385639699813	0.504
-1.3816258230521492	0.5045000000000001
-1.3714590218125726	0.505
-1.3617986469612084	0.5055000000000001
-1.3525774037047913	0.506
-1.3437417570786783	0.5065000000000001
-1.3352482857161247	0.507
-1.327061191423386	0.5075000000000001
-1.3191505459728368	0.508
-1.3114910247045188	0.5085000000000001
-1.3040609712454385	0.509
-1.2968416932924478	0.5095000000000001
-1.289816923287856	0.51
-1.2829723991116693	0.5105
-1.2762955336724635	0.511
-1.269775151387944	0.5115000000000001
-1.2634012757103932	0.512
-1.2571649561060951	0.5125
-1.2510581258859144	0.513
-1.245073484417179	0.5135000000000001
-1.2392043987920474	0.514
-1.2334448211618596	0.5145
-1.22778921879007	0.515
-1.2222325145102095	0.5155000000000001
-1.2167700357568896	0.516
-1.2113974707073332	0.5165
-1.206110830356989	0.517
-1.200906415576155	0.5175000000000001
-1.195780788370363	0.518
-1.1907307467066892	0.5185
-1.1857533023794922	0.519
-1.180845661478573	0.5195000000000001
-1.176005207095135	0.52
-1.171229483959814	0.5205
-1.1665161847552272	0.521
-1.1618631378851207	0.5215000000000001
-1.1572682965149408	0.522
-1.1527297287258564	0.5225
-1.1482456086469546	0.523
-1.1438142084493335	0.5235
-1.139433891101819	0.524
-1.1351031038015307	0.5245
-1.1308203720039778	0.525
-1.1265842939871025	0.5255
-1.1223935358920067	0.526
-1.1182468271902164	0.5265
-1.114142956533463	0.527
-1.1100807679472255	0.5275
-1.1060591573338407	0.528
-1.1020770692549398	0.5285
-1.0981334939663923	0.529
-1.0942274646819434	0.5295
-1.0903580550443293	0.53
-1.086524376784951	0.5305
-1.08272557755519	0.531
-1.0789608389142151	0.5315
-1.075229374459688	0.532
-1.0715304280891453	0.5325
-1.0678632723810577	0.533
-1.064227207085636	0.5335
-1.0606215577164255	0.534
-1.0570456742345693	0.5345
-1.0534989298183945	0.535
-1.0499807197116466	0.5355
-1.0464904601443086	0.536
-1.043027587320487	0.5365
-1.0395915564683371	0.537
-1.0361818409474326	0.5375
-1.0327979314093947	0.538
-1.0294393350079367	0.5385
-1.0261055746548158	0.539
-1.0227961883184673	0.5395
-1.019510728362366	0.54
-1.0162487609203905	0.5405
-1.0130098653066997	0.541
-1.0097936334578028	0.5415
-1.006599669404715	0.542
-1.0034275887732236	0.5425
-1.0002770183104654	0.543
-0.9971475954361323	0.5435
-0.9940389678167594	0.544
-0.9909507929616579	0.5445
-0.9878827378391625	0.545
-0.9848344785119548	0.5455
-0.9818056997903193	0.546
-0.9787960949022592	0.5465
-0.975805365179485	0.547
-0.9728332197583475	0.5475
-0.9698793752948549	0.548
-0.9669435556929716	0.5485
-0.9640254918454484	0.549
-0.9611249213864828	0.5495
-0.9582415884555577	0.55
-0.955375243471844	0.5505
-0.9525256429185955	0.551
-0.9496925491370003	0.5515
-0.9468757301289842	0.552
-0.9440749593684967	0.5525
-0.9412900156208367	0.553
-0.9385206827696013	0.5535
-0.9357667496508704	0.554
-0.9330280098942568	0.5545
-0.9303042617704804	0.555
-0.9275953080451389	0.5555
-0.9249009558383714	0.556
-0.9222210164901254	0.5565
-0.919555305430757	0.557
-0.9169036420567066	0.5575
-0.9142658496110102	0.558
-0.9116417550684166	0.5585
-0.9090311890248963	0.559
-0.9064339855913367	0.5595
-0.9038499822912324	0.56
-0.9012790199621882	0.5605
-0.8987209426610614	0.561
-0.8961755975725809	0.5615
-0.893642834921288	0.562
-0.8911225078866527	0.5625
-0.8886144725212252	0.5630000000000001
-0.8861185876716927	0.5635
-0.8836347149027143	0.5640000000000001
-0.8811627184234165	0.5645
-0.8787024650164362	0.5650000000000001
-0.8762538239694025	0.5655
-0.8738166670087579	0.5660000000000001
-0.8713908682358201	0.5665
-0.868976304064992	0.5670000000000001
-0.8665728531640339	0.5675
-0.864180396396312	0.5680000000000001
-0.861798816764946	0.5685
-0.8594279993587775	0.5690000000000001
-0.8570678313000891	0.5695
-0.8547182016940044	0.5700000000000001
-0.8523790015795023	0.5705
-0.8500501238819849	0.571
-0.8477314633673367	0.5715
-0.8454229165974213	0.5720000000000001
-0.8431243818869567	0.5725
-0.8408357592617214	0.573
-0.838556950418038	0.5735
-0.8362878586834893	0.5740000000000001
-0.8340283889788197	0.5745
-0.831778447780979	0.575
-0.8295379430872668	0.5755
-0.8273067843805377	0.5760000000000001
-0.8250848825954292	0.5765
-0.8228721500855752	0.577
-0.8206685005917704	0.5775
-0.8184738492110527	0.5780000000000001
-0.8162881123666704	0.5785
-0.8141112077789033	0.579
-0.8119430544367093	0.5795
-0.8097835725701669	0.5800000000000001
-0.8076326836236867	0.5805
-0.8054903102299666	0.581
-0.8033563761846645	0.5815
-0.8012308064217639	0.5820000000000001
-0.7991135269896118	0.5825
-0.7970044650276039	0.583
-0.7949035487434973	0.5835
-0.7928107073913292	0.5840000000000001
-0.7907258712499229	0.5845
-0.7886489716019615	0.585
-0.7865799407136108	0.5855
-0.7845187118146741	0.5860000000000001
-0.7824652190792625	0.5865
-0.7804193976069631	0.587
-0.7783811834044909	0.5875
-0.7763505133678087	0.5880000000000001
-0.7743273252646994	0.5885
-0.772311557717779	0.589
-0.7703031501879344	0.5895
-0.7683020429581748	0.5900000000000001
-0.7663081771178831	0.5905
-0.7643214945474552	0.591
-0.7623419379033167	0.5915
-0.7603694506033036	0.5920000000000001
-0.7584039768123993	0.5925
-0.7564454614288137	0.593
-0.754493850070397	0.5935
-0.752549089061378	0.5940000000000001
-0.7506111254194158	0.5945
-0.7486799068429587	0.595
-0.7467553816988985	0.5955
-0.7448374990105137	0.596
-0.7429262084456925	0.5965
-0.741021460305428	0.597
-0.7391232055125786	0.5975
-0.7372313956008836	0.598
-0.7353459827042305	0.5985
-0.7334669195461644	0.599
-0.7315941594296339	0.5995
-0.7297276562269663	0.6
-0.7278673643700668	0.6005
-0.7260132388408344	0.601
-0.7241652351617902	0.6015
-0.722323309386911	0.602
-0.7204874180926626	0.6025
-0.7186575183692294	0.603
-0.7168335678119324	0.6035
-0.7150155245128329	0.604
-0.7132033470525158	0.6045
-0.7113969944920476	0.605
-0.7095964263651062	0.6055
-0.7078016026702759	0.606
-0.7060124838635042	0.6065
-0.7042290308507178	0.607
-0.7024512049805902	0.6075
-0.7006789680374618	0.608
-0.698912282234403	0.6085
-0.6971511102064225	0.609
-0.6953954150038124	0.6095
-0.6936451600856297	0.61
-0.6919003093133094	0.6105
-0.6901608269444063	0.611
-0.6884266776264628	0.6115
-0.6866978263909982	0.612
-0.6849742386476187	0.6125
-0.683255880178243	0.613
-0.6815427171314419	0.6135
-0.6798347160168894	0.614
-0.6781318436999219	0.6145
-0.6764340673962025	0.615
-0.67474135466649	0.6155
-0.6730536734115072	0.616
-0.6713709918669086	0.6165
-0.6696932785983443	0.617
-0.6680205024966166	0.6175
-0.6663526327729307	0.618
-0.6646896389542317	0.6185
-0.6630314908786326	0.619
-0.6613781586909249	0.6195
-0.6597296128381749	0.62
-0.6580858240654001	0.6205
-0.6564467634113267	0.621
-0.6548124022042241	0.6215
-0.6531827120578161	0.622
-0.6515576648672671	0.6225
-0.6499372328052399	0.623
-0.6483213883180264	0.6235
-0.6467101041217468	0.624
-0.6451033531986171	0.6245
-0.6435011087932844	0.625
-0.6419033444092254	0.6255000000000001
-0.6403100338052107	0.626
-0.6387211509918304	0.6265000000000001
-0.6371366702280806	0.627
-0.6355565660180109	0.6275
-0.6339808131074287	0.628
-0.6324093864806621	0.6285000000000001
-0.630842261357378	0.629
-0.6292794131894556	0.6295
-0.6277208176579127	0.63
-0.6261664506698859	0.6305000000000001
-0.6246162883556609	0.631
-0.6230703070657538	0.6315
-0.621528483368042	0.632
-0.6199907940449426	0.6325000000000001
-0.6184572160906391	0.633
-0.6169277267083534	0.6335
-0.6154023033076641	0.634
-0.613880923501869	0.6345000000000001
-0.6123635651053904	0.635
-0.6108502061312246	0.6355
-0.6093408247884322	0.636
-0.6078353994796688	0.6365000000000001
-0.6063339087987578	0.637
-0.6048363315283004	0.6375
-0.6033426466373261	0.638
-0.6018528332789794	0.6385000000000001
-0.6003668707882448	0.639
-0.5988847386797077	0.6395
-0.5974064166453502	0.64
-0.5959318845523837	0.6405000000000001
-0.5944611224411136	0.641
-0.5929941105228395	0.6415
-0.5915308291777865	0.642
-0.5900712589530713	0.6425000000000001
-0.588615380560697	0.643
-0.5871631748755813	0.6435
-0.5857146229336149	0.644
-0.5842697059297484	0.6445000000000001
-0.5828284052161101	0.645
-0.5813907023001524	0.6455
-0.5799565788428256	0.646
-0.5785260166567802	0.6465000000000001
-0.5770989977045963	0.647
-0.5756755040970396	0.6475
-0.574255518091344	0.648
-0.5728390220895193	0.6485000000000001
-0.5714259986366846	0.649
-0.5700164304194267	0.6495
-0.5686103002641822	0.65
-0.5672075911356445	0.6505000000000001
-0.5658082861351931	0.651
-0.5644123684993472	0.6515
-0.5630198215982408	0.652
-0.5616306289341211	0.6525000000000001
-0.5602447741398678	0.653
-0.5588622409775346	0.6535
-0.5574830133369109	0.654
-0.5561070752341057	0.6545000000000001
-0.5547344108101503	0.655
-0.5533650043296212	0.6555
-0.551998840179284	0.656
-0.5506359028667547	0.6565000000000001
-0.5492761770191814	0.657
-0.5479196473819439	0.6575
-0.5465662988173715	0.658
-0.5452161163034795	0.6585
-0.5438690849327227	0.659
-0.5425251899107665	0.6595
-0.541184416555275	0.66
-0.5398467502947163	0.6605
-0.5385121766671833	0.661
-0.5371806813192324	0.6615
-0.5358522500047358	0.662
-0.5345268685837522	0.6625
-0.5332045230214104	0.663
-0.5318851993868099	0.6635
-0.5305688838519353	0.664
-0.529255562690586	0.6645
-0.5279452222773199	0.665
-0.5266378490864112	0.6655
-0.5253334296908233	0.666
-0.5240319507611932	0.6665
-0.522733399064832	0.667
-0.5214377614647362	0.6675
-0.520145024918614	0.668
-0.5188551764779237	0.6685
-0.5175682032869239	0.669
-0.516284092581738	0.6695
-0.515002831689429	0.67
-0.5137244080270877	0.6705
-0.5124488091009324	0.671
-0.5111760225054192	0.6715
-0.5099060359223659	0.672
-0.5086388371200853	0.6725
-0.5073744139525302	0.673
-0.5061127543584497	0.6735
-0.5048538463605562	0.674
-0.503597678064702	0.6745
-0.502344237659068	0.675
-0.5010935134133614	0.6755
-0.49984549367802383	0.676
-0.49860016688344966	0.6765
-0.497357521539214	0.677
-0.49611754623331006	0.6775
-0.49488022963139655	0.678
-0.493645560476054	0.6785
-0.4924135275860505	0.679
-0.4911841198556165	0.6795
-0.4899573262537283	0.68
-0.48873313582340083	0.6805
-0.4875115376809887	0.681
-0.48629252101549575	0.6815
-0.4850760750878936	0.682
-0.4838621892304474	0.6825
-0.48265085284605114	0.683
-0.4814420554075697	0.6835
-0.4802357864571896	0.684
-0.4790320356057774	0.6845
-0.4778307925322455	0.685
-0.47663204698292594	0.6855
-0.47543578877095144	0.686
-0.4742420077756436	0.6865
-0.47305069394190913	0.687
-0.47186183727964187	0.6875
-0.4706754278631333	0.6880000000000001
-0.469491455830489	0.6885
-0.46830991138305245	0.6890000000000001
-0.4671307847848353	0.6895
-0.4659540663619543	0.69
-0.4647797465020751	0.6905
-0.4636078156538621	0.6910000000000001
-0.4624382643264348	0.6915
-0.4612710830888307	0.692
-0.4601062625694736	0.6925
-0.45894379345564923	0.6930000000000001
-0.45778366649298563	0.6935
-0.4566258724849403	0.694
-0.45547040229229274	0.6945
-0.4543172468326432	0.6950000000000001
-0.45316639707991646	0.6955
-0.4520178440638718	0.696
-0.4508715788696184	0.6965
-0.44972759263713563	0.6970000000000001
-0.44858587656079973	0.6975
-0.44744642188891476	0.698
-0.44630921992324935	0.6985
-0.4451742620185785	0.6990000000000001
-0.4440415395822306	0.6995
-0.44291104407363896	0.7
-0.4417827670038989	0.7005
-0.44065669993532947	0.7010000000000001
-0.4395328344810397	0.7015
-0.4384111623045003	0.702
-0.43729167511911904	0.7025
-0.436174364687822	0.7030000000000001
-0.4350592228226381	0.7035
-0.4339462413842891	0.704
-0.43283541228178357	0.7045
-0.4317267274720153	0.7050000000000001
-0.43062017895936616	0.7055
-0.42951575879531306	0.706
-0.42841345907803935	0.7065
-0.42731327195205004	0.7070000000000001
-0.4262151896077914	0.7075
-0.4251192042812746	0.708
-0.424025308253703	0.7085
-0.42293349385110407	0.7090000000000001
-0.42184375344396424	0.7095
-0.4207560794468686	0.71
-0.4196704643181435	0.7105
-0.4185869005595036	0.7110000000000001
-0.41750538071570215	0.7115
-0.4164258973741852	0.712
-0.4153484431647492	0.7125
-0.4142730107592022	0.7130000000000001
-0.41319959287102864	0.7135
-0.4121281822550576	0.714
-0.41105877170713434	0.7145
-0.40999135406379544	0.7150000000000001
-0.40892592220194707	0.7155
-0.4078624690385465	0.716
-0.4068009875302871	0.7165
-0.4057414706732865	0.7170000000000001
-0.4046839115027776	0.7175
-0.4036283030928033	0.718
-0.40257463855591363	0.7185
-0.40152291104286647	0.7190000000000001
-0.40047311374233113	0.7195
-0.3994252398805947	0.72
-0.39837928272127165	0.7205
-0.3973352355650161	0.7210000000000001
-0.3962930917492372	0.7215
-0.395252844647817	0.722
-0.3942144876708315	0.7225
-0.3931780142642741	0.7230000000000001
-0.3921434179097822	0.7235
-0.39111069212436583	0.724
-0.39007983046014	0.7245
-0.3890508265040584	0.7250000000000001
-0.38802367387765097	0.7255
-0.3869983662367629	0.726
-0.385974897271297	0.7265
-0.3849532607049582	0.7270000000000001
-0.38393345029500064	0.7275
-0.38291545983197706	0.728
-0.3818992831394909	0.7285
-0.38088491407395036	0.7290000000000001
-0.3798723465243255	0.7295
-0.37886157441190677	0.73
-0.3778525916900666	0.7305
-0.376845392344023	0.7310000000000001
-0.37583997039060535	0.7315
-0.37483631987802246	0.732
-0.37383443488563306	0.7325
-0.3728343095237179	0.7330000000000001
-0.37183593793325465	0.7335
-0.3708393142856946	0.734
-0.3698444327827413	0.7345
-0.36885128765613173	0.7350000000000001
-0.3678598731674192	0.7355
-0.3668701836077581	0.736
-0.36588221329769127	0.7365
-0.36489595658693874	0.7370000000000001
-0.36391140785418885	0.7375
-0.36292856150689085	0.738
-0.3619474119810499	0.7384999999999999
-0.360967953741024	0.739
-0.3599901812793218	0.7395
-0.359014089116404	0.74
-0.3580396718004847	0.7404999999999999
-0.35706692390733613	0.741
-0.356095840040094	0.7415
-0.3551264148290654	0.742
-0.3541586429315381	0.7424999999999999
-0.35319251903159166	0.743
-0.35222803783991	0.7435
-0.3512651940935964	0.744
-0.35030398255598905	0.7444999999999999
-0.3493443980164794	0.745
-0.3483864352903312	0.7455
-0.34743008921850194	0.746
-0.3464753546674652	0.7464999999999999
-0.34552222652903525	0.747
-0.34457069972019244	0.7475
-0.343620769182911	0.748
-0.34267242988398766	0.7484999999999999
-0.3417256768148722	0.749
-0.3407805049914993	0.7495
-0.3398369094541219	0.75
-0.33889488526714634	0.7505
-0.33795442751896815	0.751
-0.3370155313218103	0.7515000000000001
-0.3360781918115621	0.752
-0.3351424041476198	0.7525
-0.3342081635127287	0.753
-0.33327546511282613	0.7535000000000001
-0.33234430417688665	0.754
-0.33141467595676755	0.7545
-0.33048657572705653	0.755
-0.3295599987849204	0.7555000000000001
-0.328634940449955	0.756
-0.3277113960640362	0.7565
-0.326789360991173	0.757
-0.3258688306173607	0.7575000000000001
-0.3249498003504367	0.758
-0.32403226561993587	0.7585
-0.323116221876949	0.759
-0.32220166459398086	0.7595000000000001
-0.32128858926481035	0.76
-0.32037699140435166	0.7605
-0.3194668665485164	0.761
-0.31855821025407727	0.7615000000000001
-0.3176510180985322	0.762
-0.3167452856799706	0.7625
-0.3158410086169399	0.763
-0.31493818254831346	0.7635000000000001
-0.3140368031331598	0.764
-0.3131368660506126	0.7645
-0.31223836699974206	0.765
-0.31134130169942714	0.7655000000000001
-0.3104456658882288	0.766
-0.30955145532426454	0.7665
-0.3086586657850838	0.767
-0.30776729306754425	0.7675000000000001
-0.3068773329876896	0.768
-0.30598878138062785	0.7685
-0.30510163410041063	0.769
-0.3042158870199139	0.7695000000000001
-0.30333153603071944	0.77
-0.3024485770429968	0.7705
-0.30156700598538716	0.771
-0.30068681880488735	0.7715000000000001
-0.2998080114667351	0.772
-0.29893057995429523	0.7725
-0.2980545202689468	0.773
-0.2971798284299709	0.7735000000000001
-0.2963065004744398	0.774
-0.29543453245710644	0.7745
-0.29456392045029517	0.775
-0.29369466054379356	0.7755000000000001
-0.29282674884474436	0.776
-0.29196018147753894	0.7765
-0.29109495458371154	0.777
-0.29023106432183393	0.7775000000000001
-0.2893685068674114	0.778
-0.2885072784127791	0.7785
-0.28764737516699984	0.779
-0.2867887933557619	0.7795000000000001
-0.28593152922127824	0.78
-0.2850755790221863	0.7805
-0.2842209390334485	0.781
-0.2833676055462539	0.7815000000000001
-0.2825155748679198	0.782
-0.2816648433217951	0.7825
-0.2808154072471638	0.783
-0.2799672629991494	0.7835000000000001
-0.27912040694862006	0.784
-0.27827483548209436	0.7845
-0.2774305450016481	0.785
-0.27658753192482133	0.7855000000000001
-0.2757457926845268	0.786
-0.27490532372895826	0.7865
-0.27406612152150023	0.787
-0.27322818254063785	0.7875000000000001
-0.27239150327986794	0.788
-0.27155608024761047	0.7885
-0.27072190996712037	0.789
-0.26988898897640096	0.7895000000000001
-0.26905731382811693	0.79
-0.26822688108950876	0.7905
-0.2673976873423074	0.791
-0.2665697291826499	0.7915000000000001
-0.2657430032209951	0.792
-0.2649175060820408	0.7925
-0.26409323440464083	0.793
-0.263270184841723	0.7935000000000001
-0.2624483540602078	0.794
-0.2616277387409274	0.7945
-0.2608083355785456	0.795
-0.259990141281478	0.7955000000000001
-0.25917315257181334	0.796
-0.25835736618523447	0.7965
-0.257542778870941	0.797
-0.25672938739157186	0.7975000000000001
-0.25591718852312834	0.798
-0.2551061790548983	0.7985
-0.2542963557893802	0.799
-0.2534877155422085	0.7995000000000001
-0.25268025514207865	0.8
-0.2518739714306735	0.8005
-0.2510688612625899	0.801
-0.2502649215052655	0.8015000000000001
-0.2494621490389068	0.802
-0.24866054075641694	0.8025
-0.24786009356332483	0.8029999999999999
-0.247060804377714	0.8035
-0.2462626701301525	0.804
-0.2454656877636231	0.8045
-0.2446698542334541	0.8049999999999999
-0.2438751665072504	0.8055
-0.24308162156482543	0.806
-0.24228921639813317	0.8065
-0.24149794801120097	0.8069999999999999
-0.24070781342006284	0.8075
-0.2399188096526928	0.808
-0.23913093374893934	0.8085
-0.23834418276045985	0.8089999999999999
-0.2375585537506557	0.8095
-0.2367740437946078	0.81
-0.23599064997901256	0.8105
-0.23520836940211837	0.8109999999999999
-0.2344271991736624	0.8115
-0.23364713641480797	0.812
-0.23286817825808237	0.8125
-0.23209032184731496	0.813
-0.23131356433757594	0.8135
-0.23053790289511522	0.8140000000000001
-0.22976333469730215	0.8145
-0.22898985693256524	0.815
-0.22821746680033259	0.8155
-0.2274461615109726	0.8160000000000001
-0.22667593828573518	0.8165
-0.22590679435669317	0.817
-0.22513872696668455	0.8175
-0.22437173336925462	0.8180000000000001
-0.22360581082859873	0.8185
-0.2228409566195057	0.819
-0.2220771680273011	0.8195
-0.2213144423477913	0.8200000000000001
-0.2205527768872078	0.8205
-0.21979216896215195	0.821
-0.21903261589953998	0.8215
-0.21827411503654848	0.8220000000000001
-0.21751666372056022	0.8225
-0.21676025930911036	0.823
-0.21600489916983306	0.8235
-0.21525058068040825	0.8240000000000001
-0.21449730122850913	0.8245
-0.21374505821174955	0.825
-0.21299384903763227	0.8255
-0.2122436711234971	0.8260000000000001
-0.2114945218964697	0.8265
-0.21074639879341053	0.827
-0.20999929926086436	0.8275
-0.2092532207550098	0.8280000000000001
-0.2085081607416095	0.8285
-0.20776411669596045	0.829
-0.20702108610284478	0.8295
-0.2062790664564807	0.8300000000000001
-0.20553805526047392	0.8305
-0.20479805002776932	0.831
-0.204059048280603	0.8315
-0.20332104755045458	0.8320000000000001
-0.20258404537799982	0.8325
-0.2018480393130636	0.833
-0.2011130269145732	0.8335
-0.20037900575051182	0.8340000000000001
-0.1996459733978725	0.8345
-0.19891392744261227	0.835
-0.19818286547960662	0.8355
-0.19745278511260436	0.8360000000000001
-0.19672368395418258	0.8365
-0.195995559625702	0.837
-0.19526840975726278	0.8375
-0.19454223198766027	0.8380000000000001
-0.1938170239643414	0.8385
-0.193092783343361	0.839
-0.19236950778933884	0.8395
-0.19164719497541646	0.8400000000000001
-0.19092584258321466	0.8405
-0.19020544830279104	0.841
-0.189486009832598	0.8415
-0.1887675248794408	0.8420000000000001
-0.188049991158436	0.8425
-0.18733340639297016	0.843
-0.18661776831465895	0.8435
-0.18590307466330613	0.8440000000000001
-0.18518932318686315	0.8445
-0.18447651164138898	0.845
-0.18376463779100993	0.8455
-0.18305369940788002	0.8460000000000001
-0.18234369427214142	0.8465
-0.18163462017188528	0.847
-0.18092647490311262	0.8475
-0.18021925626969565	0.8480000000000001
-0.17951296208333928	0.8485
-0.17880759016354278	0.849
-0.17810313833756172	0.8495
-0.17739960444037037	0.8500000000000001
-0.17669698631462394	0.8505
-0.17599528181062135	0.851
-0.17529448878626813	0.8515
-0.1745946051070396	0.8520000000000001
-0.1738956286459442	0.8525
-0.17319755728348707	0.853
-0.17250038890763397	0.8535
-0.17180412141377527	0.8540000000000001
-0.17110875270469017	0.8545
-0.17041428069051134	0.855
-0.16972070328868952	0.8555
-0.16902801842395845	0.8560000000000001
-0.16833622402830012	0.8565
-0.16764531804091	0.857
-0.16695529840816276	0.8575
-0.1662661630835779	0.8580000000000001
-0.16557791002778582	0.8585
-0.16489053720849411	0.859
-0.1642040426004538	0.8595
-0.16351842418542603	0.8600000000000001
-0.16283367995214898	0.8605
-0.1621498078963047	0.861
-0.1614668060204865	0.8615
-0.16078467233416618	0.8620000000000001
-0.16010340485366187	0.8625
-0.15942300160210568	0.863
-0.15874346060941175	0.8635
-0.15806477991224446	0.8640000000000001
-0.1573869575539868	0.8645
-0.1567099915847089	0.865
-0.156033880061137	0.8655
-0.15535862104662213	0.8660000000000001
-0.15468421261110943	0.8665
-0.1540106528311074	0.867
-0.15333793978965748	0.8674999999999999
-0.15266607157630366	0.868
-0.15199504628706237	0.8685
-0.1513248620243926	0.869
-0.15065551689716603	0.8694999999999999
-0.14998700902063747	0.87
-0.14931933651641546	0.8705
-0.14865249751243306	0.871
-0.14798649014291862	0.8714999999999999
-0.14732131254836706	0.872
-0.14665696287551105	0.8725
-0.14599343927729241	0.873
-0.14533073991283385	0.8734999999999999
-0.14466886294741055	0.874
-0.1440078065524223	0.8745
-0.14334756890536535	0.875
-0.14268814818980502	0.8755
-0.14202954259534778	0.876
-0.141371750317614	0.8765000000000001
-0.1407147695582108	0.877
-0.14005859852470465	0.8775
-0.13940323543059474	0.878
-0.13874867849528605	0.8785000000000001
-0.13809492594406272	0.879
-0.1374419760080616	0.8795
-0.13678982692424596	0.88
-0.13613847693537928	0.8805000000000001
-0.1354879242899992	0.881
-0.13483816724239173	0.8815
-0.1341892040525655	0.882
-0.1335410329862262	0.8825000000000001
-0.13289365231475103	0.883
-0.13224706031516364	0.8835
-0.13160125527010882	0.884
-0.13095623546782756	0.8845000000000001
-0.13031199920213218	0.885
-0.12966854477238177	0.8855
-0.1290258704834573	0.886
-0.12838397464573753	0.8865000000000001
-0.1277428555750745	0.887
-0.12710251159276953	0.8875
-0.12646294102554903	0.888
-0.12582414220554075	0.8885000000000001
-0.12518611347025002	0.889
-0.12454885316253608	0.8895
-0.12391235963058865	0.89
-0.12327663122790457	0.8905000000000001
-0.12264166631326455	0.891
-0.12200746325071014	0.8915
-0.12137402040952074	0.892
-0.12074133616419076	0.8925000000000001
-0.12010940889440695	0.893
-0.1194782369850258	0.8935
-0.11884781882605108	0.894
-0.11821815281261155	0.8945000000000001
-0.11758923734493876	0.895
-0.11696107082834492	0.8955
-0.11633365167320098	0.896
-0.11570697829491483	0.8965000000000001
-0.11508104911390951	0.897
-0.11445586255560168	0.8975
-0.11383141705038013	0.898
-0.1132077110335844	0.8985000000000001
-0.11258474294548355	0.899
-0.1119625112312551	0.8995
-0.1113410143409639	0.9
-0.11072025072954135	0.9005000000000001
-0.11010021885676458	0.901
-0.10948091718723578	0.9015
-0.10886234419036167	0.902
-0.10824449834033303	0.9025000000000001
-0.10762737811610443	0.903
-0.10701098200137392	0.9035
-0.10639530848456304	0.904
-0.10578035605879671	0.9045000000000001
-0.10516612322188344	0.905
-0.10455260847629544	0.9055
-0.10393981032914908	0.906
-0.10332772729218516	0.9065000000000001
-0.10271635788174961	0.907
-0.10210570061877401	0.9075
-0.10149575402875641	0.908
-0.1008865166417421	0.9085000000000001
-0.10027798699230467	0.909
-0.09967016361952695	0.9095
-0.09906304506698227	0.91
-0.09845662988271563	0.9105000000000001
-0.0978509166192251	0.911
-0.09724590383344328	0.9115
-0.09664159008671883	0.912
-0.09603797394479811	0.9125000000000001
-0.09543505397780701	0.913
-0.0948328287602327	0.9135
-0.0942312968709056	0.914
-0.09363045689298148	0.9145000000000001
-0.0930303074139235	0.915
-0.0924308470254845	0.9155
-0.09183207432368931	0.916
-0.09123398790881715	0.9165000000000001
-0.09063658638538415	0.917
-0.09003986836212592	0.9175
-0.08944383245198032	0.918
-0.08884847727207013	0.9185000000000001
-0.08825380144368603	0.919
-0.08765980359226945	0.9195
-0.08706648234739575	0.92
-0.08647383634275722	0.9205000000000001
-0.08588186421614642	0.921
-0.08529056460943943	0.9215
-0.08469993616857928	0.922
-0.08410997754355941	0.9225000000000001
-0.08352068738840726	0.923
-0.08293206436116794	0.9235
-0.08234410712388797	0.924
-0.08175681434259904	0.9245000000000001
-0.08117018468730204	0.925
-0.08058421683195092	0.9255
-0.07999890945443691	0.926
-0.07941426123657254	0.9265000000000001
-0.07883027086407594	0.927
-0.07824693702655519	0.9275
-0.07766425841749268	0.928
-0.07708223373422955	0.9285000000000001
-0.07650086167795037	0.929
-0.07592014095366766	0.9295
-0.07534007027020666	0.9299999999999999
-0.0747606483401901	0.9305
-0.07418187388002313	0.931
-0.07360374560987819	0.9315
-0.07302626225368009	0.9319999999999999
-0.07244942253909106	0.9325
-0.07187322519749603	0.933
-0.07129766896398776	0.9335
-0.07072275257735221	0.9339999999999999
-0.07014847478005398	0.9345
-0.06957483431822176	0.935
-0.06900182994163384	0.9355
-0.06842946040370379	0.9359999999999999
-0.06785772446146611	0.9365
-0.067286620875562	0.937
-0.06671614841022526	0.9375
-0.06614630583326807	0.938
-0.06557709191606709	0.9385
-0.06500850543354944	0.9390000000000001
-0.06444054516417884	0.9395
-0.06387320988994179	0.94
-0.06330649839633382	0.9405
-0.06274040947234584	0.9410000000000001
-0.0621749419104505	0.9415
-0.06161009450658868	0.942
-0.061045866060155975	0.9425
-0.06048225537398934	0.9430000000000001
-0.0599192612543537	0.9435
-0.059356882510928716	0.944
-0.05879511795679555	0.9445
-0.05823396640842375	0.9450000000000001
-0.057673426685658134	0.9455
-0.057113497611705796	0.946
-0.05655417801312316	0.9465
-0.05599546671980309	0.9470000000000001
-0.05543736256496207	0.9475
-0.05487986438512742	0.948
-0.05432297102012464	0.9485
-0.05376668131306473	0.9490000000000001
-0.05321099411033165	0.9495
-0.052655908261569795	0.95
-0.052101422619671524	0.9505000000000001
-0.051547536040764806	0.9510000000000001
-0.05099424738420086	0.9515
-0.050441555512541904	0.952
-0.04988945929154892	0.9525000000000001
-0.04933795759016953	0.9530000000000001
-0.04878704928052588	0.9535
-0.04823673323790261	0.954
-0.04768700834073489	0.9545000000000001
-0.04713787347059648	0.9550000000000001
-0.046589327512187896	0.9555
-0.04604136935332458	0.956
-0.045493997884925155	0.9565000000000001
-0.04494721200099976	0.9570000000000001
-0.0444010105986384	0.9575
-0.04385539257799934	0.958
-0.04331035684229762	0.9585000000000001
-0.042765902297793576	0.9590000000000001
-0.042222027853781416	0.9595
-0.041678732422577865	0.96
-0.041136014919510876	0.9605000000000001
-0.04059387426290835	0.9610000000000001
-0.04005230937408696	0.9615
-0.03951131917734101	0.962
-0.03897090259993132	0.9624999999999999
-0.03843105857207422	0.9630000000000001
-0.037891786026930524	0.9635
-0.037353083900594636	0.964
-0.03681495113208365	0.9644999999999999
-0.03627738666332649	0.9650000000000001
-0.0357403894391532	0.9655
-0.03520395840728414	0.966
-0.03466809251831936	0.9664999999999999
-0.03413279072572794	0.9670000000000001
-0.03359805198583742	0.9675
-0.033063875257823304	0.968
-0.03253025950369851	0.9684999999999999
-0.03199720368830302	0.9690000000000001
-0.03146470677929342	0.9695
-0.03093276774713265	0.97
-0.030401385565079642	0.9704999999999999
-0.029870559209179127	0.9710000000000001
-0.02934028765825145	0.9715
-0.028810569893882396	0.972
-0.02828140490041313	0.9724999999999999
-0.027752791664930124	0.9730000000000001
-0.027224729177255175	0.9735
-0.026697216429935437	0.974
-0.02617025241823352	0.9744999999999999
-0.025643836140117622	0.9750000000000001
-0.02511796659625172	0.9755
-0.024592642789985797	0.976
-0.024067863727346105	0.9764999999999999
-0.023543628417025494	0.9770000000000001
-0.02301993587037378	0.9775
-0.022496785101388132	0.978
-0.021974175126703542	0.9784999999999999
-0.021452104965583318	0.9790000000000001
-0.02093057363990961	0.9795
-0.020409580174174005	0.98
-0.019889123595468152	0.9804999999999999
-0.01936920293347442	0.9810000000000001
-0.018849817220456623	0.9815
-0.018330965491250753	0.982
-0.017812646783255795	0.9824999999999999
-0.017294860136424554	0.9830000000000001
-0.016777604593254537	0.9835
-0.016260879198778867	0.984
-0.015744683000557258	0.9844999999999999
-0.015229015048667005	0.9850000000000001
-0.014713874395694023	0.9855
-0.01419926009672395	0.986
-0.013685171209333252	0.9864999999999999
-0.013171606793580398	0.9870000000000001
-0.01265856591199706	0.9875
-0.012146047629579352	0.988
-0.011634051013779125	0.9884999999999999
-0.011122575134495279	0.9890000000000001
-0.010611619064065124	0.9895
-0.010101181877255786	0.99
-0.009591262651255643	0.9904999999999999
-0.009081860465665802	0.9910000000000001
-0.008572974402491608	0.9915
-0.008064603546134207	0.992
-0.007556746983382132	0.9924999999999999
-0.007049403803402929	0.9930000000000001
-0.006542573097734826	0.9935
-0.0060362539602784315	0.994
-0.00553044548728848	0.9944999999999999
-0.005025146777365602	0.9950000000000001
-0.004520356931448141	0.9955
-0.0040160750528040025	0.996
-0.003512300247022534	0.9964999999999999
-0.0030090316220064525	0.9970000000000001
-0.002506268287963799	0.9975
-0.0020040093573999284	0.998
-0.0015022539451095417	0.9984999999999999
-0.0010010011681687446	0.9990000000000001
-0.0005002501459271482	0.9995

==> tomodata/tomoNNal1.dat <==
-1.3	13.822533235956275
-1.29	12.84560299153119
-1.28	11.967687102147313
-1.27	11.175839171136605
-1.26	10.459161491387162
-1.25	9.808427979416283
-1.24	9.215785660493498
-1.23	8.674516544982083
-1.22	8.178846326136012
-1.21	7.723789665955818
-1.2	7.305024284807531
-1.19	6.918787885345797
-1.1800000000000002	6.561793297840414
-1.17	6.231158256495176
-1.1600000000000001	5.924346993094459
-1.1500000000000001	5.639121428708087
-1.1400000000000001	5.373500202295918
-1.1300000000000001	5.125724130428687
-1.12	4.894226969813353
-1.11	4.677610572206457
-1.1	4.4746236934655546
-1.09	4.284143855183793
-1.08	4.105161766525137
-1.07	3.9367679014494987
-1.06	3.778140897134701
-1.05	3.628537496582099
-1.04	3.48728380490959
-1.03	3.353767666835867
-1.02	3.2274320040164035
-1.01	3.1077689765525047
-1.	2.9943148541941618
-0.99	2.886645500340928
-0.98	2.7843723865809746
-0.97	2.687139067722106
-0.96	2.5946180575076077
-0.95	2.5065080538063835
-0.9400000000000001	2.422531469315957
-0.93	2.3424322299406666
-0.92	2.2659738082006586
-0.91	2.192937463437752
-0.9	2.12312066434406
-0.89	2.0563356725503663
-0.8800000000000001	1.992408268760981
-0.8700000000000001	1.9311766052815518
-0.8600000000000001	1.8724901708170236
-0.8500000000000001	1.816208855168263
-0.8400000000000001	1.762202102967055
-0.8300000000000001	1.7103481469005994
-0.8200000000000001	1.660533312012638
-0.81	1.6126513836562255
-0.8	1.5666030325340305
-0.79	1.522295291013475
-0.78	1.4796410755600613
-0.77	1.4385587507078352
-0.76	1.3989717304903178
-0.75	1.3608081136982924
-0.74	1.3240003497216337
-0.73	1.2884849320755898
-0.7200000000000001	1.2542021170162203
-0.7100000000000001	1.2210956649179943
-0.7000000000000001	1.1891126023239909
-0.6900000000000001	1.1582030027905375
-0.68	1.1283197848345847
-0.67	1.0994185254591402
-0.66	1.071457287879795
-0.65	1.044396462207515
-0.64	1.0181986179610405
-0.63	0.9928283673871273
-0.62	0.9682522386615746
-0.61	0.9444385581284238
-0.6	0.9213573408105685
-0.5900000000000001	0.8989801884934774
-0.5800000000000001	0.8772801947452232
-0.5700000000000001	0.8562318562916308
-0.56	0.8358109902158376
-0.55	0.8159946564972198
-0.54	0.7967610854463917
-0.53	0.7780896096311058
-0.52	0.7599605999229493
-0.51	0.7423554053268906
-0.5	0.7252562962857942
-0.49	0.7086464111797169
-0.48	0.6925097057659524
-0.47	0.6768309053300888
-0.4600000000000001	0.6615954593415124
-0.45000000000000007	0.646789498428518
-0.44000000000000006	0.6323997935088403
-0.43000000000000005	0.6184137169309987
-0.42000000000000004	0.6048192055003841
-0.41000000000000003	0.5916047252815964
-0.4	0.5787592380848307
-0.39	0.5662721695596216
-0.38	0.5541333788332397
-0.37	0.5423331296439168
-0.36	0.5308620629304664
-0.35	0.5197111708497301
-0.3400000000000001	0.5088717722015683
-0.33000000000000007	0.49833548924757465
-0.32000000000000006	0.48809422591448687
-0.31000000000000005	0.47814014737612387
-0.30000000000000004	0.46846566100877746
-0.29000000000000004	0.45906339871432017
-0.28	0.4499262006028704
-0.27	0.4410471000230305
-0.26	0.4324193099224427
-0.25	0.4240362105150882
-0.24	0.4158913382246444
-0.22999999999999998	0.40797837586546204
-0.21999999999999997	0.4002911440148823
-0.20999999999999996	0.3928235935227438
-0.19999999999999996	0.3855697990965031
-0.18999999999999995	0.37852395389357996
-0.17999999999999994	0.3716803650466818
-0.16999999999999993	0.3650334500429976
-0.15999999999999992	0.358577733874612
-0.1499999999999999	0.3523078468752298
-0.14000000000000012	0.3462185231574047
-0.13000000000000012	0.3403045995649728
-0.1200000000000001	0.3345610150571045
-0.1100000000000001	0.3289828104433933
-0.10000000000000009	0.3235651283933972
-0.09000000000000008	0.3183032136489499
-0.08000000000000007	0.3131924133732302
-0.07000000000000006	0.30822817757674004
-0.06000000000000005	0.3034060595668557
-0.050000000000000044	0.2987217163744308
-0.040000000000000036	0.29417090911751276
-0.030000000000000027	0.2897495032690468
-0.020000000000000018	0.2854534688016672
-0.010000000000000009	0.28127888018874175
0.	0.27722191624646686

==> tomodata/tomoNNal1out.dat <==
-1.3	13.822533235956275
-1.29	12.84560299153119
-1.28	11.967687102147313
-1.27	11.175839171136605
-1.26	10.459161491387162
-1.25	9.808427979416283
-1.24	9.215785660493498
-1.23	8.674516544982083
-1.22	8.178846326136012
-1.21	7.723789665955818
-1.2	7.305024284807531
-1.19	6.918787885345797
-1.1800000000000002	6.561793297840414
-1.17	6.231158256495176
-1.1600000000000001	5.924346993094459
-1.1500000000000001	5.639121428708087
-1.1400000000000001	5.373500202295918
-1.1300000000000001	5.125724130428687
-1.12	4.894226969813353
-1.11	4.677610572206457
-1.1	4.4746236934655546
-1.09	4.284143855183793
-1.08	4.105161766525137
-1.07	3.9367679014494987
-1.06	3.778140897134701
-1.05	3.628537496582099
-1.04	3.48728380490959
-1.03	3.353767666835867
-1.02	3.2274320040164035
-1.01	3.1077689765525047
-1.	2.9943148541941618
-0.99	2.886645500340928
-0.98	2.7843723865809746
-0.97	2.687139067722106
-0.96	2.5946180575076077
-0.95	2.5065080538063835
-0.9400000000000001	2.422531469315957
-0.93	2.3424322299406666
-0.92	2.2659738082006586
-0.91	2.192937463437752
-0.9	2.12312066434406
-0.89	2.0563356725503663
-0.8800000000000001	1.992408268760981
-0.8700000000000001	1.9311766052815518
-0.8600000000000001	1.8724901708170236
-0.8500000000000001	1.816208855168263
-0.8400000000000001	1.762202102967055
-0.8300000000000001	1.7103481469005994
-0.8200000000000001	1.660533312012638
-0.81	1.6126513836562255
-0.8	1.5666030325340305
-0.79	1.522295291013475
-0.78	1.4796410755600613
-0.77	1.4385587507078352
-0.76	1.3989717304903178
-0.75	1.3608081136982924
-0.74	1.3240003497216337
-0.73	1.2884849320755898
-0.7200000000000001	1.2542021170162203
-0.7100000000000001	1.2210956649179943
-0.7000000000000001	1.1891126023239909
-0.6900000000000001	1.1582030027905375
-0.68	1.1283197848345847
-0.67	1.0994185254591402
-0.66	1.071457287879795
-0.65	1.044396462207515
-0.64	1.0181986179610405
-0.63	0.9928283673871273
-0.62	0.9682522386615746
-0.61	0.9444385581284238
-0.6	0.9213573408105685
-0.5900000000000001	0.8989801884934774
-0.5800000000000001	0.8772801947452232
-0.5700000000000001	0.8562318562916308
-0.56	0.8358109902158376
-0.55	0.8159946564972198
-0.54	0.7967610854463917
-0.53	0.7780896096311058
-0.52	0.7599605999229493
-0.51	0.7423554053268906
-0.5	0.7252562962857942
-0.49	0.7086464111797169
-0.48	0.6925097057659524
-0.47	0.6768309053300888
-0.4600000000000001	0.6615954593415124
-0.45000000000000007	0.646789498428518
-0.44000000000000006	0.6323997935088403
-0.43000000000000005	0.6184137169309987
-0.42000000000000004	0.6048192055003841
-0.41000000000000003	0.5916047252815964
-0.4	0.5787592380848307
-0.39	0.5662721695596216
-0.38	0.5541333788332397
-0.37	0.5423331296439168
-0.36	0.5308620629304664
-0.35	0.5197111708497301
-0.3400000000000001	0.5088717722015683
-0.33000000000000007	0.49833548924757465
-0.32000000000000006	0.48809422591448687
-0.31000000000000005	0.47814014737612387
-0.30000000000000004	0.46846566100877746
-0.29000000000000004	0.45906339871432017
-0.28	0.4499262006028704
-0.27	0.4410471000230305
-0.26	0.4324193099224427
-0.25	0.4240362105150882
-0.24	0.4158913382246444
-0.22999999999999998	0.40797837586546204
-0.21999999999999997	0.4002911440148823
-0.20999999999999996	0.3928235935227438
-0.19999999999999996	0.3855697990965031
-0.18999999999999995	0.37852395389357996
-0.17999999999999994	0.3716803650466818
-0.16999999999999993	0.3650334500429976
-0.15999999999999992	0.358577733874612
-0.1499999999999999	0.3523078468752298
-0.14000000000000012	0.3462185231574047
-0.13000000000000012	0.3403045995649728
-0.1200000000000001	0.3345610150571045
-0.1100000000000001	0.3289828104433933
-0.10000000000000009	0.3235651283933972
-0.09000000000000008	0.3183032136489499
-0.08000000000000007	0.3131924133732302
-0.07000000000000006	0.30822817757674004
-0.06000000000000005	0.3034060595668557
-0.050000000000000044	0.2987217163744308
-0.040000000000000036	0.29417090911751276
-0.030000000000000027	0.2897495032690468
-0.020000000000000018	0.2854534688016672
-0.010000000000000009	0.28127888018874175
0.	0.27722191624646686

==> tomodata/tomoNNal2.dat <==
-1.3	9.68203520834195
-1.29	8.981918505417944
-1.28	8.352859080602725
-1.27	7.785575678573815
-1.26	7.272256539931818
-1.25	6.806288985820333
-1.24	6.382045336169668
-1.23	5.994712138023348
-1.22	5.6401529712818785
-1.21	5.314797492360833
-1.2	5.015551132622115
-1.19	4.739721169836716
-1.1800000000000002	4.484955863789358
-1.17	4.249194080445885
-1.1600000000000001	4.0306233860397995
-1.1500000000000001	3.8276450187807836
-1.1400000000000001	3.638844474333664
-1.1300000000000001	3.462966696154773
-1.12	3.298895060836229
-1.11	3.1456335049322575
-1.1	3.0022912634051435
-1.09	2.868069788078509
-1.08	2.742251493049874
-1.07	2.624190037196939
-1.06	2.5133019049668404
-1.05	2.4090590881293843
-1.04	2.3109827050681626
-1.03	2.2186374219551324
-1.02	2.1316265630342164
-1.01	2.0495878160808947
-1.	1.9721894546636407
-0.99	1.89912701162639
-0.98	1.8301203486939064
-0.97	1.764911075628104
-0.96	1.7032602792103217
-0.95	1.6449465277718895
-0.9400000000000001	1.589764121258281
-0.93	1.5375215601223424
-0.92	1.4880402088992581
-0.91	1.4411531323226408
-0.9	1.396704083471975
-0.89	1.3545466248537925
-0.8800000000000001	1.3145433646376996
-0.8700000000000001	1.276565291584647
-0.8600000000000001	1.2404911935755192
-0.8500000000000001	1.2062071460924282
-0.8400000000000001	1.1736060585200967
-0.8300000000000001	1.1425872676878661
-0.8200000000000001	1.1130561696263603
-0.81	1.0849238820192235
-0.8	1.0581069312456075
-0.79	1.032526959198336
-0.78	1.0081104461988237
-0.77	0.9847884472995692
-0.76	0.9624963400648145
-0.75	0.9411735825563935
-0.74	0.9207634807375454
-0.73	0.9012129648613533
-0.7200000000000001	0.8824723746524517
-0.7100000000000001	0.8644952532412407
-0.7000000000000001	0.847238149890152
-0.6900000000000001	0.8306604315782563
-0.68	0.8147241035002951
-0.67	0.7993936385013592
-0.66	0.7846358154195394
-0.65	0.7704195662536362
-0.64	0.7567158320171369
-0.63	0.7434974270871667
-0.62	0.7307389118106048
-0.61	0.7184164730899227
-0.6	0.7065078126399241
-0.5900000000000001	0.6949920425825246
-0.5800000000000001	0.6838495880304026
-0.5700000000000001	0.6730620963002677
-0.56	0.6626123523926724
-0.55	0.6524842003761858
-0.54	0.6426624703188906
-0.53	0.6331329104186548
-0.52	0.6238821239946218
-0.51	0.6148975110155203
-0.5	0.6061672138546707
-0.49	0.5976800669770399
-0.48	0.5894255502794528
-0.47	0.5813937458211532
-0.4600000000000001	0.5735752976978699
-0.45000000000000007	0.5659613748282373
-0.44000000000000006	0.558543636436635
-0.43000000000000005	0.551314200031275
-0.42000000000000004	0.5442656116903316
-0.41000000000000003	0.5373908184823663
-0.4	0.5306831428598902
-0.39	0.5241362588768291
-0.38	0.5177441700918398
-0.37	0.511501189029852
-0.36	0.5054019180840019
-0.35	0.4994412317491149
-0.3400000000000001	0.49361426008638976
-0.33000000000000007	0.48791637332669285
-0.32000000000000006	0.4823431675270954
-0.31000000000000005	0.4768904512019748
-0.30000000000000004	0.4715542328561493
-0.29000000000000004	0.4663307093531947
-0.28	0.4612162550573369
-0.27	0.456207411692136
-0.26	0.451300878863603
-0.25	0.4464935051994985
-0.24	0.4417822800603045
-0.22999999999999998	0.4371643257808146
-0.21999999999999997	0.4326368904044799
-0.20999999999999996	0.428197340875564
-0.19999999999999996	0.42384315665682865
-0.18999999999999995	0.41957192374297836
-0.17999999999999994	0.41538132904232933
-0.16999999999999993	0.4112691551012676
-0.15999999999999992	0.4072332751479996
-0.1499999999999999	0.40327164843382723
-0.14000000000000012	0.39938231585185147
-0.13000000000000012	0.3955633958144616
-0.1200000000000001	0.39181308037237883
-0.1100000000000001	0.3881296315592638
-0.10000000000000009	0.38451137794709606
-0.09000000000000008	0.3809567113985788
-0.08000000000000007	0.3774640840038302
-0.07000000000000006	0.3740320051895523
-0.06000000000000005	0.3706590389896758
-0.050000000000000044	0.36734380146729534
-0.040000000000000036	0.3640849582784086
-0.030000000000000027	0.3608812223686317
-0.020000000000000018	0.3577313517947102
-0.010000000000000009	0.35463414766316204
0.	0.35158845217895024

==> tomodata/tomoNNal2out.dat <==
-1.3	11.732469723666492
-1.29	10.910466113545288
-1.28	10.17194624199994
-1.27	9.506000001287592
-1.26	8.903443657503802
-1.25	8.356502096452582
-1.24	7.8585572638532115
-1.23	7.403947497205591
-1.22	6.987806313810177
-1.21	6.605932031505977
-1.2	6.254681662419622
-1.19	5.930884049190992
-1.1800000000000002	5.631768356601897
-1.17	5.3549048928589125
-1.1600000000000001	5.098155889665451
-1.1500000000000001	4.859634370809723
-1.1400000000000001	4.6376696252652545
-1.1300000000000001	4.430778100139892
-1.12	4.237638762686962
-1.11	4.057072164192333
-1.1	3.8880225836313587
-1.09	3.7295427441703164
-1.08	3.580780687596228
-1.07	3.440968465534134
-1.06	3.3094123658188934
-1.05	3.185484440574553
-1.04	3.068615141738264
-1.03	2.9582869017871545
-1.02	2.854028523675106
-1.01	2.755410265607924
-1.	2.6620395241391575
-0.99	2.573557033892909
-0.98	2.4896335145367274
-0.97	2.4099667059295125
-0.96	2.33427874098834
-0.95	2.2623138130672746
-0.9400000000000001	2.193836100743303
-0.93	2.1286279180746965
-0.92	2.0664880627671836
-0.91	2.0072303384082915
-0.9	1.9506822300997304
-0.89	1.8966837155277947
-0.8800000000000001	1.845086195834401
-0.8700000000000001	1.7957515326447837
-0.8600000000000001	1.7485511793237487
-0.8500000000000001	1.703365396014886
-0.8400000000000001	1.6600825392955338
-0.8300000000000001	1.6185984183915676
-0.8200000000000001	1.5788157108579748
-0.81	1.5406434314699682
-0.8	1.5039964487991242
-0.79	1.4687950445868612
-0.78	1.4349645115848817
-0.77	1.4024347860208048
-0.76	1.371140111275371
-0.75	1.3410187297342537
-0.74	1.3120126001084929
-0.73	1.2840671378095343
-0.7200000000000001	1.2571309762220337
-0.7100000000000001	1.2311557469450565
-0.7000000000000001	1.2060958772734869
-0.6900000000000001	1.1819084033692469
-0.68	1.1585527977300203
-0.67	1.135990809703165
-0.66	1.1141863179169977
-0.65	1.0931051936125105
-0.64	1.0727151739570973
-0.63	1.0529857445100206
-0.62	1.0338880300878142
-0.61	1.0153946933481357
-0.6	0.997479840473431
-0.5900000000000001	0.9801189333921241
-0.5800000000000001	0.9632887080256354
-0.5700000000000001	0.9469670980949579
-0.56	0.931133164061428
-0.55	0.9157670268131032
-0.54	0.9008498057414552
-0.53	0.8863635608830543
-0.52	0.8722912388280311
-0.51	0.8586166221217659
-0.5	0.8453242819084648
-0.49	0.8323995335855435
-0.48	0.8198283952561843
-0.47	0.8075975487840854
-0.4600000000000001	0.7956943032697835
-0.45000000000000007	0.7841065607817727
-0.44000000000000006	0.7728227841884668
-0.43000000000000005	0.761831966948545
-0.42000000000000004	0.7511236047280424
-0.41000000000000003	0.7406876687221795
-0.4	0.7305145805689535
-0.39	0.7205951887497325
-0.38	0.7109207463796569
-0.37	0.7014828902975948
-0.36	0.6922736213718715
-0.35	0.6832852859438245
-0.3400000000000001	0.6745105583367604
-0.33000000000000007	0.6659424243628755
-0.32000000000000006	0.6575741657654057
-0.31000000000000005	0.6493993455374898
-0.30000000000000004	0.6414117940633334
-0.29000000000000004	0.6336055960308317
-0.28	0.6259750780682789
-0.27	0.6185147970609696
-0.26	0.6112195291063968
-0.25	0.6040842590695066
-0.24	0.5971041707019853
-0.22999999999999998	0.5902746372919139
-0.21999999999999997	0.5835912128123019
-0.20999999999999996	0.5770496235390639
-0.19999999999999996	0.5706457601108575
-0.18999999999999995	0.5643756700050175
-0.17999999999999994	0.5582355504053927
-0.16999999999999993	0.5522217414394905
-0.15999999999999992	0.5463307197636833
-0.1499999999999999	0.5405590924766289
-0.14000000000000012	0.5349035913422461
-0.13000000000000012	0.5293610673047568
-0.1200000000000001	0.5239284852793927
-0.1100000000000001	0.5186029192033504
-0.10000000000000009	0.5133815473325553
-0.09000000000000008	0.5082616477706066
-0.08000000000000007	0.5032405942171954
-0.07000000000000006	0.4983158519239463
-0.06000000000000005	0.4934849738464417
-0.050000000000000044	0.4887455969818003
-0.040000000000000036	0.48409543888184164
-0.030000000000000027	0.47953229433244204
-0.020000000000000018	0.475054032190244
-0.010000000000000009	0.4706585923684037
0.	0.46634398296352486

==> tomodata/tomoPNal1one.dat <==
-1.4563804485551377	0.232
-1.3976631970095068	0.233
-1.3550644886454664	0.234
-1.3202081786672422	0.23500000000000001
-1.2901802764000139	0.23600000000000002
-1.2635496783908353	0.23700000000000002
-1.23948529303903	0.23800000000000002
-1.217452596509259	0.23900000000000002
-1.1970831075769497	0.24
-1.1781096724482467	0.241
-1.1603310232783954	0.242
-1.1435908772005112	0.243
-1.1277648813863046	0.244
-1.112752074981279	0.245
-1.0984690905370742	0.246
-1.0848460899045806	0.247
-1.071823838592593	0.248
-1.0593515507077749	0.249
-1.0473852694793138	0.25
-1.0358866287393935	0.251
-1.0248218909403664	0.252
-1.0141611895642593	0.253
-1.0038779250553638	0.254
-0.993948277748996	0.255
-0.9843508111348311	0.256
-0.9750661457030088	0.257
-0.9660766885415176	0.258
-0.9573664074096246	0.259
-0.9489206406181903	0.26
-0.9407259359816036	0.261
-0.9327699135579128	0.262
-0.9250411479955168	0.263
-0.9175290671491818	0.264
-0.910223864281475	0.265
-0.9031164216754166	0.266
-0.8961982438851595	0.267
-0.8894613991693595	0.268
-0.8828984679056062	0.269
-0.8765024969882287	0.27
-0.8702669593766621	0.271
-0.8641857180957431	0.272
-0.8582529940990735	0.273
-0.8524633374968648	0.274
-0.8468116017243267	0.275
-0.8412929202886552	0.276
-0.8359026857844312	0.277
-0.830636530910588	0.278
-0.8254903112586207	0.279
-0.8204600896725384	0.28
-0.8155421220072119	0.281
-0.8107328441340477	0.28200000000000003
-0.8060288600619302	0.28300000000000003
-0.8014269310576624	0.28400000000000003
-0.7969239656641739	0.28500000000000003
-0.79251701052682	0.28600000000000003
-0.7882032419485768	0.28700000000000003
-0.7839799581039768	0.28800000000000003
-0.7798445718495374	0.289
-0.7757946040752953	0.29
-0.7718276775480812	0.291
-0.7679415112024282	0.292
-0.764133914839639	0.293
-0.7604027841996095	0.294
-0.7567460963736103	0.295
-0.7531619055293769	0.296
-0.7496483389227162	0.297
-0.7462035931722996	0.298
-0.7428259307765606	0.299
-0.7395136768535787	0.3
-0.7362652160866162	0.301
-0.7330789898595387	0.302
-0.7299534935677874	0.303
-0.7268872740918146	0.304
-0.7238789274210734	0.305
-0.7209270964176351	0.306
-0.7180304687094803	0.307
-0.7151877747043123	0.308
-0.7123977857155149	0.309
-0.7096593121925575	0.31
-0.7069712020487674	0.311
-0.704332339079957	0.312
-0.7017416414679086	0.313
-0.6991980603631696	0.314
-0.6967005785420639	0.315
-0.6942482091331715	0.316
-0.6918399944089377	0.317
-0.6894750046383268	0.318
-0.6871523369968037	0.319
-0.6848711145301377	0.32
-0.6826304851688105	0.321
-0.6804296207900179	0.322
-0.6782677163244761	0.323
-0.6761439889054249	0.324
-0.6740576770574104	0.325
-0.6720080399225875	0.326
-0.669994356522426	0.327
-0.668015925052861	0.328
-0.6660720622110395	0.329
-0.6641621025519474	0.33
-0.6622853978733033	0.331
-0.6604413166272074	0.332
-0.6586292433571417	0.333
-0.6568485781589818	0.334
-0.6550987361647869	0.335
-0.6533791470481979	0.336
-0.6516892545503359	0.337
-0.6500285160251863	0.338
-0.6483964020034783	0.339
-0.6467923957741617	0.34
-0.6452159929826101	0.341
-0.6436667012447422	0.342
-0.6421440397763001	0.343
-0.6406475390365524	0.34400000000000003
-0.6391767403857547	0.34500000000000003
-0.637731195755712	0.34600000000000003
-0.6363104673328426	0.34700000000000003
-0.6349141272531634	0.34800000000000003
-0.6335417573086581	0.34900000000000003
-0.632192948664509	0.35000000000000003
-0.6308673015867107	0.35100000000000003
-0.6295644251795952	0.352
-0.6282839371328443	0.353
-0.62702546347756	0.354
-0.6257886383510125	0.355
-0.6245731037696833	0.356
-0.6233785094102562	0.357
-0.6222045123982137	0.358
-0.6210507771037205	0.359
-0.6199169749444965	0.36
-0.6188027841953807	0.361
-0.6177078898043159	0.362
-0.6166319832144943	0.363
-0.6155747621924099	0.364
-0.614535930661588	0.365
-0.6135151985417538	0.366
-0.6125122815932372	0.367
-0.6115269012664029	0.368
-0.6105587845559067	0.369
-0.6096076638595967	0.37
-0.6086732768418773	0.371
-0.6077553663013687	0.372
-0.606853680042692	0.373
-0.605967970752237	0.374
-0.6050979958777509	0.375
-0.6042435175116136	0.376
-0.6034043022776624	0.377
-0.6025801212214328	0.378
-0.6017707497036955	0.379
-0.6009759672971706	0.38
-0.600195557686297	0.381
-0.5994293085699585	0.382
-0.5986770115670577	0.383
-0.5979384621248308	0.384
-0.5972134594298214	0.385
-0.5965018063214054	0.386
-0.5958033092077918	0.387
-0.5951177779844047	0.388
-0.5944450259545718	0.389
-0.5937848697524379	0.39
-0.5931371292680274	0.391
-0.5925016275743875	0.392
-0.5918781908567414	0.393
-0.5912666483435817	0.394
-0.5906668322396432	0.395
-0.5900785776606949	0.396
-0.5895017225700894	0.397
-0.5889361077170118	0.398
-0.5883815765763781	0.399
-0.5878379752903256	0.4
-0.5873051526112474	0.401
-0.586782959846321	0.402
-0.5862712508034851	0.403
-0.5857698817388177	0.404
-0.5852787113052739	0.405
-0.5847976005027392	0.406
-0.5843264126293599	0.40700000000000003
-0.5838650132341108	0.40800000000000003
-0.5834132700705615	0.40900000000000003
-0.582971053051806	0.41000000000000003
-0.5825382342065213	0.41100000000000003
-0.5821146876361197	0.41200000000000003
-0.5817002894729641	0.41300000000000003
-0.5812949178396125	0.41400000000000003
-0.5808984528090608	0.41500000000000004
-0.5805107763659615	0.41600000000000004
-0.5801317723687797	0.417
-0.5797613265128662	0.418
-0.5793993262944198	0.419
-0.5790456609753113	0.42
-0.5787002215487467	0.421
-0.5783629007057453	0.422
-0.5780335928024075	0.423
-0.5777121938279551	0.424
-0.5773986013735167	0.425
-0.5770927146016397	0.426
-0.5767944342165097	0.427
-0.5765036624348595	0.428
-0.5762203029575409	0.429
-0.5759442609417523	0.43
-0.5756754429738932	0.431
-0.575413757043039	0.432
-0.575159112515009	0.433
-0.5749114201070218	0.434
-0.5746705918629145	0.435
-0.5744365411289142	0.436
-0.5742091825299476	0.437
-0.5739884319464725	0.438
-0.5737742064918203	0.439
-0.5735664244900318	0.44
-0.5733650054541782	0.441
-0.573169870065152	0.442
-0.5729809401509175	0.443
-0.5727981386662045	0.444
-0.5726213896726425	0.445
-0.5724506183193134	0.446
-0.5722857508237222	0.447
-0.5721267144531689	0.448
-0.5719734375065112	0.449
-0.5718258492963155	0.45
-0.5716838801313755	0.451
-0.5715474612995982	0.452
-0.5714165250512465	0.453
-0.571291004582524	0.454
-0.5711708340195013	0.455
-0.5710559484023714	0.456
-0.5709462836700254	0.457
-0.5708417766449441	0.458
-0.5707423650183938	0.459
-0.5706479873359243	0.46
-0.5705585829831549	0.461
-0.5704740921718483	0.462
-0.5703944559262614	0.463
-0.5703196160697678	0.464
-0.5702495152117456	0.465
-0.5701840967347255	0.466
-0.5701233047817876	0.467
-0.5700670842442114	0.468
-0.5700153807493616	0.46900000000000003
-0.5699681406488134	0.47000000000000003
-0.5699253110067058	0.47100000000000003
-0.5698868395883218	0.47200000000000003
-0.5698526748488864	0.47300000000000003
-0.5698227659225811	0.47400000000000003
-0.5697970626117687	0.47500000000000003
-0.569775515376422	0.47600000000000003
-0.5697580753237547	0.47700000000000004
-0.5697446941980459	0.47800000000000004
-0.5697353243706602	0.47900000000000004
-0.5697299188302536	0.48
-0.5697284311731597	0.481

==> tomodata/tomoPNal1oneout.dat <==
-1.4563804485551377	0.232
-1.3976631970095068	0.233
-1.3550644886454664	0.234
-1.3202081786672422	0.23500000000000001
-1.2901802764000139	0.23600000000000002
-1.2635496783908353	0.23700000000000002
-1.23948529303903	0.23800000000000002
-1.217452596509259	0.23900000000000002
-1.1970831075769497	0.24
-1.1781096724482467	0.241
-1.1603310232783954	0.242
-1.1435908772005112	0.243
-1.1277648813863046	0.244
-1.112752074981279	0.245
-1.0984690905370742	0.246
-1.0848460899045806	0.247
-1.071823838592593	0.248
-1.0593515507077749	0.249
-1.0473852694793138	0.25
-1.0358866287393935	0.251
-1.0248218909403664	0.252
-1.0141611895642593	0.253
-1.0038779250553638	0.254
-0.993948277748996	0.255
-0.9843508111348311	0.256
-0.9750661457030088	0.257
-0.9660766885415176	0.258
-0.9573664074096246	0.259
-0.9489206406181903	0.26
-0.9407259359816036	0.261
-0.9327699135579128	0.262
-0.9250411479955168	0.263
-0.9175290671491818	0.264
-0.910223864281475	0.265
-0.9031164216754166	0.266
-0.8961982438851595	0.267
-0.8894613991693595	0.268
-0.8828984679056062	0.269
-0.8765024969882287	0.27
-0.8702669593766621	0.271
-0.8641857180957431	0.272
-0.8582529940990735	0.273
-0.8524633374968648	0.274
-0.8468116017243267	0.275
-0.8412929202886552	0.276
-0.8359026857844312	0.277
-0.830636530910588	0.278
-0.8254903112586207	0.279
-0.8204600896725384	0.28
-0.8155421220072119	0.281
-0.8107328441340477	0.28200000000000003
-0.8060288600619302	0.28300000000000003
-0.8014269310576624	0.28400000000000003
-0.7969239656641739	0.28500000000000003
-0.79251701052682	0.28600000000000003
-0.7882032419485768	0.28700000000000003
-0.7839799581039768	0.28800000000000003
-0.7798445718495374	0.289
-0.7757946040752953	0.29
-0.7718276775480812	0.291
-0.7679415112024282	0.292
-0.764133914839639	0.293
-0.7604027841996095	0.294
-0.7567460963736103	0.295
-0.7531619055293769	0.296
-0.7496483389227162	0.297
-0.7462035931722996	0.298
-0.7428259307765606	0.299
-0.7395136768535787	0.3
-0.7362652160866162	0.301
-0.7330789898595387	0.302
-0.7299534935677874	0.303
-0.7268872740918146	0.304
-0.7238789274210734	0.305
-0.7209270964176351	0.306
-0.7180304687094803	0.307
-0.7151877747043123	0.308
-0.7123977857155149	0.309
-0.7096593121925575	0.31
-0.7069712020487674	0.311
-0.704332339079957	0.312
-0.7017416414679086	0.313
-0.6991980603631696	0.314
-0.6967005785420639	0.315
-0.6942482091331715	0.316
-0.6918399944089377	0.317
-0.6894750046383268	0.318
-0.6871523369968037	0.319
-0.6848711145301377	0.32
-0.6826304851688105	0.321
-0.6804296207900179	0.322
-0.6782677163244761	0.323
-0.6761439889054249	0.324
-0.6740576770574104	0.325
-0.6720080399225875	0.326
-0.669994356522426	0.327
-0.668015925052861	0.328
-0.6660720622110395	0.329
-0.6641621025519474	0.33
-0.6622853978733033	0.331
-0.6604413166272074	0.332
-0.6586292433571417	0.333
-0.6568485781589818	0.334
-0.6550987361647869	0.335
-0.6533791470481979	0.336
-0.6516892545503359	0.337
-0.6500285160251863	0.338
-0.6483964020034783	0.339
-0.6467923957741617	0.34
-0.6452159929826101	0.341
-0.6436667012447422	0.342
-0.6421440397763001	0.343
-0.6406475390365524	0.34400000000000003
-0.6391767403857547	0.34500000000000003
-0.637731195755712	0.34600000000000003
-0.6363104673328426	0.34700000000000003
-0.6349141272531634	0.34800000000000003
-0.6335417573086581	0.34900000000000003
-0.632192948664509	0.35000000000000003
-0.6308673015867107	0.35100000000000003
-0.6295644251795952	0.352
-0.6282839371328443	0.353
-0.62702546347756	0.354
-0.6257886383510125	0.355
-0.6245731037696833	0.356
-0.6233785094102562	0.357
-0.6222045123982137	0.358
-0.6210507771037205	0.359
-0.6199169749444965	0.36
-0.6188027841953807	0.361
-0.6177078898043159	0.362
-0.6166319832144943	0.363
-0.6155747621924099	0.364
-0.614535930661588	0.365
-0.6135151985417538	0.366
-0.6125122815932372	0.367
-0.6115269012664029	0.368
-0.6105587845559067	0.369
-0.6096076638595967	0.37
-0.6086732768418773	0.371
-0.6077553663013687	0.372
-0.606853680042692	0.373
-0.605967970752237	0.374
-0.6050979958777509	0.375
-0.6042435175116136	0.376
-0.6034043022776624	0.377
-0.6025801212214328	0.378
-0.6017707497036955	0.379
-0.6009759672971706	0.38
-0.600195557686297	0.381
-0.5994293085699585	0.382
-0.5986770115670577	0.383
-0.5979384621248308	0.384
-0.5972134594298214	0.385
-0.5965018063214054	0.386
-0.5958033092077918	0.387
-0.5951177779844047	0.388
-0.5944450259545718	0.389
-0.5937848697524379	0.39
-0.5931371292680274	0.391
-0.5925016275743875	0.392
-0.5918781908567414	0.393
-0.5912666483435817	0.394
-0.5906668322396432	0.395
-0.5900785776606949	0.396
-0.5895017225700894	0.397
-0.5889361077170118	0.398
-0.5883815765763781	0.399
-0.5878379752903256	0.4
-0.5873051526112474	0.401
-0.586782959846321	0.402
-0.5862712508034851	0.403
-0.5857698817388177	0.404
-0.5852787113052739	0.405
-0.5847976005027392	0.406
-0.5843264126293599	0.40700000000000003
-0.5838650132341108	0.40800000000000003
-0.5834132700705615	0.40900000000000003
-0.582971053051806	0.41000000000000003
-0.5825382342065213	0.41100000000000003
-0.5821146876361197	0.41200000000000003
-0.5817002894729641	0.41300000000000003
-0.5812949178396125	0.41400000000000003
-0.5808984528090608	0.41500000000000004
-0.5805107763659615	0.41600000000000004
-0.5801317723687797	0.417
-0.5797613265128662	0.418
-0.5793993262944198	0.419
-0.5790456609753113	0.42
-0.5787002215487467	0.421
-0.5783629007057453	0.422
-0.5780335928024075	0.423
-0.5777121938279551	0.424
-0.5773986013735167	0.425
-0.5770927146016397	0.426
-0.5767944342165097	0.427
-0.5765036624348595	0.428
-0.5762203029575409	0.429
-0.5759442609417523	0.43
-0.5756754429738932	0.431
-0.575413757043039	0.432
-0.575159112515009	0.433
-0.5749114201070218	0.434
-0.5746705918629145	0.435
-0.5744365411289142	0.436
-0.5742091825299476	0.437
-0.5739884319464725	0.438
-0.5737742064918203	0.439
-0.5735664244900318	0.44
-0.5733650054541782	0.441
-0.573169870065152	0.442
-0.5729809401509175	0.443
-0.5727981386662045	0.444
-0.5726213896726425	0.445
-0.5724506183193134	0.446
-0.5722857508237222	0.447
-0.5721267144531689	0.448
-0.5719734375065112	0.449
-0.5718258492963155	0.45
-0.5716838801313755	0.451
-0.5715474612995982	0.452
-0.5714165250512465	0.453
-0.571291004582524	0.454
-0.5711708340195013	0.455
-0.5710559484023714	0.456
-0.5709462836700254	0.457
-0.5708417766449441	0.458
-0.5707423650183938	0.459
-0.5706479873359243	0.46
-0.5705585829831549	0.461
-0.5704740921718483	0.462
-0.5703944559262614	0.463
-0.5703196160697678	0.464
-0.5702495152117456	0.465
-0.5701840967347255	0.466
-0.5701233047817876	0.467
-0.5700670842442114	0.468
-0.5700153807493616	0.46900000000000003
-0.5699681406488134	0.47000000000000003
-0.5699253110067058	0.47100000000000003
-0.5698868395883218	0.47200000000000003
-0.5698526748488864	0.47300000000000003
-0.5698227659225811	0.47400000000000003
-0.5697970626117687	0.47500000000000003
-0.569775515376422	0.47600000000000003
-0.5697580753237547	0.47700000000000004
-0.5697446941980459	0.47800000000000004
-0.5697353243706602	0.47900000000000004
-0.5697299188302536	0.48
-0.5697284311731597	0.481

==> tomodata/tomoPNal1two.dat <==
-0.5697308155939624	0.482
-0.5697370268762352	0.483
-0.5697470203834606	0.484
-0.5697607520501099	0.485
-0.5697781783728934	0.486
-0.5697992564021661	0.487
-0.5698239437334937	0.488
-0.5698521984993717	0.489
-0.5698839793610936	0.49
-0.5699192455007684	0.491
-0.5699579566134807	0.492
-0.5700000728995913	0.493
-0.5700455550571795	0.494
-0.5700943642746131	0.495
-0.5701464622232599	0.496
-0.5702018110503231	0.497
-0.570260373371802	0.498
-0.5703221122655835	0.499
-0.5703869912646466	0.5
-0.5704549743503952	0.501
-0.5705260259460989	0.502
-0.5706001109104546	0.503
-0.570677194531256	0.504
-0.5707572425191749	0.505
-0.570840221001647	0.506
-0.570926096516869	0.507
-0.5710148360078897	0.508
-0.5711064068168114	0.509
-0.5712007766790832	0.51
-0.5712979137178954	0.511
-0.5713977864386672	0.512
-0.5715003637236278	0.513
-0.5716056148264894	0.514
-0.5717135093672088	0.515
-0.5718240173268379	0.516
-0.5719371090424589	0.517
-0.572052755202205	0.518
-0.5721709268403627	0.519
-0.5722915953325565	0.52
-0.5724147323910124	0.521
-0.5725403100598977	0.522
-0.5726683007107418	0.523
-0.5727986770379263	0.524
-0.5729314120542536	0.525
-0.5730664790865843	0.526
-0.5732038517715466	0.527
-0.5733435040513167	0.528
-0.5734854101694631	0.529
-0.5736295446668634	0.53
-0.573775882377681	0.531
-0.5739243984254108	0.532
-0.5740750682189844	0.533
-0.574227867448941	0.534
-0.5743827720836553	0.535
-0.5745397583656271	0.536
-0.5746988028078291	0.537
-0.5748598821901142	0.538
-0.575022973555674	0.539
-0.5751880542075589	0.54
-0.5753551017052483	0.541
-0.575524093861275	0.542
-0.5756950087379048	0.543
-0.5758678246438632	0.544
-0.5760425201311162	0.545
-0.5762190739916989	0.546
-0.5763974652545928	0.547
-0.5765776731826524	0.548
-0.5767596772695773	0.549
-0.5769434572369316	0.55
-0.5771289930312075	0.551
-0.5773162648209332	0.552
-0.577505252993828	0.553
-0.577695938153996	0.554
-0.5778883011191622	0.555
-0.5780823229179554	0.556
-0.5782779847872251	0.557
-0.578475268169404	0.558
-0.5786741547099035	0.559
-0.5788746262545559	0.56
-0.5790766648470883	0.561
-0.579280252726636	0.562
-0.5794853723252923	0.5630000000000001
-0.5796920062656962	0.5640000000000001
-0.5799001373586509	0.5650000000000001
-0.5801097486007841	0.5660000000000001
-0.5803208231722348	0.5670000000000001
-0.5805333444343802	0.5680000000000001
-0.5807472959275926	0.5690000000000001
-0.5809626613690281	0.5700000000000001
-0.5811794246504495	0.5710000000000001
-0.5813975698360797	0.5720000000000001
-0.5816170811604857	0.5730000000000001
-0.581837943026493	0.5740000000000001
-0.5820601400031308	0.5750000000000001
-0.5822836568236053	0.5760000000000001
-0.5825084783833031	0.577
-0.5827345897378212	0.578
-0.5829619761010293	0.579
-0.5831906228431526	0.58
-0.5834205154888878	0.581
-0.5836516397155436	0.582
-0.5838839813512059	0.583
-0.5841175263729316	0.584
-0.5843522609049655	0.585
-0.5845881712169816	0.586
-0.5848252437223525	0.587
-0.5850634649764378	0.588
-0.5853028216749021	0.589
-0.5855433006520495	0.59
-0.585784888879187	0.591
-0.5860275734630083	0.592
-0.5862713416439977	0.593
-0.5865161807948605	0.594
-0.5867620784189695	0.595
-0.5870090221488391	0.596
-0.5872569997446123	0.597
-0.5875059990925761	0.598
-0.5877560082036916	0.599
-0.5880070152121463	0.6
-0.5882590083739265	0.601
-0.5885119760654066	0.602
-0.5887659067819602	0.603
-0.5890207891365867	0.604
-0.5892766118585604	0.605
-0.5895333637920931	0.606
-0.5897910338950184	0.607
-0.5900496112374902	0.608
-0.590309085000702	0.609
-0.5905694444756201	0.61
-0.5908306790617347	0.611
-0.5910927782658288	0.612
-0.5913557317007601	0.613
-0.5916195290842626	0.614
-0.5918841602377617	0.615
-0.5921496150852044	0.616
-0.5924158836519068	0.617
-0.5926829560634158	0.618
-0.5929508225443831	0.619
-0.593219473417459	0.62
-0.593488899102195	0.621
-0.593759090113965	0.622
-0.594030037062897	0.623
-0.5943017306528212	0.624
-0.5945741616802296	0.625
-0.5948473210332516	0.626
-0.5951211996906379	0.627
-0.5953957887207642	0.628
-0.5956710792806407	0.629
-0.5959470626149386	0.63
-0.5962237300550277	0.631
-0.5965010730180268	0.632
-0.5967790830058638	0.633
-0.5970577516043509	0.634
-0.5973370704822691	0.635
-0.597617031390466	0.636
-0.5978976261609615	0.637
-0.5981788467060705	0.638
-0.5984606850175307	0.639
-0.5987431331656448	0.64
-0.5990261832984319	0.641
-0.5993098276407898	0.642
-0.5995940584936689	0.643
-0.5998788682332532	0.644
-0.6001642493101562	0.645
-0.6004501942486203	0.646
-0.6007366956457341	0.647
-0.6010237461706496	0.648
-0.6013113385638196	0.649
-0.6015994656362358	0.65
-0.6018881202686809	0.651
-0.6021772954109864	0.652
-0.6024669840813058	0.653
-0.6027571793653878	0.654
-0.6030478744158646	0.655
-0.6033390624515484	0.656
-0.6036307367567318	0.657
-0.603922890680504	0.658
-0.6042155176360671	0.659
-0.6045086111000678	0.66
-0.6048021646119317	0.661
-0.6050961717732088	0.662
-0.6053906262469257	0.663
-0.6056855217569468	0.664
-0.6059808520873391	0.665
-0.6062766110817501	0.666
-0.606572792642789	0.667
-0.6068693907314173	0.668
-0.6071663993663451	0.669
-0.6074638126234368	0.67
-0.6077616246351206	0.671
-0.608059829589808	0.672
-0.6083584217313178	0.673
-0.6086573953583087	0.674
-0.6089567448237173	0.675
-0.609256464534203	0.676
-0.6095565489495993	0.677
-0.6098569925823724	0.678
-0.6101577899970838	0.679
-0.6104589358098621	0.68
-0.6107604246878789	0.681
-0.6110622513488312	0.682
-0.6113644105604293	0.683
-0.6116668971398924	0.684
-0.6119697059534484	0.685
-0.6122728319158387	0.686
-0.6125762699898312	0.687
-0.6128800151857366	0.6880000000000001
-0.6131840625609317	0.6890000000000001
-0.6134884072193868	0.6900000000000001
-0.6137930443111999	0.6910000000000001
-0.6140979690321346	0.6920000000000001
-0.6144031766231656	0.6930000000000001
-0.6147086623700261	0.6940000000000001
-0.6150144216027632	0.6950000000000001
-0.615320449695297	0.6960000000000001
-0.6156267420649847	0.6970000000000001
-0.6159332941721903	0.6980000000000001
-0.6162401015198574	0.6990000000000001
-0.6165471596530904	0.7000000000000001
-0.616854464158735	0.7010000000000001
-0.6171620106649678	0.7020000000000001
-0.617469794840891	0.7030000000000001
-0.6177778123961247	0.704
-0.6180860590804153	0.705
-0.6183945306832355	0.706
-0.6187032230333988	0.707
-0.6190121319986732	0.708
-0.6193212534854003	0.709
-0.6196305834381182	0.71
-0.6199401178391902	0.711
-0.6202498527084352	0.712
-0.6205597841027644	0.713
-0.6208699081158195	0.714
-0.6211802208776186	0.715
-0.6214907185542006	0.716
-0.6218013973472798	0.717
-0.6221122534938985	0.718
-0.6224232832660873	0.719
-0.6227344829705269	0.72
-0.6230458489482152	0.721
-0.6233573775741367	0.722
-0.6236690652569352	0.723
-0.6239809084385923	0.724
-0.6242929035941069	0.725
-0.6246050472311797	0.726
-0.6249173358898987	0.727
-0.6252297661424332	0.728
-0.625542334592724	0.729
-0.6258550378761841	0.73
-0.6261678726593964	0.731
-0.626480835639819	0.732
-0.6267939235454918	0.733
-0.6271071331347455	0.734
-0.6274204611959162	0.735
-0.6277339045470608	0.736
-0.6280474600356745	0.737
-0.6283611245384161	0.738
-0.6286748949608303	0.739
-0.6289887682370767	0.74
-0.6293027413296609	0.741
-0.6296168112291665	0.742
-0.6299309749539937	0.743
-0.6302452295500972	0.744
-0.6305595720907275	0.745
-0.6308739996761774	0.746
-0.6311885094335268	0.747
-0.6315030985163954	0.748
-0.6318177641046925	0.749
-0.6321325034043741	0.75
-0.6324473136471991	0.751
-0.6327621920904906	0.752
-0.6330771360168974	0.753
-0.6333921427341604	0.754
-0.6337072095748785	0.755
-0.6340223338962798	0.756
-0.6343375130799935	0.757
-0.6346527445318243	0.758
-0.6349680256815288	0.759
-0.6352833539825959	0.76
-0.6355987269120281	0.761
-0.635914141970124	0.762
-0.6362295966802651	0.763
-0.636545088588705	0.764
-0.6368606152643562	0.765
-0.6371761742985868	0.766
-0.637491763305012	0.767
-0.6378073799192916	0.768
-0.6381230217989292	0.769
-0.6384386866230721	0.77
-0.6387543720923136	0.771
-0.6390700759284993	0.772
-0.6393857958745323	0.773
-0.6397015296941824	0.774
-0.640017275171896	0.775
-0.6403330301126099	0.776
-0.6406487923415645	0.777
-0.6409645597041191	0.778
-0.6412803300655727	0.779
-0.641596101310981	0.78
-0.6419118713449796	0.781
-0.6422276380916064	0.782
-0.6425433994941278	0.783
-0.6428591535148648	0.784
-0.6431748981350219	0.785
-0.6434906313545178	0.786
-0.6438063511918158	0.787
-0.6441220556837598	0.788
-0.6444377428854079	0.789
-0.6447534108698695	0.79
-0.6450690577281443	0.791
-0.6453846815689627	0.792
-0.6457002805186258	0.793
-0.6460158527208514	0.794
-0.6463313963366153	0.795
-0.6466469095440008	0.796
-0.6469623905380448	0.797
-0.6472778375305872	0.798
-0.6475932487501216	0.799
-0.6479086224416483	0.8
-0.6482239568665268	0.801
-0.6485392503023317	0.802
-0.6488545010427086	0.803
-0.6491697073972322	0.804
-0.6494848676912661	0.805
-0.649799980265822	0.806
-0.6501150434774224	0.807
-0.6504300556979651	0.808
-0.6507450153145848	0.809
-0.6510599207295219	0.81
-0.6513747703599884	0.811
-0.6516895626380359	0.812
-0.6520042960104266	0.8130000000000001
-0.6523189689385026	0.8140000000000001
-0.6526335798980599	0.8150000000000001
-0.6529481273792208	0.8160000000000001
-0.6532626098863078	0.8170000000000001
-0.6535770259377205	0.8180000000000001
-0.6538913740658131	0.8190000000000001
-0.6542056528167711	0.8200000000000001
-0.6545198607504913	0.8210000000000001
-0.6548339964404624	0.8220000000000001
-0.6551480584736461	0.8230000000000001
-0.6554620454503608	0.8240000000000001
-0.6557759559841645	0.8250000000000001
-0.6560897887017402	0.8260000000000001
-0.6564035422427807	0.8270000000000001
-0.656717215259878	0.8280000000000001
-0.6570308064184095	0.8290000000000001
-0.6573443143964278	0.8300000000000001
-0.6576577378845514	0.8310000000000001
-0.6579710755858551	0.8320000000000001
-0.6582843262157626	0.833
-0.6585974885019404	0.834
-0.6589105611841913	0.835
-0.6592235430143499	0.836
-0.6595364327561791	0.837
-0.659849229185267	0.838
-0.6601619310889253	0.839
-0.6604745372660881	0.84
-0.6607870465272124	0.841
-0.661099457694179	0.842
-0.6614117696001939	0.843
-0.6617239810896918	0.844
-0.6620360910182391	0.845
-0.6623480982524395	0.846
-0.6626600016698382	0.847
-0.6629718001588293	0.848
-0.6632834926185628	0.849
-0.6635950779588518	0.85
-0.6639065551000828	0.851
-0.6642179229731242	0.852
-0.6645291805192377	0.853
-0.6648403266899896	0.854
-0.6651513604471624	0.855
-0.6654622807626684	0.856
-0.6657730866184627	0.857
-0.6660837770064599	0.858
-0.6663943509284462	0.859
-0.6667048073959985	0.86
-0.6670151454303992	0.861
-0.6673253640625554	0.862
-0.6676354623329165	0.863
-0.6679454392913926	0.864
-0.6682552939972767	0.865
-0.6685650255191626	0.866
-0.6688746329348677	0.867
-0.6691841153313552	0.868
-0.669493471804656	0.869
-0.669802701459792	0.87
-0.6701118034107014	0.871
-0.6704207767801627	0.872
-0.6707296206997199	0.873
-0.6710383343096094	0.874
-0.6713469167586854	0.875
-0.6716553672043497	0.876
-0.6719636848124777	0.877
-0.6722718687573475	0.878
-0.67257991822157	0.879
-0.6728878323960193	0.88
-0.6731956104797611	0.881
-0.6735032516799866	0.882
-0.6738107552119426	0.883
-0.6741181202988645	0.884
-0.6744253461719102	0.885
-0.6747324320700923	0.886
-0.6750393772402127	0.887
-0.6753461809367988	0.888
-0.6756528424220369	0.889
-0.6759593609657099	0.89
-0.6762657358451325	0.891
-0.6765719663450891	0.892
-0.6768780517577712	0.893
-0.6771839913827156	0.894
-0.6774897845267434	0.895
-0.677795430503899	0.896
-0.6781009286353897	0.897
-0.6784062782495269	0.898
-0.6787114786816655	0.899
-0.6790165292741469	0.9
-0.6793214293762402	0.901
-0.6796261783440846	0.902
-0.6799307755406316	0.903
-0.6802352203355895	0.904
-0.6805395121053676	0.905
-0.6808436502330187	0.906
-0.6811476341081859	0.907
-0.6814514631270474	0.908
-0.6817551366922611	0.909
-0.6820586542129128	0.91
-0.6823620151044621	0.911
-0.6826652187886892	0.912
-0.6829682646936432	0.913
-0.6832711522535898	0.914
-0.6835738809089604	0.915
-0.6838764501063003	0.916
-0.6841788592982194	0.917
-0.6844811079433406	0.918
-0.6847831955062519	0.919
-0.6850851214574543	0.92
-0.6853868852733167	0.921
-0.6856884864360253	0.922
-0.6859899244335346	0.923
-0.6862911987595228	0.924
-0.6865923089133416	0.925
-0.6868932543999717	0.926
-0.6871940347299754	0.927
-0.6874946494194506	0.928
-0.6877950979899847	0.929
-0.6880953799686117	0.93
-0.6883954948877643	0.931
-0.6886954422852316	0.932
-0.6889952217041146	0.933
-0.6892948326927817	0.934
-0.6895942748048265	0.935
-0.6898935475990243	0.936
-0.6901926506392897	0.937
-0.690491583494634	0.9380000000000001
-0.6907903457391239	0.9390000000000001
-0.6910889369518401	0.9400000000000001
-0.691387356716835	0.9410000000000001
-0.6916856046230937	0.9420000000000001
-0.6919836802644915	0.9430000000000001
-0.6922815832397559	0.9440000000000001
-0.6925793131524247	0.9450000000000001
-0.6928768696108084	0.9460000000000001
-0.6931742522279499	0.9470000000000001
-0.6934714606215866	0.9480000000000001
-0.6937684944141107	0.9490000000000001
-0.6940653532325325	0.9500000000000001
-0.6943620367084417	0.9510000000000001
-0.6946585444779697	0.9520000000000001
-0.6949548761817536	0.9530000000000001
-0.6952510314648979	0.9540000000000001
-0.6955470099769387	0.9550000000000001
-0.6958428113718079	0.9560000000000001
-0.6961384353077957	0.9570000000000001
-0.6964338814475165	0.9580000000000001
-0.6967291494578733	0.9590000000000001
-0.697024239010021	0.96
-0.6973191497793342	0.961
-0.697613881445371	0.962
-0.6979084336918387	0.963
-0.6982028062065614	0.964
-0.6984969986814444	0.965
-0.6987910108124421	0.966
-0.6990848422995249	0.967
-0.6993784928466461	0.968
-0.6996719621617087	0.969
-0.6999652499565346	0.97
-0.7002583559468314	0.971
-0.7005512798521615	0.972
-0.7008440213959094	0.973
-0.7011365803052524	0.974
-0.7014289563111273	0.975
-0.7017211491482018	0.976
-0.7020131585548428	0.977
-0.702304984273087	0.978
-0.7025966260486096	0.979
-0.7028880836306967	0.98
-0.7031793567722138	0.981
-0.7034704452295776	0.982
-0.7037613487627272	0.983
-0.7040520671350943	0.984
-0.7043426001135762	0.985
-0.704632947468506	0.986
-0.7049231089736256	0.987
-0.7052130844060581	0.988
-0.705502873546278	0.989
-0.7057924761780875	0.99
-0.7060818920885857	0.991
-0.7063711210681443	0.992
-0.7066601629103795	0.993
-0.7069490174121262	0.994
-0.707237684373411	0.995
-0.7075261635974269	0.996
-0.7078144548905074	0.997
-0.7081025580621	0.998
-0.708390472924742	0.999
-0.7086781992940338	1.
-0.7089657369886158	1.0010000000000001
-0.7092530858301412	1.002
-0.7095402456432546	1.0030000000000001
-0.7098272162555637	1.004
-0.710113997497618	1.0050000000000001
-0.7104005892028837	1.006
-0.7106869912077203	1.0070000000000001
-0.7109732033513559	1.008
-0.7112592254758653	1.0090000000000001
-0.7115450574261454	1.01
-0.7118306990498926	1.0110000000000001
-0.7121161501975802	1.012
-0.712401410722436	1.0130000000000001
-0.7126864804804182	1.014
-0.7129713593301944	1.0150000000000001
-0.7132560471331197	1.016
-0.7135405437532135	1.0170000000000001
-0.7138248490571387	1.018
-0.7141089629141795	1.0190000000000001
-0.7143928851962198	1.02
-0.7146766157777231	1.0210000000000001
-0.7149601545357096	1.022
-0.7152435013497369	1.0230000000000001
-0.7155266561018778	1.024
-0.715809618676701	1.025
-0.7160923889612493	1.026
-0.7163749668450207	1.027
-0.7166573522199469	1.028
-0.7169395449803745	1.029
-0.7172215450230444	1.03
-0.7175033522470723	1.031
-0.71778496655393	1.032
-0.7180663878474242	1.033
-0.7183476160336798	1.034
-0.7186286510211184	1.035
-0.7189094927204411	1.036
-0.7191901410446094	1.037
-0.719470595908826	1.038
-0.7197508572305167	1.039
-0.7200309249293126	1.04
-0.7203107989270313	1.041
-0.7205904791476592	1.042
-0.720869965517333	1.043
-0.7211492579643234	1.044
-0.7214283564190157	1.045
-0.7217072608138941	1.046
-0.7219859710835228	1.047
-0.7222644871645304	1.048
-0.7225428089955914	1.049
-0.7228209365174096	1.05
-0.7230988696727029	1.051
-0.7233766084061841	1.052
-0.7236541526645462	1.053
-0.7239315023964461	1.054
-0.7242086575524865	1.055
-0.7244856180852025	1.056
-0.7247623839490428	1.057
-0.7250389551003558	1.058
-0.725315331497373	1.059
-0.7255915131001943	1.06
-0.7258674998707703	1.061
-0.7261432917728897	1.062
-0.7264188887721622	1.063
-0.7266942908360039	1.064
-0.7269694979336221	1.065
-0.7272445100360009	1.066
-0.7275193271158855	1.067
-0.7277939491477687	1.068
-0.7280683761078753	1.069
-0.7283426079741483	1.07
-0.7286166447262332	1.071
-0.7288904863454668	1.072
-0.7291641328148597	1.073
-0.7294375841190842	1.074
-0.7297108402444601	1.075
-0.7299839011789405	1.076
-0.7302567669120984	1.077
-0.7305294374351131	1.078
-0.7308019127407569	1.079
-0.7310741928233815	1.08
-0.7313462776789048	1.081
-0.7316181673047975	1.082
-0.7318898617000704	1.083
-0.7321613608652615	1.084
-0.7324326648024229	1.085
-0.7327037735151078	1.086
-0.7329746870083587	1.087
-0.7332454052886934	1.088
-0.7335159283640941	1.089
-0.7337862562439944	1.09
-0.7340563889392664	1.091
-0.7343263264622095	1.092
-0.7345960688265377	1.093
-0.7348656160473681	1.094
-0.7351349681412082	1.095
-0.735404125125945	1.096
-0.7356730870208325	1.097
-0.735941853846481	1.098
-0.7362104256248444	1.099
-0.7364788023792097	1.1
-0.7367469841341853	1.101
-0.7370149709156895	1.102
-0.7372827627509397	1.103
-0.7375503596684412	1.104
-0.7378177616979756	1.105
-0.7380849688705912	1.106
-0.7383519812185906	1.107
-0.738618798775521	1.108
-0.7388854215761628	1.109
-0.7391518496565203	1.11
-0.739418083053809	1.111
-0.7396841218064473	1.112
-0.7399499659540447	1.113
-0.7402156155373928	1.114
-0.7404810705984535	1.115
-0.7407463311803506	1.116
-0.7410113973273574	1.117
-0.7412762690848903	1.118
-0.7415409464994954	1.119
-0.74180542961884	1.12
-0.7420697184917043	1.121
-0.7423338131679691	1.122
-0.7425977136986075	1.123
-0.742861420135676	1.124
-0.7431249325323044	1.125
-0.7433882509426862	1.1260000000000001
-0.7436513754220694	1.127
-0.7439143060267476	1.1280000000000001
-0.7441770428140502	1.129
-0.7444395858423348	1.1300000000000001
-0.7447019351709759	1.131
-0.744964090860358	1.1320000000000001
-0.7452260529718648	1.133
-0.7454878215678729	1.1340000000000001
-0.7457493967117405	1.135
-0.7460107784677997	1.1360000000000001
-0.7462719669013489	1.137
-0.7465329620786424	1.1380000000000001
-0.746793764066883	1.139
-0.7470543729342138	1.1400000000000001
-0.7473147887497089	1.141
-0.7475750115833661	1.1420000000000001
-0.7478350415060975	1.143
-0.7480948785897226	1.1440000000000001
-0.7483545229069591	1.145
-0.7486139745314159	1.1460000000000001
-0.7488732335375836	1.147
-0.7491323000008289	1.1480000000000001
-0.7493911739973836	1.149
-0.7496498556043402	1.1500000000000001
-0.7499083448996414	1.151
-0.7501666419620734	1.1520000000000001
-0.7504247468712588	1.153
-0.7506826597076486	1.154
-0.7509403805525147	1.155
-0.7511979094879412	1.156
-0.7514552465968198	1.157
-0.7517123919628396	1.158
-0.7519693456704817	1.159
-0.7522261078050106	1.16
-0.7524826784524685	1.161
-0.7527390576996665	1.162
-0.7529952456341791	1.163
-0.7532512423443356	1.164
-0.7535070479192147	1.165
-0.7537626624486365	1.166
-0.7540180860231563	1.167
-0.7542733187340563	1.168
-0.7545283606733421	1.169
-0.7547832119337315	1.17
-0.7550378726086521	1.171
-0.7552923427922315	1.172
-0.7555466225792925	1.173
-0.7558007120653465	1.174
-0.7560546113465864	1.175
-0.7563083205198795	1.176
-0.7565618396827637	1.177
-0.7568151689334385	1.178
-0.7570683083707598	1.179
-0.7573212580942337	1.18
-0.7575740182040107	1.181
-0.7578265888008786	1.182
-0.7580789699862571	1.183
-0.7583311618621918	1.184
-0.7585831645313477	1.185
-0.7588349780970036	1.186
-0.7590866026630462	1.187
-0.7593380383339642	1.188
-0.7595892852148425	1.189
-0.7598403434113562	1.19
-0.7600912130297655	1.191
-0.7603418941769089	1.192
-0.7605923869601988	1.193
-0.7608426914876151	1.194
-0.7610928078676996	1.195
-0.7613427362095513	1.196
-0.7615924766228201	1.197
-0.7618420292177013	1.198
-0.7620913941049309	1.199
-0.7623405713957798	1.2
-0.7625895612020487	1.201
-0.7628383636360625	1.202
-0.7630869788106649	1.203
-0.7633354068392143	1.204
-0.7635836478355775	1.205
-0.7638317019141251	1.206
-0.7640795691897259	1.207
-0.7643272497777422	1.208
-0.7645747437940261	1.209
-0.7648220513549118	1.21
-0.7650691725772126	1.211
-0.7653161075782161	1.212
-0.765562856475678	1.213
-0.7658094193878183	1.214
-0.766055796433317	1.215
-0.7663019877313075	1.216
-0.766547993401374	1.217
-0.7667938135635451	1.218
-0.7670394483382907	1.219
-0.7672848978465158	1.22
-0.7675301622095574	1.221
-0.7677752415491785	1.222
-0.7680201359875658	1.223
-0.7682648456473219	1.224
-0.7685093706514646	1.225
-0.7687537111234191	1.226
-0.7689978671870169	1.227
-0.769241838966488	1.228
-0.7694856265864597	1.229
-0.7697292301719503	1.23
-0.7699726498483658	1.231
-0.7702158857414952	1.232
-0.770458937977507	1.233
-0.7707018066829442	1.234
-0.7709444919847206	1.235
-0.7711869940101168	1.236
-0.7714293128867764	1.237
-0.771671448742701	1.238
-0.7719134017062474	1.239
-0.7721551719061226	1.24
-0.7723967594713809	1.241
-0.7726381645314182	1.242
-0.7728793872159712	1.243
-0.7731204276551105	1.244
-0.7733612859792377	1.245
-0.7736019623190831	1.246
-0.7738424568057	1.247
-0.7740827695704612	1.248
-0.774322900745057	1.249
-0.7745628504614894	1.25
-0.7748026188520699	1.2510000000000001
-0.7750422060494151	1.252
-0.7752816121864433	1.2530000000000001
-0.7755208373963708	1.254
-0.7757598818127097	1.2550000000000001
-0.7759987455692615	1.256
-0.7762374288001167	1.2570000000000001
-0.7764759316396495	1.258
-0.7767142542225145	1.2590000000000001
-0.7769523966836447	1.26
-0.7771903591582456	1.2610000000000001
-0.7774281417817944	1.262
-0.7776657446900357	1.2630000000000001
-0.7779031680189765	1.264
-0.7781404119048866	1.2650000000000001
-0.7783774764842917	1.266
-0.7786143618939724	1.2670000000000001
-0.7788510682709596	1.268
-0.7790875957525328	1.2690000000000001
-0.7793239444762153	1.27
-0.7795601145797728	1.2710000000000001
-0.7797961062012084	1.272
-0.7800319194787614	1.2730000000000001
-0.7802675545509022	1.274
-0.7805030115563317	1.2750000000000001
-0.7807382906339759	1.276
-0.7809733919229842	1.2770000000000001
-0.7812083155627263	1.278
-0.7814430616927891	1.2790000000000001
-0.7816776304529738	1.28
-0.7819120219832925	1.281
-0.782146236423967	1.282
-0.7823802739154226	1.283
-0.7826141345982899	1.284
-0.7828478186133974	1.285
-0.7830813261017722	1.286
-0.7833146572046343	1.287
-0.7835478120633966	1.288
-0.7837807908196603	1.289
-0.7840135936152128	1.29
-0.7842462205920249	1.291
-0.7844786718922482	1.292
-0.7847109476582124	1.293
-0.7849430480324225	1.294
-0.7851749731575569	1.295
-0.7854067231764641	1.296
-0.7856382982321597	1.297
-0.785869698467825	1.298
-0.7861009240268034	1.299
-0.7863319750525993	1.3
-0.7865628516888737	1.301
-0.7867935540794432	1.302
-0.7870240823682766	1.303
-0.7872544366994934	1.304
-0.7874846172173603	1.305
-0.7877146240662901	1.306
-0.7879444573908378	1.307
-0.7881741173356998	1.308
-0.7884036040457093	1.309
-0.788632917665837	1.31
-0.7888620583411866	1.311
-0.7890910262169927	1.312
-0.7893198214386192	1.313
-0.7895484441515571	1.314
-0.7897768945014215	1.315
-0.7900051726339495	1.316
-0.7902332786949988	1.317
-0.7904612128305446	1.318
-0.7906889751866781	1.319
-0.7909165659096038	1.32
-0.7911439851456374	1.321
-0.7913712330412045	1.322
-0.7915983097428366	1.323
-0.7918252153971715	1.324
-0.7920519501509494	1.325
-0.7922785141510115	1.326
-0.7925049075442973	1.327
-0.792731130477844	1.328
-0.7929571830987827	1.329
-0.7931830655543384	1.33
-0.7934087779918254	1.331
-0.7936343205586482	1.332
-0.7938596934022972	1.333
-0.7940848966703485	1.334
-0.7943099305104603	1.335
-0.7945347950703731	1.336
-0.7947594904979048	1.337
-0.7949840169409528	1.338
-0.7952083745474879	1.339
-0.7954325634655559	1.34
-0.7956565838432736	1.341
-0.7958804358288283	1.342
-0.7961041195704746	1.343
-0.7963276352165339	1.344
-0.7965509829153925	1.345
-0.7967741628154985	1.346
-0.7969971750653618	1.347
-0.7972200198135514	1.348
-0.7974426972086935	1.349
-0.7976652073994704	1.35
-0.7978875505346186	1.351
-0.7981097267629269	1.352
-0.7983317362332343	1.353
-0.7985535790944299	1.354
-0.7987752554954497	1.355
-0.7989967655852754	1.356
-0.7992181095129333	1.357
-0.7994392874274915	1.358
-0.7996602994780599	1.359
-0.7998811458137873	1.36
-0.8001018265838605	1.361
-0.8003223419375026	1.362
-0.800542692023971	1.363
-0.800762876992557	1.364
-0.8009828969925822	1.365
-0.8012027521734002	1.366
-0.8014224426843912	1.367
-0.8016419686749642	1.368
-0.8018613302945531	1.369
-0.802080527692616	1.37
-0.8022995610186335	1.371
-0.8025184304221085	1.372
-0.8027371360525621	1.373
-0.8029556780595356	1.374
-0.803174056592586	1.375
-0.8033922718012868	1.3760000000000001
-0.8036103238352248	1.377
-0.8038282128440006	1.3780000000000001
-0.8040459389772259	1.379
-0.8042635023845228	1.3800000000000001
-0.8044809032155215	1.381
-0.8046981416198603	1.3820000000000001
-0.8049152177471838	1.383
-0.8051321317471407	1.3840000000000001
-0.8053488837693837	1.385
-0.805565473963568	1.3860000000000001
-0.805781902479349	1.387
-0.8059981694663828	1.3880000000000001
-0.8062142750743229	1.389
-0.8064302194528208	1.3900000000000001
-0.8066460027515231	1.391
-0.8068616251200721	1.3920000000000001
-0.8070770867081027	1.393
-0.8072923876652429	1.3940000000000001
-0.8075075281411109	1.395
-0.8077225082853157	1.3960000000000001
-0.807937328247454	1.397
-0.8081519881771108	1.3980000000000001
-0.8083664882238573	1.399
-0.8085808285372498	1.4000000000000001
-0.8087950092668289	1.401
-0.8090090305621176	1.4020000000000001
-0.8092228925726211	1.403
-0.8094365954478258	1.4040000000000001
-0.8096501393371965	1.405
-0.8098635243901775	1.4060000000000001
-0.8100767507561902	1.407
-0.8102898185846318	1.408
-0.8105027280248758	1.409
-0.8107154792262687	1.41
-0.8109280723381316	1.411
-0.8111405075097557	1.412
-0.8113527848904052	1.413
-0.8115649046293132	1.414
-0.8117768668756823	1.415
-0.8119886717786825	1.416
-0.8122003194874513	1.417
-0.8124118101510921	1.418
-0.8126231439186734	1.419
-0.8128343209392271	1.42
-0.8130453413617492	1.421
-0.8132562053351967	1.422
-0.8134669130084886	1.423
-0.8136774645305035	1.424
-0.8138878600500798	1.425
-0.8140980997160137	1.426
-0.8143081836770591	1.427
-0.8145181120819261	1.428
-0.8147278850792808	1.429
-0.8149375028177437	1.43
-0.8151469654458888	1.431
-0.8153562731122438	1.432
-0.8155654259652876	1.433
-0.8157744241534504	1.434
-0.8159832678251132	1.435
-0.8161919571286063	1.436
-0.8164004922122077	1.437
-0.8166088732241441	1.438
-0.816817100312589	1.439
-0.8170251736256616	1.44
-0.8172330933114265	1.441
-0.8174408595178925	1.442
-0.817648472393013	1.443
-0.8178559320846829	1.444
-0.81806323874074	1.445
-0.8182703925089633	1.446
-0.818477393537072	1.447
-0.8186842419727247	1.448
-0.8188909379635202	1.449
-0.8190974816569941	1.45
-0.81930387320062	1.451
-0.8195101127418084	1.452
-0.8197162004279053	1.453
-0.8199221364061919	1.454
-0.8201279208238847	1.455
-0.8203335538281328	1.456
-0.8205390355660194	1.457
-0.8207443661845589	1.458
-0.8209495458306986	1.459
-0.8211545746513156	1.46
-0.8213594527932183	1.461
-0.8215641804031437	1.462
-0.8217687576277585	1.463
-0.821973184613657	1.464
-0.8221774615073614	1.465
-0.8223815884553208	1.466
-0.8225855656039103	1.467
-0.8227893930994308	1.468
-0.822993071088108	1.469
-0.8231965997160923	1.47
-0.8233999791294572	1.471
-0.8236032094741996	1.472
-0.8238062908962391	1.473
-0.8240092235414165	1.474
-0.824212007555494	1.475
-0.8244146430841549	1.476
-0.824617130273002	1.477
-0.8248194692675577	1.478
-0.825021660213263	1.479
-0.8252237032554777	1.48
-0.8254255985394789	1.481
-0.8256273462104607	1.482
-0.8258289464135342	1.483
-0.8260303992937258	1.484
-0.8262317049959782	1.485
-0.826432863665148	1.486
-0.8266338754460067	1.487
-0.82683474048324	1.488
-0.8270354589214458	1.489
-0.8272360309051358	1.49
-0.827436456578733	1.491
-0.8276367360865725	1.492
-0.8278368695729007	1.493
-0.8280368571818746	1.494
-0.8282366990575611	1.495
-0.828436395343937	1.496
-0.8286359461848882	1.497
-0.8288353517242089	1.498
-0.8290346121056021	1.499
-0.8292337274726781	1.5
-0.8294326979689547	1.5010000000000001
-0.8296315237378559	1.502
-0.8298302049227125	1.5030000000000001
-0.830028741666761	1.504
-0.830227134113143	1.5050000000000001
-0.8304253824049052	1.506
-0.8306234866849991	1.5070000000000001
-0.8308214470962791	1.508
-0.8310192637815045	1.5090000000000001
-0.8312169368833366	1.51
-0.8314144665443405	1.5110000000000001
-0.8316118529069825	1.512
-0.8318090961136312	1.5130000000000001
-0.8320061963065566	1.514
-0.8322031536279295	1.5150000000000001
-0.8323999682198219	1.516
-0.8325966402242052	1.5170000000000001
-0.8327931697829509	1.518
-0.83298955703783	1.5190000000000001
-0.8331858021305122	1.52
-0.833381905202566	1.5210000000000001
-0.8335778663954581	1.522
-0.8337736858505528	1.5230000000000001
-0.833969363709112	1.524
-0.8341649001122945	1.5250000000000001
-0.8343602952011561	1.526
-0.8345555491166486	1.5270000000000001
-0.8347506619996198	1.528
-0.8349456339908132	1.5290000000000001
-0.8351404652308676	1.53
-0.8353351558603165	1.5310000000000001
-0.8355297060195875	1.532
-0.8357241158490034	1.5330000000000001
-0.8359183854887804	1.534
-0.8361125150790275	1.5350000000000001
-0.8363065047597479	1.536
-0.8365003546708367	1.537
-0.8366940649520828	1.538
-0.8368876357431656	1.539
-0.8370810671836578	1.54
-0.8372743594130229	1.541
-0.8374675125706156	1.542
-0.837660526795682	1.543
-0.8378534022273582	1.544
-0.8380461390046711	1.545
-0.8382387372665374	1.546
-0.8384311971517633	1.547
-0.8386235187990451	1.548
-0.838815702346967	1.549
-0.8390077479340035	1.55
-0.8391996556985166	1.551
-0.839391425778757	1.552
-0.839583058312863	1.553
-0.8397745534388614	1.554
-0.8399659112946652	1.555
-0.8401571320180762	1.556
-0.8403482157467814	1.557
-0.8405391626183559	1.558
-0.84072997277026	1.559
-0.8409206463398412	1.56
-0.8411111834643319	1.561
-0.8413015842808509	1.562
-0.8414918489264017	1.563
-0.841681977537874	1.564
-0.8418719702520407	1.565
-0.8420618272055611	1.566
-0.8422515485349779	1.567
-0.8424411343767183	1.568
-0.8426305848670931	1.569
-0.8428199001422977	1.57
-0.84300908033841	1.571
-0.8431981255913917	1.572
-0.8433870360370876	1.573
-0.8435758118112253	1.574
-0.8437644530494146	1.575
-0.8439529598871484	1.576
-0.8441413324598015	1.577
-0.8443295709026307	1.578
-0.8445176753507742	1.579
-0.8447056459392529	1.58
-0.8448934828029679	1.581
-0.8450811860767026	1.582
-0.8452687558951204	1.583
-0.8454561923927664	1.584
-0.8456434957040653	1.585
-0.8458306659633238	1.586
-0.8460177033047273	1.587
-0.8462046078623425	1.588
-0.8463913797701151	1.589
-0.8465780191618715	1.59
-0.8467645261713165	1.591
-0.8469509009320354	1.592
-0.8471371435774923	1.593
-0.8473232542410299	1.594
-0.847509233055871	1.595
-0.8476950801551157	1.596
-0.8478807956717439	1.597
-0.8480663797386135	1.598
-0.8482518324884601	1.599
-0.8484371540538985	1.6
-0.8486223445674207	1.601
-0.8488074041613968	1.602
-0.8489923329680747	1.603
-0.8491771311195795	1.604
-0.8493617987479141	1.605
-0.8495463359849583	1.606
-0.8497307429624693	1.607
-0.8499150198120816	1.608
-0.8500991666653054	1.609
-0.8502831836535293	1.61
-0.850467070908017	1.611
-0.8506508285599098	1.612
-0.8508344567402244	1.613
-0.8510179555798545	1.614
-0.8512013252095697	1.615
-0.8513845657600156	1.616
-0.8515676773617133	1.617
-0.8517506601450603	1.618
-0.8519335142403297	1.619
-0.8521162397776697	1.62
-0.8522988368871041	1.621
-0.8524813056985322	1.622
-0.8526636463417288	1.623
-0.8528458589463428	1.624
-0.8530279436418996	1.625
-0.8532099005577987	1.6260000000000001
-0.8533917298233139	1.627
-0.8535734315675955	1.6280000000000001
-0.8537550059196661	1.629
-0.8539364530084252	1.6300000000000001
-0.8541177729626452	1.631
-0.8542989659109735	1.6320000000000001
-0.8544800319819317	1.633
-0.8546609713039157	1.6340000000000001
-0.8548417840051955	1.635
-0.8550224702139148	1.6360000000000001
-0.8552030300580924	1.637
-0.8553834636656195	1.6380000000000001
-0.8555637711642622	1.639
-0.8557439526816601	1.6400000000000001
-0.8559240083453264	1.641
-0.8561039382826482	1.6420000000000001
-0.8562837426208852	1.643
-0.8564634214871722	1.6440000000000001
-0.856642975008516	1.645
-0.8568224033117977	1.6460000000000001
-0.8570017065237708	1.647
-0.857180884771063	1.6480000000000001
-0.8573599381801745	1.649
-0.8575388668774788	1.6500000000000001
-0.8577176709892228	1.651
-0.857896350641526	1.6520000000000001
-0.8580749059603809	1.653
-0.8582533370716534	1.6540000000000001
-0.8584316441010814	1.655
-0.8586098271742766	1.6560000000000001
-0.8587878864167227	1.657
-0.8589658219537762	1.6580000000000001
-0.8591436339106671	1.659
-0.859321322412497	1.6600000000000001
-0.8594988875842409	1.661
-0.8596763295507458	1.6620000000000001
-0.8598536484367315	1.663
-0.8600308443667906	1.6640000000000001
-0.860207917465387	1.665
-0.8603848678568587	1.666
-0.8605616956654148	1.667
-0.8607384010151373	1.668
-0.8609149840299807	1.669
-0.8610914448337712	1.67
-0.8612677835502076	1.671
-0.8614440003028614	1.672
-0.8616200952151756	1.673
-0.861796068410466	1.674
-0.86197192001192	1.675
-0.8621476501425979	1.676
-0.8623232589254316	1.677
-0.862498746483225	1.678
-0.8626741129386551	1.679
-0.8628493584142698	1.68
-0.86302448303249	1.681
-0.8631994869156079	1.682
-0.8633743701857889	1.683
-0.8635491329650689	1.684
-0.8637237753753572	1.685
-0.8638982975384346	1.686
-0.864072699575954	1.687
-0.8642469816094405	1.688
-0.8644211437602906	1.689
-0.8645951861497736	1.69
-0.8647691088990307	1.691
-0.864942912129075	1.692
-0.8651165959607913	1.693
-0.8652901605149366	1.694
-0.8654636059121406	1.695
-0.8656369322729041	1.696
-0.8658101397176005	1.697
-0.865983228366475	1.698
-0.8661561983396454	1.699
-0.8663290497571005	1.7
-0.8665017827387022	1.701
-0.866674397404184	1.702
-0.8668468938731517	1.703
-0.8670192722650831	1.704
-0.8671915326993282	1.705
-0.8673636752951089	1.706
-0.8675357001715197	1.707
-0.8677076074475268	1.708
-0.8678793972419692	1.709
-0.8680510696735574	1.71
-0.8682226248608745	1.711
-0.8683940629223763	1.712
-0.8685653839763898	1.713
-0.8687365881411154	1.714
-0.868907675534625	1.715
-0.8690786462748633	1.716
-0.8692495004796476	1.717
-0.8694202382666666	1.718
-0.8695908597534827	1.719
-0.8697613650575299	1.72
-0.8699317542961151	1.721
-0.8701020275864172	1.722
-0.8702721850454884	1.723
-0.870442226790253	1.724
-0.870612152937508	1.725
-0.8707819636039228	1.726
-0.8709516589060402	1.727
-0.8711212389602749	1.728
-0.8712907038829151	1.729
-0.871460053790121	1.73
-0.8716292887979263	1.731
-0.871798409022237	1.732
-0.8719674145788328	1.733
-0.8721363055833653	1.734
-0.8723050821513604	1.735
-0.8724737443982153	1.736
-0.8726422924392023	1.737
-0.8728107263894651	1.738
-0.8729790463640216	1.739
-0.8731472524777624	1.74
-0.8733153448454516	1.741
-0.8734833235817265	1.742
-0.8736511888010979	1.743
-0.8738189406179497	1.744
-0.8739865791465398	1.745
-0.8741541045009987	1.746
-0.8743215167953312	1.747
-0.8744888161434157	1.748
-0.8746560026590038	1.749
-0.8748230764557213	1.75
-0.8749900376470673	1.7510000000000001
-0.8751568863464149	1.752
-0.8753236226670114	1.7530000000000001
-0.8754902467219774	1.754
-0.8756567586243078	1.7550000000000001
-0.8758231584868716	1.756
-0.8759894464224119	1.7570000000000001
-0.8761556225435461	1.758
-0.8763216869627652	1.7590000000000001
-0.8764876397924352	1.76
-0.876653481144796	1.7610000000000001
-0.8768192111319619	1.762
-0.8769848298659221	1.7630000000000001
-0.8771503374585398	1.764
-0.8773157340215526	1.7650000000000001
-0.8774810196665737	1.766
-0.8776461945050901	1.7670000000000001
-0.8778112586484641	1.768
-0.8779762122079324	1.7690000000000001
-0.8781410552946072	1.77
-0.8783057880194752	1.7710000000000001
-0.8784704104933981	1.772
-0.8786349228271131	1.7730000000000001
-0.878799325131232	1.774
-0.8789636175162425	1.7750000000000001
-0.8791278000925073	1.776
-0.8792918729702643	1.7770000000000001
-0.8794558362596273	1.778
-0.8796196900705853	1.7790000000000001
-0.8797834345130029	1.78
-0.8799470696966206	1.7810000000000001
-0.8801105957310542	1.782
-0.880274012725796	1.7830000000000001
-0.8804373207902135	1.784
-0.8806005200335507	1.7850000000000001
-0.8807636105649275	1.786
-0.8809265924933394	1.7870000000000001
-0.8810894659276588	1.788
-0.8812522309766339	1.7890000000000001
-0.8814148877488898	1.79
-0.8815774363529273	1.7910000000000001
-0.8817398768971243	1.792
-0.881902209489735	1.793
-0.8820644342388902	1.794
-0.8822265512525976	1.795
-0.882388560638742	1.796
-0.8825504625050841	1.797
-0.8827122569592627	1.798
-0.8828739441087929	1.799
-0.8830355240610678	1.8
-0.8831969969233566	1.801
-0.8833583628028068	1.802
-0.8835196218064425	1.803
-0.8836807740411661	1.804
-0.8838418196137566	1.805
-0.8840027586308716	1.806
-0.8841635911990458	1.807
-0.8843243174246919	1.808
-0.8844849374141004	1.809
-0.8846454512734402	1.81
-0.8848058591087578	1.811
-0.8849661610259779	1.812
-0.8851263571309038	1.813
-0.8852864475292168	1.814
-0.8854464323264769	1.815
-0.8856063116281223	1.816
-0.8857660855394699	1.817
-0.8859257541657154	1.818
-0.8860853176119335	1.819
-0.8862447759830773	1.82
-0.8864041293839787	1.821
-0.8865633779193497	1.822
-0.8867225216937804	1.823
-0.8868815608117405	1.824
-0.887040495377579	1.825
-0.8871993254955248	1.826
-0.8873580512696851	1.827
-0.8875166728040483	1.828
-0.887675190202481	1.829
-0.8878336035687311	1.83
-0.8879919130064244	1.831
-0.888150118619069	1.832
-0.8883082205100512	1.833
-0.8884662187826384	1.834
-0.8886241135399785	1.835
-0.8887819048850987	1.836
-0.8889395929209076	1.837
-0.8890971777501941	1.838
-0.8892546594756279	1.839
-0.8894120381997588	1.84
-0.8895693140250183	1.841
-0.8897264870537184	1.842
-0.8898835573880521	1.843
-0.890040525130094	1.844
-0.8901973903817991	1.845
-0.8903541532450047	1.846
-0.8905108138214289	1.847
-0.8906673722126714	1.848
-0.8908238285202138	1.849
-0.8909801828454196	1.85
-0.8911364352895333	1.851
-0.8912925859536825	1.852
-0.8914486349388757	1.853
-0.8916045823460045	1.854
-0.891760428275842	1.855
-0.8919161728290443	1.856
-0.8920718161061493	1.857
-0.8922273582075781	1.858
-0.8923827992336338	1.859
-0.892538139284503	1.86
-0.8926933784602545	1.861
-0.8928485168608402	1.862
-0.8930035545860954	1.863
-0.8931584917357382	1.864
-0.8933133284093704	1.865
-0.8934680647064767	1.866
-0.8936227007264251	1.867
-0.8937772365684684	1.868
-0.8939316723317416	1.869
-0.8940860081152644	1.87
-0.8942402440179402	1.871
-0.8943943801385564	1.872
-0.8945484165757843	1.873
-0.8947023534281799	1.874
-0.894856190794183	1.875
-0.8950099287721182	1.8760000000000001
-0.8951635674601942	1.877
-0.8953171069565051	1.8780000000000001
-0.8954705473590291	1.879
-0.8956238887656294	1.8800000000000001
-0.8957771312740543	1.881
-0.895930274981937	1.8820000000000001
-0.8960833199867962	1.883
-0.8962362663860355	1.8840000000000001
-0.8963891142769441	1.885
-0.896541863756697	1.8860000000000001
-0.896694514922354	1.887
-0.8968470678708615	1.8880000000000001
-0.896999522699051	1.889
-0.8971518795036407	1.8900000000000001
-0.8973041383812341	1.891
-0.8974562994283217	1.8920000000000001
-0.8976083627412792	1.893
-0.8977603284163695	1.8940000000000001
-0.897912196549742	1.895
-0.8980639672374322	1.8960000000000001
-0.8982156405753625	1.897
-0.8983672166593422	1.8980000000000001
-0.8985186955850676	1.899
-0.898670077448122	1.9000000000000001
-0.8988213623439757	1.901
-0.8989725503679865	1.9020000000000001
-0.8991236416153995	1.903
-0.8992746361813468	1.9040000000000001
-0.899425534160849	1.905
-0.8995763356488137	1.9060000000000001
-0.8997270407400366	1.907
-0.8998776495292014	1.9080000000000001
-0.9000281621108793	1.909
-0.9001785785795308	1.9100000000000001
-0.9003288990295031	1.911
-0.9004791235550336	1.9120000000000001
-0.9006292522502463	1.913
-0.9007792852091552	1.9140000000000001
-0.9009292225256624	1.915
-0.9010790642935592	1.9160000000000001
-0.9012288106065254	1.917
-0.9013784615581302	1.9180000000000001
-0.9015280172418316	1.919
-0.9016774777509774	1.92
-0.9018268431788045	1.921
-0.9019761136184392	1.922
-0.9021252891628976	1.923
-0.9022743699050852	1.924
-0.9024233559377982	1.925
-0.9025722473537219	1.926
-0.902721044245432	1.927
-0.9028697467053943	1.928
-0.9030183548259652	1.929
-0.9031668686993911	1.93
-0.903315288417809	1.931
-0.9034636140732468	1.932
-0.9036118457576233	1.933
-0.9037599835627477	1.934
-0.9039080275803203	1.935
-0.9040559779019328	1.936
-0.904203834619068	1.937
-0.9043515978230996	1.938
-0.9044992676052934	1.939
-0.9046468440568067	1.94
-0.9047943272686879	1.941
-0.9049417173318778	1.942
-0.9050890143372088	1.943
-0.9052362183754052	1.944
-0.9053833295370841	1.945
-0.9055303479127542	1.946
-0.9056772735928169	1.947
-0.9058241066675657	1.948
-0.9059708472271872	1.949
-0.9061174953617604	1.95
-0.9062640511612573	1.951
-0.9064105147155428	1.952
-0.9065568861143749	1.953
-0.9067031654474046	1.954
-0.9068493528041767	1.955
-0.9069954482741284	1.956
-0.9071414519465918	1.957
-0.9072873639107915	1.958
-0.9074331842558466	1.959
-0.9075789130707694	1.96
-0.907724550444467	1.961
-0.9078700964657399	1.962
-0.9080155512232833	1.963
-0.9081609148056865	1.964
-0.9083061873014336	1.965
-0.9084513687989025	1.966
-0.9085964593863667	1.967
-0.908741459151994	1.968
-0.9088863681838474	1.969
-0.9090311865698845	1.97
-0.9091759143979586	1.971
-0.9093205517558177	1.972
-0.9094650987311063	1.973
-0.9096095554113626	1.974
-0.9097539218840224	1.975
-0.9098981982364158	1.976
-0.9100423845557695	1.977
-0.9101864809292058	1.978
-0.9103304874437432	1.979
-0.9104744041862969	1.98
-0.9106182312436775	1.981
-0.9107619687025929	1.982
-0.9109056166496466	1.983
-0.9110491751713403	1.984
-0.9111926443540709	1.985
-0.9113360242841332	1.986
-0.9114793150477187	1.987
-0.9116225167309161	1.988
-0.911765629419711	1.989
-0.9119086531999869	1.99
-0.912051588157525	1.991
-0.9121944343780033	1.992
-0.9123371919469982	1.993
-0.9124798609499835	1.994
-0.9126224414723314	1.995
-0.9127649335993119	1.996
-0.9129073374160932	1.997
-0.9130496530077419	1.998
-0.9131918804592233	1.999
-0.9133340198554004	2.
-0.9134760712810358	2.001
-0.9136180348207907	2.0020000000000002
-0.9137599105592249	2.003
-0.913901698580797	2.004
-0.9140433989698654	2.005
-0.9141850118106877	2.0060000000000002
-0.9143265371874201	2.007
-0.9144679751841189	2.008
-0.9146093258847399	2.009
-0.914750589373139	2.0100000000000002
-0.9148917657330711	2.011
-0.9150328550481918	2.012
-0.9151738574020561	2.013
-0.9153147728781202	2.0140000000000002
-0.9154556015597394	2.015
-0.9155963435301702	2.016
-0.9157369988725694	2.017
-0.9158775676699945	2.0180000000000002
-0.9160180500054037	2.019
-0.9161584459616564	2.02
-0.9162987556215124	2.021
-0.9164389790676334	2.0220000000000002
-0.9165791163825815	2.023
-0.9167191676488208	2.024
-0.9168591329487166	2.025
-0.9169990123645357	2.0260000000000002
-0.9171388059784469	2.027
-0.9172785138725205	2.028
-0.917418136128729	2.029
-0.9175576728289471	2.0300000000000002
-0.9176971240549507	2.031
-0.9178364898884194	2.032
-0.9179757704109341	2.033
-0.9181149657039788	2.0340000000000003
-0.9182540758489399	2.035
-0.9183931009271067	2.036
-0.918532041019671	2.037
-0.9186708962077285	2.0380000000000003
-0.9188096665722765	2.039
-0.9189483521942168	2.04
-0.9190869531543543	2.041
-0.919225469533397	2.0420000000000003
-0.9193639014119566	2.043
-0.9195022488705483	2.044
-0.9196405119895914	2.045
-0.9197786908494092	2.0460000000000003
-0.9199167855302288	2.047
-0.9200547961121813	2.048
-0.9201927226753024	2.049
-0.9203305652995318	2.05
-0.9204683240647141	2.051
-0.9206059990505981	2.052
-0.9207435903368378	2.053
-0.9208810980029916	2.054
-0.921018522128523	2.055
-0.9211558627928005	2.056
-0.921293120075098	2.057
-0.9214302940545943	2.058
-0.9215673848103744	2.059
-0.9217043924214277	2.06
-0.9218413169666501	2.061
-0.9219781585248429	2.062
-0.9221149171747138	2.063
-0.9222515929948754	2.064
-0.9223881860638474	2.065
-0.9225246964600552	2.066
-0.9226611242618311	2.067
-0.9227974695474129	2.068
-0.922933732394946	2.069
-0.9230699128824816	2.07
-0.9232060110879783	2.071
-0.923342027089301	2.072
-0.9234779609642225	2.073
-0.923613812790422	2.074
-0.9237495826454865	2.075
-0.9238852706069093	2.076
-0.9240208767520922	2.077
-0.9241564011583446	2.078
-0.9242918439028834	2.079
-0.9244272050628325	2.08
-0.9245624847152251	2.081
-0.9246976829370015	2.082
-0.9248327998050107	2.083
-0.9249678353960092	2.084
-0.9251027897866628	2.085
-0.9252376630535455	2.086
-0.9253724552731396	2.087
-0.9255071665218364	2.088
-0.9256417968759358	2.089
-0.9257763464116471	2.09
-0.9259108152050883	2.091
-0.9260452033322867	2.092
-0.9261795108691788	2.093
-0.9263137378916104	2.094
-0.9264478844753377	2.095
-0.9265819506960249	2.096
-0.9267159366292472	2.097
-0.9268498423504896	2.098
-0.9269836679351463	2.099
-0.9271174134585224	2.1
-0.9272510789958326	2.101
-0.9273846646222024	2.102
-0.9275181704126676	2.103
-0.9276515964421739	2.104
-0.9277849427855783	2.105
-0.9279182095176486	2.106
-0.9280513967130631	2.107
-0.9281845044464113	2.108
-0.9283175327921938	2.109
-0.928450481824822	2.11
-0.9285833516186196	2.111
-0.9287161422478201	2.112
-0.9288488537865701	2.113
-0.9289814863089274	2.114
-0.9291140398888609	2.115
-0.929246514600252	2.116
-0.9293789105168943	2.117
-0.9295112277124925	2.118
-0.9296434662606646	2.119
-0.9297756262349404	2.12
-0.9299077077087621	2.121
-0.9300397107554845	2.122
-0.9301716354483749	2.123
-0.9303034818606136	2.124
-0.9304352500652939	2.125
-0.9305669401354214	2.126
-0.9306985521439158	2.1270000000000002
-0.930830086163609	2.128
-0.9309615422672463	2.129
-0.9310929205274875	2.13
-0.9312242210169047	2.1310000000000002
-0.9313554438079843	2.132
-0.931486588973126	2.133
-0.9316176565846438	2.134
-0.9317486467147656	2.1350000000000002
-0.9318795594356328	2.136
-0.9320103948193018	2.137
-0.9321411529377429	2.138
-0.932271833862841	2.1390000000000002
-0.9324024376663945	2.14
-0.9325329644201181	2.141
-0.9326634141956399	2.142
-0.9327937870645038	2.1430000000000002
-0.9329240830981677	2.144
-0.9330543023680051	2.145
-0.9331844449453044	2.146
-0.9333145109012703	2.1470000000000002
-0.9334445003070211	2.148
-0.9335744132335918	2.149
-0.9337042497519328	2.15
-0.9338340099329102	2.1510000000000002
-0.9339636938473056	2.152
-0.9340933015658169	2.153
-0.9342228331590579	2.154
-0.9343522886975583	2.1550000000000002
-0.9344816682517645	2.156
-0.9346109718920389	2.157
-0.9347401996886604	2.158
-0.9348693517118248	2.1590000000000003
-0.934998428031644	2.16
-0.9351274287181474	2.161
-0.9352563538412803	2.162
-0.9353852034709059	2.1630000000000003
-0.9355139776768041	2.164
-0.9356426765286722	2.165
-0.9357713000961244	2.166
-0.9358998484486931	2.1670000000000003
-0.9360283216558272	2.168
-0.9361567197868941	2.169
-0.9362850429111782	2.17
-0.9364132910978827	2.1710000000000003
-0.936541464416128	2.172
-0.9366695629349525	2.173
-0.9367975867233135	2.174
-0.9369255358500856	2.1750000000000003
-0.9370534103840626	2.176
-0.9371812103939564	2.177
-0.9373089359483974	2.178
-0.9374365871159348	2.179
-0.9375641639650368	2.18
-0.9376916665640902	2.181
-0.9378190949814009	2.182
-0.9379464492851941	2.183
-0.938073729543614	2.184
-0.9382009358247241	2.185
-0.9383280681965072	2.186
-0.9384551267268662	2.187
-0.938582111483623	2.188
-0.9387090225345196	2.189
-0.9388358599472177	2.19
-0.9389626237892992	2.191
-0.9390893141282656	2.192
-0.9392159310315388	2.193
-0.9393424745664608	2.194
-0.9394689448002944	2.195
-0.9395953418002227	2.196
-0.9397216656333489	2.197
-0.9398479163666972	2.198
-0.9399740940672129	2.199
-0.9401001988017615	2.2
-0.9402262306371303	2.201
-0.9403521896400268	2.202
-0.9404780758770802	2.203
-0.9406038894148414	2.204
-0.9407296303197814	2.205
-0.9408552986582941	2.206
-0.9409808944966942	2.207
-0.9411064179012183	2.208
-0.9412318689380249	2.209
-0.941357247673194	2.21
-0.941482554172728	2.211
-0.9416077885025518	2.212
-0.9417329507285114	2.213
-0.9418580409163759	2.214
-0.941983059131837	2.215
-0.9421080054405082	2.216
-0.942232879907926	2.217
-0.9423576825995498	2.218
-0.9424824135807611	2.219
-0.9426070729168656	2.22
-0.9427316606730907	2.221
-0.9428561769145878	2.222
-0.9429806217064307	2.223
-0.9431049951136177	2.224
-0.9432292972010692	2.225
-0.94335352803363	2.226
-0.9434776876760683	2.227
-0.9436017761930762	2.228
-0.9437257936492691	2.229
-0.9438497401091868	2.23
-0.9439736156372929	2.231
-0.9440974202979753	2.232
-0.9442211541555457	2.233
-0.944344817274241	2.234
-0.9444684097182217	2.235
-0.9445919315515728	2.236
-0.9447153828383047	2.237
-0.9448387636423516	2.238
-0.9449620740275729	2.239
-0.9450853140577534	2.24
-0.9452084837966022	2.241
-0.9453315833077537	2.242
-0.9454546126547675	2.243
-0.945577571901129	2.244
-0.9457004611102483	2.245
-0.9458232803454614	2.246
-0.9459460296700298	2.247
-0.9460687091471406	2.248
-0.9461913188399071	2.249
-0.9463138588113679	2.25
-0.9464363291244882	2.251
-0.946558729842159	2.2520000000000002
-0.9466810610271974	2.253
-0.9468033227423467	2.254
-0.946925515050277	2.255
-0.9470476380135848	2.2560000000000002
-0.9471696916947929	2.257
-0.9472916761563506	2.258
-0.9474135914606346	2.259
-0.9475354376699484	2.2600000000000002
-0.9476572148465217	2.261
-0.9477789230525121	2.262
-0.9479005623500039	2.263
-0.9480221328010091	2.2640000000000002
-0.9481436344674663	2.265
-0.9482650674112422	2.266
-0.9483864316941308	2.267
-0.9485077273778542	2.2680000000000002
-0.948628954524061	2.269
-0.948750113194329	2.27
-0.9488712034501633	2.271
-0.9489922253529972	2.2720000000000002
-0.9491131789641917	2.273
-0.9492340643450363	2.274
-0.9493548815567491	2.275
-0.9494756306604762	2.2760000000000002
-0.9495963117172922	2.277
-0.9497169247882006	2.278
-0.9498374699341333	2.279
-0.9499579472159513	2.2800000000000002
-0.9500783566944435	2.281
-0.9501986984303293	2.282
-0.950318972484256	2.283
-0.9504391789168006	2.2840000000000003
-0.9505593177884689	2.285
-0.9506793891596966	2.286
-0.9507993930908484	2.287
-0.9509193296422188	2.2880000000000003
-0.9510391988740317	2.289
-0.9511590008464408	2.29
-0.9512787356195295	2.291
-0.9513984032533117	2.2920000000000003
-0.9515180038077304	2.293
-0.9516375373426591	2.294
-0.9517570039179019	2.295
-0.9518764035931925	2.2960000000000003
-0.951995736428195	2.297
-0.9521150024825047	2.298
-0.9522342018156466	2.299
-0.9523533344870768	2.3000000000000003
-0.9524724005561822	2.301
-0.9525914000822799	2.302
-0.9527103331246187	2.303
-0.9528291997423783	2.3040000000000003
-0.9529479999946688	2.305
-0.9530667339405322	2.306
-0.9531854016389415	2.307
-0.9533040031488014	2.308
-0.9534225385289475	2.309
-0.9535410078381474	2.31
-0.9536594111351002	2.311
-0.9537777484784365	2.312
-0.9538960199267196	2.313
-0.9540142255384435	2.314
-0.9541323653720352	2.315
-0.9542504394858533	2.316
-0.9543684479381888	2.317
-0.9544863907872646	2.318
-0.9546042680912364	2.319
-0.9547220799081926	2.32
-0.9548398262961535	2.321
-0.9549575073130722	2.322
-0.9550751230168347	2.323
-0.9551926734652599	2.324
-0.9553101587160997	2.325
-0.9554275788270383	2.326
-0.955544933855694	2.327
-0.9556622238596174	2.328
-0.9557794488962928	2.329
-0.9558966090231378	2.33
-0.9560137042975034	2.331
-0.9561307347766745	2.332
-0.956247700517869	2.333
-0.9563646015782387	2.334
-0.9564814380148691	2.335
-0.9565982098847804	2.336
-0.9567149172449259	2.337
-0.9568315601521931	2.338
-0.9569481386634036	2.339
-0.9570646528353137	2.34
-0.9571811027246139	2.341
-0.9572974883879284	2.342
-0.9574138098818168	2.343
-0.9575300672627729	2.344
-0.9576462605872251	2.345
-0.9577623899115367	2.346
-0.957878455292006	2.347
-0.9579944567848658	2.348
-0.9581103944462845	2.349
-0.958226268332365	2.35
-0.9583420784991457	2.351
-0.9584578250026002	2.352
-0.9585735078986378	2.353
-0.9586891272431028	2.354
-0.958804683091775	2.355
-0.9589201755003706	2.356
-0.9590356045245405	2.357
-0.9591509702198721	2.358
-0.9592662726418882	2.359
-0.959381511846048	2.36
-0.9594966878877467	2.361
-0.9596118008223152	2.362
-0.959726850705021	2.363
-0.9598418375910679	2.364
-0.9599567615355962	2.365
-0.9600716225936821	2.366
-0.9601864208203389	2.367
-0.9603011562705167	2.368
-0.960415828999102	2.369
-0.9605304390609178	2.37
-0.9606449865107249	2.371
-0.9607594714032202	2.372
-0.960873893793038	2.373
-0.9609882537347499	2.374
-0.9611025512828646	2.375
-0.9612167864918283	2.376
-0.9613309594160241	2.3770000000000002
-0.9614450701097734	2.378
-0.9615591186273343	2.379
-0.9616731050229033	2.38
-0.9617870293506139	2.3810000000000002
-0.9619008916645381	2.382
-0.9620146920186857	2.383
-0.9621284304670038	2.384
-0.9622421070633786	2.3850000000000002
-0.9623557218616338	2.386
-0.9624692749155309	2.387
-0.9625827662787713	2.388
-0.9626961960049929	2.3890000000000002
-0.9628095641477735	2.39
-0.9629228707606287	2.391
-0.9630361158970132	2.392
-0.96314929961032	2.3930000000000002
-0.9632624219538813	2.394
-0.9633754829809676	2.395
-0.9634884827447895	2.396
-0.9636014212984954	2.3970000000000002
-0.9637142986951733	2.398
-0.9638271149878509	2.399
-0.9639398702294946	2.4
-0.9640525644730104	2.4010000000000002
-0.9641651977712435	2.402
-0.9642777701769792	2.403
-0.9643902817429418	2.404
-0.9645027325217962	2.4050000000000002
-0.9646151225661455	2.406
-0.9647274519285344	2.407
-0.9648397206614465	2.408
-0.9649519288173061	2.4090000000000003
-0.9650640764484765	2.41
-0.9651761636072623	2.411
-0.965288190345908	2.412
-0.9654001567165984	2.4130000000000003
-0.9655120627714587	2.414
-0.9656239085625544	2.415
-0.9657356941418921	2.416
-0.9658474195614188	2.4170000000000003
-0.9659590848730218	2.418
-0.9660706901285299	2.419
-0.9661822353797127	2.42
-0.9662937206782803	2.4210000000000003
-0.9664051460758847	2.422
-0.9665165116241176	2.423
-0.9666278173745133	2.424
-0.966739063378547	2.4250000000000003
-0.9668502496876351	2.426
-0.9669613763531354	2.427
-0.9670724434263472	2.428
-0.9671834509585122	2.4290000000000003
-0.9672943990008124	2.43
-0.9674052876043726	2.431
-0.9675161168202591	2.432
-0.96762688669948	2.433
-0.967737597292986	2.434
-0.9678482486516687	2.435
-0.9679588408263631	2.436
-0.9680693738678458	2.437
-0.9681798478268356	2.438
-0.9682902627539939	2.439
-0.9684006186999244	2.44
-0.9685109157151739	2.441
-0.968621153850231	2.442
-0.9687313331555272	2.443
-0.9688414536814369	2.444
-0.968951515478278	2.445
-0.96906151859631	2.446
-0.9691714630857362	2.447
-0.9692813489967027	2.448
-0.9693911763792992	2.449
-0.969500945283558	2.45
-0.9696106557594552	2.451
-0.9697203078569094	2.452
-0.9698299016257842	2.453
-0.9699394371158852	2.454
-0.9700489143769623	2.455
-0.9701583334587092	2.456
-0.9702676944107629	2.457
-0.9703769972827045	2.458
-0.9704862421240589	2.459
-0.9705954289842951	2.46
-0.9707045579128257	2.461
-0.9708136289590086	2.462
-0.9709226421721442	2.463
-0.9710315976014785	2.464
-0.9711404952962012	2.465
-0.9712493353054467	2.466
-0.9713581176782939	2.467
-0.9714668424637659	2.468
-0.9715755097108308	2.469
-0.9716841194684014	2.47
-0.9717926717853351	2.471
-0.9719011667104344	2.472
-0.9720096042924464	2.473
-0.9721179845800637	2.474
-0.9722263076219233	2.475
-0.972334573466608	2.476
-0.9724427821626455	2.477
-0.972550933758509	2.478
-0.9726590283026167	2.479
-0.9727670658433327	2.48
-0.9728750464289664	2.481
-0.9729829701077727	2.482
-0.9730908369279522	2.483
-0.9731986469376512	2.484
-0.9733064001849622	2.485
-0.9734140967179234	2.486
-0.9735217365845186	2.487
-0.9736293198326776	2.488
-0.9737368465102768	2.489
-0.973844316665139	2.49
-0.9739517303450321	2.491
-0.9740590875976712	2.492
-0.9741663884707178	2.493
-0.9742736330117793	2.494
-0.97438082126841	2.495
-0.9744879532881107	2.496
-0.9745950291183292	2.497
-0.9747020488064595	2.498
-0.9748090123998426	2.499
-0.9749159199457668	2.5
-0.9750227714914667	2.501
-0.9751295670841241	2.5020000000000002
-0.9752363067708684	2.503
-0.9753429905987753	2.504
-0.9754496186148685	2.505
-0.9755561908661187	2.5060000000000002
-0.9756627073994439	2.507
-0.9757691682617096	2.508
-0.975875573499729	2.509
-0.9759819231602626	2.5100000000000002
-0.9760882172900184	2.511
-0.9761944559356527	2.512
-0.9763006391437693	2.513
-0.9764067669609199	2.5140000000000002
-0.9765128394336039	2.515
-0.9766188566082689	2.516
-0.9767248185313105	2.517
-0.9768307252490728	2.5180000000000002
-0.9769365768078471	2.519
-0.9770423732538744	2.52
-0.9771481146333431	2.521
-0.9772538009923899	2.5220000000000002
-0.9773594323771005	2.523
-0.9774650088335093	2.524
-0.9775705304075984	2.525
-0.9776759971452997	2.5260000000000002
-0.9777814090924928	2.527
-0.9778867662950069	2.528
-0.9779920687986199	2.529
-0.9780973166490584	2.5300000000000002
-0.9782025098919983	2.531
-0.9783076485730646	2.532
-0.9784127327378312	2.533
-0.9785177624318214	2.5340000000000003
-0.978622737700508	2.535
-0.9787276585893128	2.536
-0.978832525143607	2.537
-0.978937337408712	2.5380000000000003
-0.9790420954298977	2.539
-0.9791467992523845	2.54
-0.9792514489213421	2.541
-0.9793560444818902	2.5420000000000003
-0.9794605859790979	2.543
-0.9795650734579846	2.544
-0.9796695069635195	2.545
-0.9797738865406223	2.5460000000000003
-0.9798782122341617	2.547
-0.9799824840889576	2.548
-0.9800867021497798	2.549
-0.9801908664613482	2.5500000000000003
-0.9802949770683334	2.551
-0.9803990340153561	2.552
-0.9805030373469878	2.553
-0.9806069871077504	2.5540000000000003
-0.9807108833421162	2.555
-0.9808147260945086	2.556
-0.9809185154093016	2.557
-0.98102225133082	2.5580000000000003
-0.9811259339033394	2.559
-0.9812295631710864	2.56
-0.9813331391782388	2.561
-0.9814366619689254	2.562
-0.9815401315872259	2.563
-0.9816435480771714	2.564
-0.9817469114827442	2.565
-0.981850221847878	2.566
-0.9819534792164583	2.567
-0.9820566836323211	2.568
-0.982159835139255	2.569
-0.9822629337809993	2.57
-0.9823659796012457	2.571
-0.9824689726436371	2.572
-0.9825719129517683	2.573
-0.982674800569186	2.574
-0.9827776355393892	2.575
-0.9828804179058284	2.576
-0.982983147711906	2.577
-0.9830858250009769	2.578
-0.983188449816348	2.579
-0.9832910222012787	2.58
-0.9833935421989802	2.581
-0.9834960098526165	2.582
-0.9835984252053039	2.583
-0.983700788300111	2.584
-0.9838030991800589	2.585
-0.9839053578881218	2.586
-0.9840075644672263	2.587
-0.9841097189602515	2.588
-0.9842118214100294	2.589
-0.9843138718593452	2.59
-0.9844158703509368	2.591
-0.9845178169274948	2.592
-0.9846197116316636	2.593
-0.9847215545060396	2.594
-0.9848233455931734	2.595
-0.9849250849355683	2.596
-0.9850267725756809	2.597
-0.9851284085559215	2.598
-0.9852299929186538	2.599
-0.9853315257061941	2.6
-0.9854330069608135	2.601
-0.9855344367247356	2.602
-0.9856358150401389	2.603
-0.985737141949154	2.604
-0.9858384174938667	2.605
-0.9859396417163162	2.606
-0.9860408146584955	2.607
-0.9861419363623513	2.608
-0.9862430068697849	2.609
-0.9863440262226513	2.61
-0.98644499446276	2.611
-0.9865459116318739	2.612
-0.9866467777717113	2.613
-0.9867475929239441	2.614
-0.9868483571301988	2.615
-0.9869490704320564	2.616
-0.9870497328710519	2.617
-0.9871503444886757	2.618
-0.9872509053263724	2.619
-0.9873514154255412	2.62
-0.987451874827536	2.621
-0.9875522835736662	2.622
-0.987652641705195	2.623
-0.9877529492633412	2.624
-0.9878532062892786	2.625
-0.9879534128241356	2.626
-0.9880535689089966	2.6270000000000002
-0.9881536745849	2.628
-0.9882537298928402	2.629
-0.9883537348737665	2.63
-0.988453689568584	2.6310000000000002
-0.9885535940181529	2.632
-0.9886534482632885	2.633
-0.9887532523447623	2.634
-0.988853006303301	2.6350000000000002
-0.988952710179587	2.636
-0.9890523640142583	2.637
-0.9891519678479089	2.638
-0.9892515217210883	2.6390000000000002
-0.9893510256743021	2.64
-0.9894504797480118	2.641
-0.9895498839826349	2.642
-0.9896492384185444	2.6430000000000002
-0.9897485430960701	2.644
-0.9898477980554977	2.645
-0.9899470033370693	2.646
-0.990046158980983	2.6470000000000002
-0.9901452650273932	2.648
-0.9902443215164107	2.649
-0.9903433284881032	2.65
-0.9904422859824944	2.6510000000000002
-0.9905411940395648	2.652
-0.9906400526992509	2.653
-0.990738862001447	2.654
-0.9908376219860034	2.6550000000000002
-0.990936332692727	2.656
-0.9910349941613819	2.657
-0.9911336064316891	2.658
-0.9912321695433266	2.6590000000000003
-0.9913306835359291	2.66
-0.9914291484490888	2.661
-0.9915275643223546	2.662
-0.9916259311952328	2.6630000000000003
-0.9917242491071867	2.664
-0.9918225180976372	2.665
-0.9919207382059626	2.666
-0.9920189094714984	2.6670000000000003
-0.9921170319335373	2.668
-0.99221510563133	2.669
-0.9923131306040845	2.67
-0.9924111068909669	2.6710000000000003
-0.9925090345310998	2.672
-0.9926069135635649	2.673
-0.9927047440274006	2.674
-0.9928025259616043	2.6750000000000003
-0.99290025940513	2.676
-0.9929979443968908	2.677
-0.993095580975757	2.678
-0.9931931691805572	2.6790000000000003
-0.9932907090500785	2.68
-0.9933882006230657	2.681
-0.9934856439382219	2.682
-0.9935830390342087	2.6830000000000003
-0.9936803859496459	2.684
-0.9937776847231117	2.685
-0.993874935393143	2.686
-0.9939721379982346	2.6870000000000003
-0.9940692925768402	2.688
-0.9941663991673723	2.689
-0.9942634578082018	2.69
-0.9943604685376585	2.691
-0.9944574313940308	2.692
-0.994554346415566	2.693
-0.9946512136404703	2.694
-0.9947480331069088	2.695
-0.9948448048530057	2.696
-0.994941528916844	2.697
-0.995038205336466	2.698
-0.9951348341498729	2.699
-0.9952314153950256	2.7
-0.9953279491098437	2.701
-0.9954244353322063	2.702
-0.995520874099952	2.703
-0.9956172654508789	2.704
-0.9957136094227438	2.705
-0.9958099060532641	2.706
-0.9959061553801161	2.707
-0.9960023574409357	2.708
-0.9960985122733189	2.709
-0.996194619914821	2.71
-0.9962906804029573	2.711
-0.996386693775203	2.712
-0.996482660068993	2.713
-0.9965785793217222	2.714
-0.9966744515707454	2.715
-0.9967702768533777	2.716
-0.9968660552068939	2.717
-0.9969617866685294	2.718
-0.9970574712754796	2.719
-0.9971531090648998	2.72
-0.9972487000739064	2.721
-0.9973442443395751	2.722
-0.997439741898943	2.723
-0.9975351927890074	2.724
-0.9976305970467252	2.725
-0.997725954709015	2.726
-0.9978212658127558	2.727
-0.9979165303947869	2.728
-0.9980117484919081	2.729
-0.9981069201408806	2.73
-0.9982020453784263	2.731
-0.9982971242412279	2.732
-0.9983921567659281	2.733
-0.9984871429891321	2.734
-0.9985820829474055	2.735
-0.9986769766772743	2.736
-0.9987718242152265	2.737
-0.9988666255977107	2.738
-0.9989613808611373	2.739
-0.9990560900418773	2.74
-0.9991507531762633	2.741
-0.9992453703005898	2.742
-0.9993399414511115	2.743
-0.9994344666640459	2.744
-0.9995289459755706	2.745
-0.9996233794218266	2.746
-0.9997177670389148	2.747
-0.9998121088628985	2.748
-0.9999064049298028	2.749
-1.0000006552756144	2.75
-1.0000948599362818	2.751
-1.0001890189477154	2.7520000000000002
-1.0002831323457875	2.753
-1.0003772001663322	2.754
-1.0004712224451464	2.755
-1.0005651992179876	2.7560000000000002
-1.0006591305205768	2.757
-1.0007530163885965	2.758
-1.0008468568576916	2.759
-1.0009406519634687	2.7600000000000002
-1.0010344017414978	2.761
-1.0011281062273103	2.762
-1.0012217654564004	2.763
-1.0013153794642249	2.7640000000000002
-1.0014089482862025	2.765
-1.001502471957715	2.766
-1.0015959505141065	2.767
-1.0016893839906842	2.7680000000000002
-1.0017827724227173	2.769
-1.0018761158454383	2.77
-1.001969414294042	2.771
-1.002062667803687	2.7720000000000002
-1.0021558764094933	2.773
-1.0022490401465451	2.774
-1.0023421590498889	2.775
-1.0024352331545348	2.7760000000000002
-1.0025282624954552	2.777
-1.002621247107586	2.778
-1.0027141870258267	2.779
-1.0028070822850397	2.7800000000000002
-1.0028999329200499	2.781
-1.002992738965647	2.782
-1.0030855004565824	2.783
-1.0031782174275727	2.7840000000000003
-1.0032708899132965	2.785
-1.0033635179483962	2.786
-1.0034561015674783	2.787
-1.0035486408051129	2.7880000000000003
-1.0036411356958328	2.789
-1.003733586274135	2.79
-1.003825992574481	2.791
-1.003918354631295	2.7920000000000003
-1.0040106724789652	2.793
-1.0041029461518445	2.794
-1.0041951756842484	2.795
-1.0042873611104577	2.7960000000000003
-1.0043795024647164	2.797
-1.0044715997812326	2.798
-1.0045636530941788	2.799
-1.0046556624376914	2.8000000000000003
-1.0047476278458713	2.801
-1.0048395493527833	2.802
-1.0049314269924567	2.803
-1.0050232607988854	2.8040000000000003
-1.0051150508060267	2.805
-1.0052067970478034	2.806
-1.005298499558102	2.807
-1.0053901583707745	2.8080000000000003
-1.0054817735196364	2.809
-1.0055733450384683	2.81
-1.0056648729610151	2.811
-1.0057563573209873	2.8120000000000003
-1.0058477981520593	2.813
-1.0059391954878703	2.814
-1.0060305493620245	2.815
-1.0061218598080914	2.816
-1.006213126859605	2.817
-1.0063043505500642	2.818
-1.0063955309129329	2.819
-1.0064866679816404	2.82
-1.006577761789581	2.821
-1.0066688123701137	2.822
-1.0067598197565635	2.823
-1.0068507839822194	2.824
-1.0069417050803375	2.825
-1.0070325830841373	2.826
-1.0071234180268052	2.827
-1.007214209941492	2.828
-1.0073049588613143	2.829
-1.0073956648193543	2.83
-1.0074863278486597	2.831
-1.0075769479822436	2.832
-1.0076675252530851	2.833
-1.0077580596941287	2.834
-1.0078485513382847	2.835
-1.0079390002184292	2.836
-1.008029406367404	2.837
-1.0081197698180167	2.838
-1.0082100906030411	2.839
-1.0083003687552168	2.84
-1.008390604307249	2.841
-1.0084807972918095	2.842
-1.008570947741536	2.843
-1.008661055689032	2.844
-1.0087511211668678	2.845
-1.008841144207579	2.846
-1.0089311248436683	2.847
-1.0090210631076042	2.848
-1.0091109590318217	2.849
-1.0092008126487222	2.85
-1.009290623990673	2.851
-1.0093803930900085	2.852
-1.00947011997903	2.853
-1.0095598046900036	2.854
-1.009649447255164	2.855
-1.0097390477067112	2.856
-1.009828606076813	2.857
-1.0099181223976021	2.858
-1.01000759670118	2.859
-1.0100970290196134	2.86
-1.010186419384937	2.861
-1.0102757678291516	2.862
-1.0103650743842254	2.863
-1.0104543390820933	2.864
-1.0105435619546572	2.865
-1.0106327430337863	2.866
-1.0107218823513164	2.867
-1.0108109799390508	2.868
-1.0109000358287603	2.869
-1.0109890500521823	2.87
-1.0110780226410216	2.871
-1.0111669536269505	2.872
-1.0112558430416083	2.873
-1.0113446909166022	2.874
-1.0114334972835064	2.875
-1.0115222621738624	2.876
-1.0116109856191802	2.8770000000000002
-1.0116996676509358	2.878
-1.011788308300574	2.879
-1.011876907599507	2.88
-1.0119654655791146	2.8810000000000002
-1.012053982270744	2.882
-1.0121424577057099	2.883
-1.012230891915296	2.884
-1.012319284930753	2.8850000000000002
-1.0124076367832993	2.886
-1.0124959475041215	2.887
-1.0125842171243742	2.888
-1.01267244567518	2.8890000000000002
-1.0127606331876293	2.89
-1.0128487796927812	2.891
-1.0129368852216618	2.892
-1.0130249498052664	2.8930000000000002
-1.013112973474558	2.894
-1.013200956260468	2.895
-1.013288898193896	2.896
-1.01337679930571	2.8970000000000002
-1.0134646596267458	2.898
-1.0135524791878086	2.899
-1.0136402580196715	2.9
-1.013727996153076	2.9010000000000002
-1.013815693618732	2.902
-1.0139033504473185	2.903
-1.0139909666694824	2.904
-1.0140785423158398	2.9050000000000002
-1.0141660774169752	2.906
-1.0142535720034422	2.907
-1.0143410261057622	2.908
-1.0144284397544265	2.9090000000000003
-1.0145158129798946	2.91
-1.0146031458125948	2.911
-1.014690438282925	2.912
-1.0147776904212513	2.9130000000000003
-1.014864902257909	2.914
-1.0149520738232027	2.915
-1.0150392051474055	2.916
-1.0151262962607603	2.9170000000000003
-1.0152133471934788	2.918
-1.0153003579757416	2.919
-1.0153873286376989	2.92
-1.0154742592094703	2.9210000000000003
-1.0155611497211443	2.922
-1.0156480002027788	2.923
-1.0157348106844013	2.924
-1.0158215811960083	2.9250000000000003
-1.0159083117675667	2.926
-1.0159950024290114	2.927
-1.0160816532102483	2.928
-1.016168264141152	2.9290000000000003
-1.0162548352515668	2.93
-1.016341366571307	2.931
-1.016427858130156	2.932
-1.016514309957868	2.9330000000000003
-1.016600722084165	2.934
-1.0166870945387412	2.935
-1.016773427351259	2.936
-1.0168597205513508	2.9370000000000003
-1.0169459741686198	2.938
-1.0170321882326383	2.939
-1.0171183627729488	2.94
-1.0172044978190642	2.9410000000000003
-1.0172905934004666	2.942
-1.017376649546609	2.943
-1.0174626662869146	2.944
-1.017548643650776	2.945
-1.0176345816675565	2.946
-1.0177204803665898	2.947
-1.0178063397771797	2.948
-1.0178921599286	2.949
-1.0179779408500953	2.95
-1.0180636825708802	2.951
-1.0181493851201406	2.952
-1.0182350485270317	2.953
-1.01832067282068	2.954
-1.018406258030182	2.955
-1.0184918041846056	2.956
-1.0185773113129881	2.957
-1.0186627794443388	2.958
-1.0187482086076365	2.959
-1.0188335988318316	2.96
-1.0189189501458447	2.961
-1.0190042625785674	2.962
-1.0190895361588623	2.963
-1.0191747709155625	2.964
-1.0192599668774722	2.965
-1.019345124073367	2.966
-1.0194302425319925	2.967
-1.0195153222820663	2.968
-1.019600363352276	2.969
-1.0196853657712819	2.97
-1.0197703295677132	2.971
-1.0198552547701725	2.972
-1.0199401414072318	2.973
-1.0200249895074356	2.974
-1.020109799099299	2.975
-1.0201945702113087	2.976
-1.0202793028719221	2.977
-1.0203639971095693	2.978
-1.0204486529526504	2.979
-1.0205332704295376	2.98
-1.0206178495685745	2.981
-1.0207023903980765	2.982
-1.0207868929463302	2.983
-1.0208713572415937	2.984
-1.020955783312097	2.985
-1.0210401711860417	2.986
-1.021124520891601	2.987
-1.0212088324569197	2.988
-1.021293105910115	2.989
-1.0213773412792748	2.99
-1.0214615385924597	2.991
-1.0215456978777022	2.992
-1.0216298191630062	2.993
-1.0217139024763477	2.994
-1.0217979478456751	2.995
-1.021881955298908	2.996
-1.0219659248639386	2.997
-1.0220498565686316	2.998
-1.0221337504408223	2.999
-1.0222176065083197	3.

==> tomodata/tomoPNal1twoout.dat <==
-0.5697308155939624	0.482
-0.5697370268762352	0.483
-0.5697470203834606	0.484
-0.5697607520501099	0.485
-0.5697781783728934	0.486
-0.5697992564021661	0.487
-0.5698239437334937	0.488
-0.5698521984993717	0.489
-0.5698839793610936	0.49
-0.5699192455007684	0.491
-0.5699579566134807	0.492
-0.5700000728995913	0.493
-0.5700455550571795	0.494
-0.5700943642746131	0.495
-0.5701464622232599	0.496
-0.5702018110503231	0.497
-0.570260373371802	0.498
-0.5703221122655835	0.499
-0.5703869912646466	0.5
-0.5704549743503952	0.501
-0.5705260259460989	0.502
-0.5706001109104546	0.503
-0.570677194531256	0.504
-0.5707572425191749	0.505
-0.570840221001647	0.506
-0.570926096516869	0.507
-0.5710148360078897	0.508
-0.5711064068168114	0.509
-0.5712007766790832	0.51
-0.5712979137178954	0.511
-0.5713977864386672	0.512
-0.5715003637236278	0.513
-0.5716056148264894	0.514
-0.5717135093672088	0.515
-0.5718240173268379	0.516
-0.5719371090424589	0.517
-0.572052755202205	0.518
-0.5721709268403627	0.519
-0.5722915953325565	0.52
-0.5724147323910124	0.521
-0.5725403100598977	0.522
-0.5726683007107418	0.523
-0.5727986770379263	0.524
-0.5729314120542536	0.525
-0.5730664790865843	0.526
-0.5732038517715466	0.527
-0.5733435040513167	0.528
-0.5734854101694631	0.529
-0.5736295446668634	0.53
-0.573775882377681	0.531
-0.5739243984254108	0.532
-0.5740750682189844	0.533
-0.574227867448941	0.534
-0.5743827720836553	0.535
-0.5745397583656271	0.536
-0.5746988028078291	0.537
-0.5748598821901142	0.538
-0.575022973555674	0.539
-0.5751880542075589	0.54
-0.5753551017052483	0.541
-0.575524093861275	0.542
-0.5756950087379048	0.543
-0.5758678246438632	0.544
-0.5760425201311162	0.545
-0.5762190739916989	0.546
-0.5763974652545928	0.547
-0.5765776731826524	0.548
-0.5767596772695773	0.549
-0.5769434572369316	0.55
-0.5771289930312075	0.551
-0.5773162648209332	0.552
-0.577505252993828	0.553
-0.577695938153996	0.554
-0.5778883011191622	0.555
-0.5780823229179554	0.556
-0.5782779847872251	0.557
-0.578475268169404	0.558
-0.5786741547099035	0.559
-0.5788746262545559	0.56
-0.5790766648470883	0.561
-0.579280252726636	0.562
-0.5794853723252923	0.5630000000000001
-0.5796920062656962	0.5640000000000001
-0.5799001373586509	0.5650000000000001
-0.5801097486007841	0.5660000000000001
-0.5803208231722348	0.5670000000000001
-0.5805333444343802	0.5680000000000001
-0.5807472959275926	0.5690000000000001
-0.5809626613690281	0.5700000000000001
-0.5811794246504495	0.5710000000000001
-0.5813975698360797	0.5720000000000001
-0.5816170811604857	0.5730000000000001
-0.581837943026493	0.5740000000000001
-0.5820601400031308	0.5750000000000001
-0.5822836568236053	0.5760000000000001
-0.5825084783833031	0.577
-0.5827345897378212	0.578
-0.5829619761010293	0.579
-0.5831906228431526	0.58
-0.5834205154888878	0.581
-0.5836516397155436	0.582
-0.5838839813512059	0.583
-0.5841175263729316	0.584
-0.5843522609049655	0.585
-0.5845881712169816	0.586
-0.5848252437223525	0.587
-0.5850634649764378	0.588
-0.5853028216749021	0.589
-0.5855433006520495	0.59
-0.585784888879187	0.591
-0.5860275734630083	0.592
-0.5862713416439977	0.593
-0.5865161807948605	0.594
-0.5867620784189695	0.595
-0.5870090221488391	0.596
-0.5872569997446123	0.597
-0.5875059990925761	0.598
-0.5877560082036916	0.599
-0.5880070152121463	0.6
-0.5882590083739265	0.601
-0.5885119760654066	0.602
-0.5887659067819602	0.603
-0.5890207891365867	0.604
-0.5892766118585604	0.605
-0.5895333637920931	0.606
-0.5897910338950184	0.607
-0.5900496112374902	0.608
-0.590309085000702	0.609
-0.5905694444756201	0.61
-0.5908306790617347	0.611
-0.5910927782658288	0.612
-0.5913557317007601	0.613
-0.5916195290842626	0.614
-0.5918841602377617	0.615
-0.5921496150852044	0.616
-0.5924158836519068	0.617
-0.5926829560634158	0.618
-0.5929508225443831	0.619
-0.593219473417459	0.62
-0.593488899102195	0.621
-0.593759090113965	0.622
-0.594030037062897	0.623
-0.5943017306528212	0.624
-0.5945741616802296	0.625
-0.5948473210332516	0.626
-0.5951211996906379	0.627
-0.5953957887207642	0.628
-0.5956710792806407	0.629
-0.5959470626149386	0.63
-0.5962237300550277	0.631
-0.5965010730180268	0.632
-0.5967790830058638	0.633
-0.5970577516043509	0.634
-0.5973370704822691	0.635
-0.597617031390466	0.636
-0.5978976261609615	0.637
-0.5981788467060705	0.638
-0.5984606850175307	0.639
-0.5987431331656448	0.64
-0.5990261832984319	0.641
-0.5993098276407898	0.642
-0.5995940584936689	0.643
-0.5998788682332532	0.644
-0.6001642493101562	0.645
-0.6004501942486203	0.646
-0.6007366956457341	0.647
-0.6010237461706496	0.648
-0.6013113385638196	0.649
-0.6015994656362358	0.65
-0.6018881202686809	0.651
-0.6021772954109864	0.652
-0.6024669840813058	0.653
-0.6027571793653878	0.654
-0.6030478744158646	0.655
-0.6033390624515484	0.656
-0.6036307367567318	0.657
-0.603922890680504	0.658
-0.6042155176360671	0.659
-0.6045086111000678	0.66
-0.6048021646119317	0.661
-0.6050961717732088	0.662
-0.6053906262469257	0.663
-0.6056855217569468	0.664
-0.6059808520873391	0.665
-0.6062766110817501	0.666
-0.606572792642789	0.667
-0.6068693907314173	0.668
-0.6071663993663451	0.669
-0.6074638126234368	0.67
-0.6077616246351206	0.671
-0.608059829589808	0.672
-0.6083584217313178	0.673
-0.6086573953583087	0.674
-0.6089567448237173	0.675
-0.609256464534203	0.676
-0.6095565489495993	0.677
-0.6098569925823724	0.678
-0.6101577899970838	0.679
-0.6104589358098621	0.68
-0.6107604246878789	0.681
-0.6110622513488312	0.682
-0.6113644105604293	0.683
-0.6116668971398924	0.684
-0.6119697059534484	0.685
-0.6122728319158387	0.686
-0.6125762699898312	0.687
-0.6128800151857366	0.6880000000000001
-0.6131840625609317	0.6890000000000001
-0.6134884072193868	0.6900000000000001
-0.6137930443111999	0.6910000000000001
-0.6140979690321346	0.6920000000000001
-0.6144031766231656	0.6930000000000001
-0.6147086623700261	0.6940000000000001
-0.6150144216027632	0.6950000000000001
-0.615320449695297	0.6960000000000001
-0.6156267420649847	0.6970000000000001
-0.6159332941721903	0.6980000000000001
-0.6162401015198574	0.6990000000000001
-0.6165471596530904	0.7000000000000001
-0.616854464158735	0.7010000000000001
-0.6171620106649678	0.7020000000000001
-0.617469794840891	0.7030000000000001
-0.6177778123961247	0.704
-0.6180860590804153	0.705
-0.6183945306832355	0.706
-0.6187032230333988	0.707
-0.6190121319986732	0.708
-0.6193212534854003	0.709
-0.6196305834381182	0.71
-0.6199401178391902	0.711
-0.6202498527084352	0.712
-0.6205597841027644	0.713
-0.6208699081158195	0.714
-0.6211802208776186	0.715
-0.6214907185542006	0.716
-0.6218013973472798	0.717
-0.6221122534938985	0.718
-0.6224232832660873	0.719
-0.6227344829705269	0.72
-0.6230458489482152	0.721
-0.6233573775741367	0.722
-0.6236690652569352	0.723
-0.6239809084385923	0.724
-0.6242929035941069	0.725
-0.6246050472311797	0.726
-0.6249173358898987	0.727
-0.6252297661424332	0.728
-0.625542334592724	0.729
-0.6258550378761841	0.73
-0.6261678726593964	0.731
-0.626480835639819	0.732
-0.6267939235454918	0.733
-0.6271071331347455	0.734
-0.6274204611959162	0.735
-0.6277339045470608	0.736
-0.6280474600356745	0.737
-0.6283611245384161	0.738
-0.6286748949608303	0.739
-0.6289887682370767	0.74
-0.6293027413296609	0.741
-0.6296168112291665	0.742
-0.6299309749539937	0.743
-0.6302452295500972	0.744
-0.6305595720907275	0.745
-0.6308739996761774	0.746
-0.6311885094335268	0.747
-0.6315030985163954	0.748
-0.6318177641046925	0.749
-0.6321325034043741	0.75
-0.6324473136471991	0.751
-0.6327621920904906	0.752
-0.6330771360168974	0.753
-0.6333921427341604	0.754
-0.6337072095748785	0.755
-0.6340223338962798	0.756
-0.6343375130799935	0.757
-0.6346527445318243	0.758
-0.6349680256815288	0.759
-0.6352833539825959	0.76
-0.6355987269120281	0.761
-0.635914141970124	0.762
-0.6362295966802651	0.763
-0.636545088588705	0.764
-0.6368606152643562	0.765
-0.6371761742985868	0.766
-0.637491763305012	0.767
-0.6378073799192916	0.768
-0.6381230217989292	0.769
-0.6384386866230721	0.77
-0.6387543720923136	0.771
-0.6390700759284993	0.772
-0.6393857958745323	0.773
-0.6397015296941824	0.774
-0.640017275171896	0.775
-0.6403330301126099	0.776
-0.6406487923415645	0.777
-0.6409645597041191	0.778
-0.6412803300655727	0.779
-0.641596101310981	0.78
-0.6419118713449796	0.781
-0.6422276380916064	0.782
-0.6425433994941278	0.783
-0.6428591535148648	0.784
-0.6431748981350219	0.785
-0.6434906313545178	0.786
-0.6438063511918158	0.787
-0.6441220556837598	0.788
-0.6444377428854079	0.789
-0.6447534108698695	0.79
-0.6450690577281443	0.791
-0.6453846815689627	0.792
-0.6457002805186258	0.793
-0.6460158527208514	0.794
-0.6463313963366153	0.795
-0.6466469095440008	0.796
-0.6469623905380448	0.797
-0.6472778375305872	0.798
-0.6475932487501216	0.799
-0.6479086224416483	0.8
-0.6482239568665268	0.801
-0.6485392503023317	0.802
-0.6488545010427086	0.803
-0.6491697073972322	0.804
-0.6494848676912661	0.805
-0.649799980265822	0.806
-0.6501150434774224	0.807
-0.6504300556979651	0.808
-0.6507450153145848	0.809
-0.6510599207295219	0.81
-0.6513747703599884	0.811
-0.6516895626380359	0.812
-0.6520042960104266	0.8130000000000001
-0.6523189689385026	0.8140000000000001
-0.6526335798980599	0.8150000000000001
-0.6529481273792208	0.8160000000000001
-0.6532626098863078	0.8170000000000001
-0.6535770259377205	0.8180000000000001
-0.6538913740658131	0.8190000000000001
-0.6542056528167711	0.8200000000000001
-0.6545198607504913	0.8210000000000001
-0.6548339964404624	0.8220000000000001
-0.6551480584736461	0.8230000000000001
-0.6554620454503608	0.8240000000000001
-0.6557759559841645	0.8250000000000001
-0.6560897887017402	0.8260000000000001
-0.6564035422427807	0.8270000000000001
-0.656717215259878	0.8280000000000001
-0.6570308064184095	0.8290000000000001
-0.6573443143964278	0.8300000000000001
-0.6576577378845514	0.8310000000000001
-0.6579710755858551	0.8320000000000001
-0.6582843262157626	0.833
-0.6585974885019404	0.834
-0.6589105611841913	0.835
-0.6592235430143499	0.836
-0.6595364327561791	0.837
-0.659849229185267	0.838
-0.6601619310889253	0.839
-0.6604745372660881	0.84
-0.6607870465272124	0.841
-0.661099457694179	0.842
-0.6614117696001939	0.843
-0.6617239810896918	0.844
-0.6620360910182391	0.845
-0.6623480982524395	0.846
-0.6626600016698382	0.847
-0.6629718001588293	0.848
-0.6632834926185628	0.849
-0.6635950779588518	0.85
-0.6639065551000828	0.851
-0.6642179229731242	0.852
-0.6645291805192377	0.853
-0.6648403266899896	0.854
-0.6651513604471624	0.855
-0.6654622807626684	0.856
-0.6657730866184627	0.857
-0.6660837770064599	0.858
-0.6663943509284462	0.859
-0.6667048073959985	0.86
-0.6670151454303992	0.861
-0.6673253640625554	0.862
-0.6676354623329165	0.863
-0.6679454392913926	0.864
-0.6682552939972767	0.865
-0.6685650255191626	0.866
-0.6688746329348677	0.867
-0.6691841153313552	0.868
-0.669493471804656	0.869
-0.669802701459792	0.87
-0.6701118034107014	0.871
-0.6704207767801627	0.872
-0.6707296206997199	0.873
-0.6710383343096094	0.874
-0.6713469167586854	0.875
-0.6716553672043497	0.876
-0.6719636848124777	0.877
-0.6722718687573475	0.878
-0.67257991822157	0.879
-0.6728878323960193	0.88
-0.6731956104797611	0.881
-0.6735032516799866	0.882
-0.6738107552119426	0.883
-0.6741181202988645	0.884
-0.6744253461719102	0.885
-0.6747324320700923	0.886
-0.6750393772402127	0.887
-0.6753461809367988	0.888
-0.6756528424220369	0.889
-0.6759593609657099	0.89
-0.6762657358451325	0.891
-0.6765719663450891	0.892
-0.6768780517577712	0.893
-0.6771839913827156	0.894
-0.6774897845267434	0.895
-0.677795430503899	0.896
-0.6781009286353897	0.897
-0.6784062782495269	0.898
-0.6787114786816655	0.899
-0.6790165292741469	0.9
-0.6793214293762402	0.901
-0.6796261783440846	0.902
-0.6799307755406316	0.903
-0.6802352203355895	0.904
-0.6805395121053676	0.905
-0.6808436502330187	0.906
-0.6811476341081859	0.907
-0.6814514631270474	0.908
-0.6817551366922611	0.909
-0.6820586542129128	0.91
-0.6823620151044621	0.911
-0.6826652187886892	0.912
-0.6829682646936432	0.913
-0.6832711522535898	0.914
-0.6835738809089604	0.915
-0.6838764501063003	0.916
-0.6841788592982194	0.917
-0.6844811079433406	0.918
-0.6847831955062519	0.919
-0.6850851214574543	0.92
-0.6853868852733167	0.921
-0.6856884864360253	0.922
-0.6859899244335346	0.923
-0.6862911987595228	0.924
-0.6865923089133416	0.925
-0.6868932543999717	0.926
-0.6871940347299754	0.927
-0.6874946494194506	0.928
-0.6877950979899847	0.929
-0.6880953799686117	0.93
-0.6883954948877643	0.931
-0.6886954422852316	0.932
-0.6889952217041146	0.933
-0.6892948326927817	0.934
-0.6895942748048265	0.935
-0.6898935475990243	0.936
-0.6901926506392897	0.937
-0.690491583494634	0.9380000000000001
-0.6907903457391239	0.9390000000000001
-0.6910889369518401	0.9400000000000001
-0.691387356716835	0.9410000000000001
-0.6916856046230937	0.9420000000000001
-0.6919836802644915	0.9430000000000001
-0.6922815832397559	0.9440000000000001
-0.6925793131524247	0.9450000000000001
-0.6928768696108084	0.9460000000000001
-0.6931742522279499	0.9470000000000001
-0.6934714606215866	0.9480000000000001
-0.6937684944141107	0.9490000000000001
-0.6940653532325325	0.9500000000000001
-0.6943620367084417	0.9510000000000001
-0.6946585444779697	0.9520000000000001
-0.6949548761817536	0.9530000000000001
-0.6952510314648979	0.9540000000000001
-0.6955470099769387	0.9550000000000001
-0.6958428113718079	0.9560000000000001
-0.6961384353077957	0.9570000000000001
-0.6964338814475165	0.9580000000000001
-0.6967291494578733	0.9590000000000001
-0.697024239010021	0.96
-0.6973191497793342	0.961
-0.697613881445371	0.962
-0.6979084336918387	0.963
-0.6982028062065614	0.964
-0.6984969986814444	0.965
-0.6987910108124421	0.966
-0.6990848422995249	0.967
-0.6993784928466461	0.968
-0.6996719621617087	0.969
-0.6999652499565346	0.97
-0.7002583559468314	0.971
-0.7005512798521615	0.972
-0.7008440213959094	0.973
-0.7011365803052524	0.974
-0.7014289563111273	0.975
-0.7017211491482018	0.976
-0.7020131585548428	0.977
-0.702304984273087	0.978
-0.7025966260486096	0.979
-0.7028880836306967	0.98
-0.7031793567722138	0.981
-0.7034704452295776	0.982
-0.7037613487627272	0.983
-0.7040520671350943	0.984
-0.7043426001135762	0.985
-0.704632947468506	0.986
-0.7049231089736256	0.987
-0.7052130844060581	0.988
-0.705502873546278	0.989
-0.7057924761780875	0.99
-0.7060818920885857	0.991
-0.7063711210681443	0.992
-0.7066601629103795	0.993
-0.7069490174121262	0.994
-0.707237684373411	0.995
-0.7075261635974269	0.996
-0.7078144548905074	0.997
-0.7081025580621	0.998
-0.708390472924742	0.999
-0.7086781992940338	1.
-0.7089657369886158	1.0010000000000001
-0.7092530858301412	1.002
-0.7095402456432546	1.0030000000000001
-0.7098272162555637	1.004
-0.710113997497618	1.0050000000000001
-0.7104005892028837	1.006
-0.7106869912077203	1.0070000000000001
-0.7109732033513559	1.008
-0.7112592254758653	1.0090000000000001
-0.7115450574261454	1.01
-0.7118306990498926	1.0110000000000001
-0.7121161501975802	1.012
-0.712401410722436	1.0130000000000001
-0.7126864804804182	1.014
-0.7129713593301944	1.0150000000000001
-0.7132560471331197	1.016
-0.7135405437532135	1.0170000000000001
-0.7138248490571387	1.018
-0.7141089629141795	1.0190000000000001
-0.7143928851962198	1.02
-0.7146766157777231	1.0210000000000001
-0.7149601545357096	1.022
-0.7152435013497369	1.0230000000000001
-0.7155266561018778	1.024
-0.715809618676701	1.025
-0.7160923889612493	1.026
-0.7163749668450207	1.027
-0.7166573522199469	1.028
-0.7169395449803745	1.029
-0.7172215450230444	1.03
-0.7175033522470723	1.031
-0.71778496655393	1.032
-0.7180663878474242	1.033
-0.7183476160336798	1.034
-0.7186286510211184	1.035
-0.7189094927204411	1.036
-0.7191901410446094	1.037
-0.719470595908826	1.038
-0.7197508572305167	1.039
-0.7200309249293126	1.04
-0.7203107989270313	1.041
-0.7205904791476592	1.042
-0.720869965517333	1.043
-0.7211492579643234	1.044
-0.7214283564190157	1.045
-0.7217072608138941	1.046
-0.7219859710835228	1.047
-0.7222644871645304	1.048
-0.7225428089955914	1.049
-0.7228209365174096	1.05
-0.7230988696727029	1.051
-0.7233766084061841	1.052
-0.7236541526645462	1.053
-0.7239315023964461	1.054
-0.7242086575524865	1.055
-0.7244856180852025	1.056
-0.7247623839490428	1.057
-0.7250389551003558	1.058
-0.725315331497373	1.059
-0.7255915131001943	1.06
-0.7258674998707703	1.061
-0.7261432917728897	1.062
-0.7264188887721622	1.063
-0.7266942908360039	1.064
-0.7269694979336221	1.065
-0.7272445100360009	1.066
-0.7275193271158855	1.067
-0.7277939491477687	1.068
-0.7280683761078753	1.069
-0.7283426079741483	1.07
-0.7286166447262332	1.071
-0.7288904863454668	1.072
-0.7291641328148597	1.073
-0.7294375841190842	1.074
-0.7297108402444601	1.075
-0.7299839011789405	1.076
-0.7302567669120984	1.077
-0.7305294374351131	1.078
-0.7308019127407569	1.079
-0.7310741928233815	1.08
-0.7313462776789048	1.081
-0.7316181673047975	1.082
-0.7318898617000704	1.083
-0.7321613608652615	1.084
-0.7324326648024229	1.085
-0.7327037735151078	1.086
-0.7329746870083587	1.087
-0.7332454052886934	1.088
-0.7335159283640941	1.089
-0.7337862562439944	1.09
-0.7340563889392664	1.091
-0.7343263264622095	1.092
-0.7345960688265377	1.093
-0.7348656160473681	1.094
-0.7351349681412082	1.095
-0.735404125125945	1.096
-0.7356730870208325	1.097
-0.735941853846481	1.098
-0.7362104256248444	1.099
-0.7364788023792097	1.1
-0.7367469841341853	1.101
-0.7370149709156895	1.102
-0.7372827627509397	1.103
-0.7375503596684412	1.104
-0.7378177616979756	1.105
-0.7380849688705912	1.106
-0.7383519812185906	1.107
-0.738618798775521	1.108
-0.7388854215761628	1.109
-0.7391518496565203	1.11
-0.739418083053809	1.111
-0.7396841218064473	1.112
-0.7399499659540447	1.113
-0.7402156155373928	1.114
-0.7404810705984535	1.115
-0.7407463311803506	1.116
-0.7410113973273574	1.117
-0.7412762690848903	1.118
-0.7415409464994954	1.119
-0.74180542961884	1.12
-0.7420697184917043	1.121
-0.7423338131679691	1.122
-0.7425977136986075	1.123
-0.742861420135676	1.124
-0.7431249325323044	1.125
-0.7433882509426862	1.1260000000000001
-0.7436513754220694	1.127
-0.7439143060267476	1.1280000000000001
-0.7441770428140502	1.129
-0.7444395858423348	1.1300000000000001
-0.7447019351709759	1.131
-0.744964090860358	1.1320000000000001
-0.7452260529718648	1.133
-0.7454878215678729	1.1340000000000001
-0.7457493967117405	1.135
-0.7460107784677997	1.1360000000000001
-0.7462719669013489	1.137
-0.7465329620786424	1.1380000000000001
-0.746793764066883	1.139
-0.7470543729342138	1.1400000000000001
-0.7473147887497089	1.141
-0.7475750115833661	1.1420000000000001
-0.7478350415060975	1.143
-0.7480948785897226	1.1440000000000001
-0.7483545229069591	1.145
-0.7486139745314159	1.1460000000000001
-0.7488732335375836	1.147
-0.7491323000008289	1.1480000000000001
-0.7493911739973836	1.149
-0.7496498556043402	1.1500000000000001
-0.7499083448996414	1.151
-0.7501666419620734	1.1520000000000001
-0.7504247468712588	1.153
-0.7506826597076486	1.154
-0.7509403805525147	1.155
-0.7511979094879412	1.156
-0.7514552465968198	1.157
-0.7517123919628396	1.158
-0.7519693456704817	1.159
-0.7522261078050106	1.16
-0.7524826784524685	1.161
-0.7527390576996665	1.162
-0.7529952456341791	1.163
-0.7532512423443356	1.164
-0.7535070479192147	1.165
-0.7537626624486365	1.166
-0.7540180860231563	1.167
-0.7542733187340563	1.168
-0.7545283606733421	1.169
-0.7547832119337315	1.17
-0.7550378726086521	1.171
-0.7552923427922315	1.172
-0.7555466225792925	1.173
-0.7558007120653465	1.174
-0.7560546113465864	1.175
-0.7563083205198795	1.176
-0.7565618396827637	1.177
-0.7568151689334385	1.178
-0.7570683083707598	1.179
-0.7573212580942337	1.18
-0.7575740182040107	1.181
-0.7578265888008786	1.182
-0.7580789699862571	1.183
-0.7583311618621918	1.184
-0.7585831645313477	1.185
-0.7588349780970036	1.186
-0.7590866026630462	1.187
-0.7593380383339642	1.188
-0.7595892852148425	1.189
-0.7598403434113562	1.19
-0.7600912130297655	1.191
-0.7603418941769089	1.192
-0.7605923869601988	1.193
-0.7608426914876151	1.194
-0.7610928078676996	1.195
-0.7613427362095513	1.196
-0.7615924766228201	1.197
-0.7618420292177013	1.198
-0.7620913941049309	1.199
-0.7623405713957798	1.2
-0.7625895612020487	1.201
-0.7628383636360625	1.202
-0.7630869788106649	1.203
-0.7633354068392143	1.204
-0.7635836478355775	1.205
-0.7638317019141251	1.206
-0.7640795691897259	1.207
-0.7643272497777422	1.208
-0.7645747437940261	1.209
-0.7648220513549118	1.21
-0.7650691725772126	1.211
-0.7653161075782161	1.212
-0.765562856475678	1.213
-0.7658094193878183	1.214
-0.766055796433317	1.215
-0.7663019877313075	1.216
-0.766547993401374	1.217
-0.7667938135635451	1.218
-0.7670394483382907	1.219
-0.7672848978465158	1.22
-0.7675301622095574	1.221
-0.7677752415491785	1.222
-0.7680201359875658	1.223
-0.7682648456473219	1.224
-0.7685093706514646	1.225
-0.7687537111234191	1.226
-0.7689978671870169	1.227
-0.769241838966488	1.228
-0.7694856265864597	1.229
-0.7697292301719503	1.23
-0.7699726498483658	1.231
-0.7702158857414952	1.232
-0.770458937977507	1.233
-0.7707018066829442	1.234
-0.7709444919847206	1.235
-0.7711869940101168	1.236
-0.7714293128867764	1.237
-0.771671448742701	1.238
-0.7719134017062474	1.239
-0.7721551719061226	1.24
-0.7723967594713809	1.241
-0.7726381645314182	1.242
-0.7728793872159712	1.243
-0.7731204276551105	1.244
-0.7733612859792377	1.245
-0.7736019623190831	1.246
-0.7738424568057	1.247
-0.7740827695704612	1.248
-0.774322900745057	1.249
-0.7745628504614894	1.25
-0.7748026188520699	1.2510000000000001
-0.7750422060494151	1.252
-0.7752816121864433	1.2530000000000001
-0.7755208373963708	1.254
-0.7757598818127097	1.2550000000000001
-0.7759987455692615	1.256
-0.7762374288001167	1.2570000000000001
-0.7764759316396495	1.258
-0.7767142542225145	1.2590000000000001
-0.7769523966836447	1.26
-0.7771903591582456	1.2610000000000001
-0.7774281417817944	1.262
-0.7776657446900357	1.2630000000000001
-0.7779031680189765	1.264
-0.7781404119048866	1.2650000000000001
-0.7783774764842917	1.266
-0.7786143618939724	1.2670000000000001
-0.7788510682709596	1.268
-0.7790875957525328	1.2690000000000001
-0.7793239444762153	1.27
-0.7795601145797728	1.2710000000000001
-0.7797961062012084	1.272
-0.7800319194787614	1.2730000000000001
-0.7802675545509022	1.274
-0.7805030115563317	1.2750000000000001
-0.7807382906339759	1.276
-0.7809733919229842	1.2770000000000001
-0.7812083155627263	1.278
-0.7814430616927891	1.2790000000000001
-0.7816776304529738	1.28
-0.7819120219832925	1.281
-0.782146236423967	1.282
-0.7823802739154226	1.283
-0.7826141345982899	1.284
-0.7828478186133974	1.285
-0.7830813261017722	1.286
-0.7833146572046343	1.287
-0.7835478120633966	1.288
-0.7837807908196603	1.289
-0.7840135936152128	1.29
-0.7842462205920249	1.291
-0.7844786718922482	1.292
-0.7847109476582124	1.293
-0.7849430480324225	1.294
-0.7851749731575569	1.295
-0.7854067231764641	1.296
-0.7856382982321597	1.297
-0.785869698467825	1.298
-0.7861009240268034	1.299
-0.7863319750525993	1.3
-0.7865628516888737	1.301
-0.7867935540794432	1.302
-0.7870240823682766	1.303
-0.7872544366994934	1.304
-0.7874846172173603	1.305
-0.7877146240662901	1.306
-0.7879444573908378	1.307
-0.7881741173356998	1.308
-0.7884036040457093	1.309
-0.788632917665837	1.31
-0.7888620583411866	1.311
-0.7890910262169927	1.312
-0.7893198214386192	1.313
-0.7895484441515571	1.314
-0.7897768945014215	1.315
-0.7900051726339495	1.316
-0.7902332786949988	1.317
-0.7904612128305446	1.318
-0.7906889751866781	1.319
-0.7909165659096038	1.32
-0.7911439851456374	1.321
-0.7913712330412045	1.322
-0.7915983097428366	1.323
-0.7918252153971715	1.324
-0.7920519501509494	1.325
-0.7922785141510115	1.326
-0.7925049075442973	1.327
-0.792731130477844	1.328
-0.7929571830987827	1.329
-0.7931830655543384	1.33
-0.7934087779918254	1.331
-0.7936343205586482	1.332
-0.7938596934022972	1.333
-0.7940848966703485	1.334
-0.7943099305104603	1.335
-0.7945347950703731	1.336
-0.7947594904979048	1.337
-0.7949840169409528	1.338
-0.7952083745474879	1.339
-0.7954325634655559	1.34
-0.7956565838432736	1.341
-0.7958804358288283	1.342
-0.7961041195704746	1.343
-0.7963276352165339	1.344
-0.7965509829153925	1.345
-0.7967741628154985	1.346
-0.7969971750653618	1.347
-0.7972200198135514	1.348
-0.7974426972086935	1.349
-0.7976652073994704	1.35
-0.7978875505346186	1.351
-0.7981097267629269	1.352
-0.7983317362332343	1.353
-0.7985535790944299	1.354
-0.7987752554954497	1.355
-0.7989967655852754	1.356
-0.7992181095129333	1.357
-0.7994392874274915	1.358
-0.7996602994780599	1.359
-0.7998811458137873	1.36
-0.8001018265838605	1.361
-0.8003223419375026	1.362
-0.800542692023971	1.363
-0.800762876992557	1.364
-0.8009828969925822	1.365
-0.8012027521734002	1.366
-0.8014224426843912	1.367
-0.8016419686749642	1.368
-0.8018613302945531	1.369
-0.802080527692616	1.37
-0.8022995610186335	1.371
-0.8025184304221085	1.372
-0.8027371360525621	1.373
-0.8029556780595356	1.374
-0.803174056592586	1.375
-0.8033922718012868	1.3760000000000001
-0.8036103238352248	1.377
-0.8038282128440006	1.3780000000000001
-0.8040459389772259	1.379
-0.8042635023845228	1.3800000000000001
-0.8044809032155215	1.381
-0.8046981416198603	1.3820000000000001
-0.8049152177471838	1.383
-0.8051321317471407	1.3840000000000001
-0.8053488837693837	1.385
-0.805565473963568	1.3860000000000001
-0.805781902479349	1.387
-0.8059981694663828	1.3880000000000001
-0.8062142750743229	1.389
-0.8064302194528208	1.3900000000000001
-0.8066460027515231	1.391
-0.8068616251200721	1.3920000000000001
-0.8070770867081027	1.393
-0.8072923876652429	1.3940000000000001
-0.8075075281411109	1.395
-0.8077225082853157	1.3960000000000001
-0.807937328247454	1.397
-0.8081519881771108	1.3980000000000001
-0.8083664882238573	1.399
-0.8085808285372498	1.4000000000000001
-0.8087950092668289	1.401
-0.8090090305621176	1.4020000000000001
-0.8092228925726211	1.403
-0.8094365954478258	1.4040000000000001
-0.8096501393371965	1.405
-0.8098635243901775	1.4060000000000001
-0.8100767507561902	1.407
-0.8102898185846318	1.408
-0.8105027280248758	1.409
-0.8107154792262687	1.41
-0.8109280723381316	1.411
-0.8111405075097557	1.412
-0.8113527848904052	1.413
-0.8115649046293132	1.414
-0.8117768668756823	1.415
-0.8119886717786825	1.416
-0.8122003194874513	1.417
-0.8124118101510921	1.418
-0.8126231439186734	1.419
-0.8128343209392271	1.42
-0.8130453413617492	1.421
-0.8132562053351967	1.422
-0.8134669130084886	1.423
-0.8136774645305035	1.424
-0.8138878600500798	1.425
-0.8140980997160137	1.426
-0.8143081836770591	1.427
-0.8145181120819261	1.428
-0.8147278850792808	1.429
-0.8149375028177437	1.43
-0.8151469654458888	1.431
-0.8153562731122438	1.432
-0.8155654259652876	1.433
-0.8157744241534504	1.434
-0.8159832678251132	1.435
-0.8161919571286063	1.436
-0.8164004922122077	1.437
-0.8166088732241441	1.438
-0.816817100312589	1.439
-0.8170251736256616	1.44
-0.8172330933114265	1.441
-0.8174408595178925	1.442
-0.817648472393013	1.443
-0.8178559320846829	1.444
-0.81806323874074	1.445
-0.8182703925089633	1.446
-0.818477393537072	1.447
-0.8186842419727247	1.448
-0.8188909379635202	1.449
-0.8190974816569941	1.45
-0.81930387320062	1.451
-0.8195101127418084	1.452
-0.8197162004279053	1.453
-0.8199221364061919	1.454
-0.8201279208238847	1.455
-0.8203335538281328	1.456
-0.8205390355660194	1.457
-0.8207443661845589	1.458
-0.8209495458306986	1.459
-0.8211545746513156	1.46
-0.8213594527932183	1.461
-0.8215641804031437	1.462
-0.8217687576277585	1.463
-0.821973184613657	1.464
-0.8221774615073614	1.465
-0.8223815884553208	1.466
-0.8225855656039103	1.467
-0.8227893930994308	1.468
-0.822993071088108	1.469
-0.8231965997160923	1.47
-0.8233999791294572	1.471
-0.8236032094741996	1.472
-0.8238062908962391	1.473
-0.8240092235414165	1.474
-0.824212007555494	1.475
-0.8244146430841549	1.476
-0.824617130273002	1.477
-0.8248194692675577	1.478
-0.825021660213263	1.479
-0.8252237032554777	1.48
-0.8254255985394789	1.481
-0.8256273462104607	1.482
-0.8258289464135342	1.483
-0.8260303992937258	1.484
-0.8262317049959782	1.485
-0.826432863665148	1.486
-0.8266338754460067	1.487
-0.82683474048324	1.488
-0.8270354589214458	1.489
-0.8272360309051358	1.49
-0.827436456578733	1.491
-0.8276367360865725	1.492
-0.8278368695729007	1.493
-0.8280368571818746	1.494
-0.8282366990575611	1.495
-0.828436395343937	1.496
-0.8286359461848882	1.497
-0.8288353517242089	1.498
-0.8290346121056021	1.499
-0.8292337274726781	1.5
-0.8294326979689547	1.5010000000000001
-0.8296315237378559	1.502
-0.8298302049227125	1.5030000000000001
-0.830028741666761	1.504
-0.830227134113143	1.5050000000000001
-0.8304253824049052	1.506
-0.8306234866849991	1.5070000000000001
-0.8308214470962791	1.508
-0.8310192637815045	1.5090000000000001
-0.8312169368833366	1.51
-0.8314144665443405	1.5110000000000001
-0.8316118529069825	1.512
-0.8318090961136312	1.5130000000000001
-0.8320061963065566	1.514
-0.8322031536279295	1.5150000000000001
-0.8323999682198219	1.516
-0.8325966402242052	1.5170000000000001
-0.8327931697829509	1.518
-0.83298955703783	1.5190000000000001
-0.8331858021305122	1.52
-0.833381905202566	1.5210000000000001
-0.8335778663954581	1.522
-0.8337736858505528	1.5230000000000001
-0.833969363709112	1.524
-0.8341649001122945	1.5250000000000001
-0.8343602952011561	1.526
-0.8345555491166486	1.5270000000000001
-0.8347506619996198	1.528
-0.8349456339908132	1.5290000000000001
-0.8351404652308676	1.53
-0.8353351558603165	1.5310000000000001
-0.8355297060195875	1.532
-0.8357241158490034	1.5330000000000001
-0.8359183854887804	1.534
-0.8361125150790275	1.5350000000000001
-0.8363065047597479	1.536
-0.8365003546708367	1.537
-0.8366940649520828	1.538
-0.8368876357431656	1.539
-0.8370810671836578	1.54
-0.8372743594130229	1.541
-0.8374675125706156	1.542
-0.837660526795682	1.543
-0.8378534022273582	1.544
-0.8380461390046711	1.545
-0.8382387372665374	1.546
-0.8384311971517633	1.547
-0.8386235187990451	1.548
-0.838815702346967	1.549
-0.8390077479340035	1.55
-0.8391996556985166	1.551
-0.839391425778757	1.552
-0.839583058312863	1.553
-0.8397745534388614	1.554
-0.8399659112946652	1.555
-0.8401571320180762	1.556
-0.8403482157467814	1.557
-0.8405391626183559	1.558
-0.84072997277026	1.559
-0.8409206463398412	1.56
-0.8411111834643319	1.561
-0.8413015842808509	1.562
-0.8414918489264017	1.563
-0.841681977537874	1.564
-0.8418719702520407	1.565
-0.8420618272055611	1.566
-0.8422515485349779	1.567
-0.8424411343767183	1.568
-0.8426305848670931	1.569
-0.8428199001422977	1.57
-0.84300908033841	1.571
-0.8431981255913917	1.572
-0.8433870360370876	1.573
-0.8435758118112253	1.574
-0.8437644530494146	1.575
-0.8439529598871484	1.576
-0.8441413324598015	1.577
-0.8443295709026307	1.578
-0.8445176753507742	1.579
-0.8447056459392529	1.58
-0.8448934828029679	1.581
-0.8450811860767026	1.582
-0.8452687558951204	1.583
-0.8454561923927664	1.584
-0.8456434957040653	1.585
-0.8458306659633238	1.586
-0.8460177033047273	1.587
-0.8462046078623425	1.588
-0.8463913797701151	1.589
-0.8465780191618715	1.59
-0.8467645261713165	1.591
-0.8469509009320354	1.592
-0.8471371435774923	1.593
-0.8473232542410299	1.594
-0.847509233055871	1.595
-0.8476950801551157	1.596
-0.8478807956717439	1.597
-0.8480663797386135	1.598
-0.8482518324884601	1.599
-0.8484371540538985	1.6
-0.8486223445674207	1.601
-0.8488074041613968	1.602
-0.8489923329680747	1.603
-0.8491771311195795	1.604
-0.8493617987479141	1.605
-0.8495463359849583	1.606
-0.8497307429624693	1.607
-0.8499150198120816	1.608
-0.8500991666653054	1.609
-0.8502831836535293	1.61
-0.850467070908017	1.611
-0.8506508285599098	1.612
-0.8508344567402244	1.613
-0.8510179555798545	1.614
-0.8512013252095697	1.615
-0.8513845657600156	1.616
-0.8515676773617133	1.617
-0.8517506601450603	1.618
-0.8519335142403297	1.619
-0.8521162397776697	1.62
-0.8522988368871041	1.621
-0.8524813056985322	1.622
-0.8526636463417288	1.623
-0.8528458589463428	1.624
-0.8530279436418996	1.625
-0.8532099005577987	1.6260000000000001
-0.8533917298233139	1.627
-0.8535734315675955	1.6280000000000001
-0.8537550059196661	1.629
-0.8539364530084252	1.6300000000000001
-0.8541177729626452	1.631
-0.8542989659109735	1.6320000000000001
-0.8544800319819317	1.633
-0.8546609713039157	1.6340000000000001
-0.8548417840051955	1.635
-0.8550224702139148	1.6360000000000001
-0.8552030300580924	1.637
-0.8553834636656195	1.6380000000000001
-0.8555637711642622	1.639
-0.8557439526816601	1.6400000000000001
-0.8559240083453264	1.641
-0.8561039382826482	1.6420000000000001
-0.8562837426208852	1.643
-0.8564634214871722	1.6440000000000001
-0.856642975008516	1.645
-0.8568224033117977	1.6460000000000001
-0.8570017065237708	1.647
-0.857180884771063	1.6480000000000001
-0.8573599381801745	1.649
-0.8575388668774788	1.6500000000000001
-0.8577176709892228	1.651
-0.857896350641526	1.6520000000000001
-0.8580749059603809	1.653
-0.8582533370716534	1.6540000000000001
-0.8584316441010814	1.655
-0.8586098271742766	1.6560000000000001
-0.8587878864167227	1.657
-0.8589658219537762	1.6580000000000001
-0.8591436339106671	1.659
-0.859321322412497	1.6600000000000001
-0.8594988875842409	1.661
-0.8596763295507458	1.6620000000000001
-0.8598536484367315	1.663
-0.8600308443667906	1.6640000000000001
-0.860207917465387	1.665
-0.8603848678568587	1.666
-0.8605616956654148	1.667
-0.8607384010151373	1.668
-0.8609149840299807	1.669
-0.8610914448337712	1.67
-0.8612677835502076	1.671
-0.8614440003028614	1.672
-0.8616200952151756	1.673
-0.861796068410466	1.674
-0.86197192001192	1.675
-0.8621476501425979	1.676
-0.8623232589254316	1.677
-0.862498746483225	1.678
-0.8626741129386551	1.679
-0.8628493584142698	1.68
-0.86302448303249	1.681
-0.8631994869156079	1.682
-0.8633743701857889	1.683
-0.8635491329650689	1.684
-0.8637237753753572	1.685
-0.8638982975384346	1.686
-0.864072699575954	1.687
-0.8642469816094405	1.688
-0.8644211437602906	1.689
-0.8645951861497736	1.69
-0.8647691088990307	1.691
-0.864942912129075	1.692
-0.8651165959607913	1.693
-0.8652901605149366	1.694
-0.8654636059121406	1.695
-0.8656369322729041	1.696
-0.8658101397176005	1.697
-0.865983228366475	1.698
-0.8661561983396454	1.699
-0.8663290497571005	1.7
-0.8665017827387022	1.701
-0.866674397404184	1.702
-0.8668468938731517	1.703
-0.8670192722650831	1.704
-0.8671915326993282	1.705
-0.8673636752951089	1.706
-0.8675357001715197	1.707
-0.8677076074475268	1.708
-0.8678793972419692	1.709
-0.8680510696735574	1.71
-0.8682226248608745	1.711
-0.8683940629223763	1.712
-0.8685653839763898	1.713
-0.8687365881411154	1.714
-0.868907675534625	1.715
-0.8690786462748633	1.716
-0.8692495004796476	1.717
-0.8694202382666666	1.718
-0.8695908597534827	1.719
-0.8697613650575299	1.72
-0.8699317542961151	1.721
-0.8701020275864172	1.722
-0.8702721850454884	1.723
-0.870442226790253	1.724
-0.870612152937508	1.725
-0.8707819636039228	1.726
-0.8709516589060402	1.727
-0.8711212389602749	1.728
-0.8712907038829151	1.729
-0.871460053790121	1.73
-0.8716292887979263	1.731
-0.871798409022237	1.732
-0.8719674145788328	1.733
-0.8721363055833653	1.734
-0.8723050821513604	1.735
-0.8724737443982153	1.736
-0.8726422924392023	1.737
-0.8728107263894651	1.738
-0.8729790463640216	1.739
-0.8731472524777624	1.74
-0.8733153448454516	1.741
-0.8734833235817265	1.742
-0.8736511888010979	1.743
-0.8738189406179497	1.744
-0.8739865791465398	1.745
-0.8741541045009987	1.746
-0.8743215167953312	1.747
-0.8744888161434157	1.748
-0.8746560026590038	1.749
-0.8748230764557213	1.75
-0.8749900376470673	1.7510000000000001
-0.8751568863464149	1.752
-0.8753236226670114	1.7530000000000001
-0.8754902467219774	1.754
-0.8756567586243078	1.7550000000000001
-0.8758231584868716	1.756
-0.8759894464224119	1.7570000000000001
-0.8761556225435461	1.758
-0.8763216869627652	1.7590000000000001
-0.8764876397924352	1.76
-0.876653481144796	1.7610000000000001
-0.8768192111319619	1.762
-0.8769848298659221	1.7630000000000001
-0.8771503374585398	1.764
-0.8773157340215526	1.7650000000000001
-0.8774810196665737	1.766
-0.8776461945050901	1.7670000000000001
-0.8778112586484641	1.768
-0.8779762122079324	1.7690000000000001
-0.8781410552946072	1.77
-0.8783057880194752	1.7710000000000001
-0.8784704104933981	1.772
-0.8786349228271131	1.7730000000000001
-0.878799325131232	1.774
-0.8789636175162425	1.7750000000000001
-0.8791278000925073	1.776
-0.8792918729702643	1.7770000000000001
-0.8794558362596273	1.778
-0.8796196900705853	1.7790000000000001
-0.8797834345130029	1.78
-0.8799470696966206	1.7810000000000001
-0.8801105957310542	1.782
-0.880274012725796	1.7830000000000001
-0.8804373207902135	1.784
-0.8806005200335507	1.7850000000000001
-0.8807636105649275	1.786
-0.8809265924933394	1.7870000000000001
-0.8810894659276588	1.788
-0.8812522309766339	1.7890000000000001
-0.8814148877488898	1.79
-0.8815774363529273	1.7910000000000001
-0.8817398768971243	1.792
-0.881902209489735	1.793
-0.8820644342388902	1.794
-0.8822265512525976	1.795
-0.882388560638742	1.796
-0.8825504625050841	1.797
-0.8827122569592627	1.798
-0.8828739441087929	1.799
-0.8830355240610678	1.8
-0.8831969969233566	1.801
-0.8833583628028068	1.802
-0.8835196218064425	1.803
-0.8836807740411661	1.804
-0.8838418196137566	1.805
-0.8840027586308716	1.806
-0.8841635911990458	1.807
-0.8843243174246919	1.808
-0.8844849374141004	1.809
-0.8846454512734402	1.81
-0.8848058591087578	1.811
-0.8849661610259779	1.812
-0.8851263571309038	1.813
-0.8852864475292168	1.814
-0.8854464323264769	1.815
-0.8856063116281223	1.816
-0.8857660855394699	1.817
-0.8859257541657154	1.818
-0.8860853176119335	1.819
-0.8862447759830773	1.82
-0.8864041293839787	1.821
-0.8865633779193497	1.822
-0.8867225216937804	1.823
-0.8868815608117405	1.824
-0.887040495377579	1.825
-0.8871993254955248	1.826
-0.8873580512696851	1.827
-0.8875166728040483	1.828
-0.887675190202481	1.829
-0.8878336035687311	1.83
-0.8879919130064244	1.831
-0.888150118619069	1.832
-0.8883082205100512	1.833
-0.8884662187826384	1.834
-0.8886241135399785	1.835
-0.8887819048850987	1.836
-0.8889395929209076	1.837
-0.8890971777501941	1.838
-0.8892546594756279	1.839
-0.8894120381997588	1.84
-0.8895693140250183	1.841
-0.8897264870537184	1.842
-0.8898835573880521	1.843
-0.890040525130094	1.844
-0.8901973903817991	1.845
-0.8903541532450047	1.846
-0.8905108138214289	1.847
-0.8906673722126714	1.848
-0.8908238285202138	1.849
-0.8909801828454196	1.85
-0.8911364352895333	1.851
-0.8912925859536825	1.852
-0.8914486349388757	1.853
-0.8916045823460045	1.854
-0.891760428275842	1.855
-0.8919161728290443	1.856
-0.8920718161061493	1.857
-0.8922273582075781	1.858
-0.8923827992336338	1.859
-0.892538139284503	1.86
-0.8926933784602545	1.861
-0.8928485168608402	1.862
-0.8930035545860954	1.863
-0.8931584917357382	1.864
-0.8933133284093704	1.865
-0.8934680647064767	1.866
-0.8936227007264251	1.867
-0.8937772365684684	1.868
-0.8939316723317416	1.869
-0.8940860081152644	1.87
-0.8942402440179402	1.871
-0.8943943801385564	1.872
-0.8945484165757843	1.873
-0.8947023534281799	1.874
-0.894856190794183	1.875
-0.8950099287721182	1.8760000000000001
-0.8951635674601942	1.877
-0.8953171069565051	1.8780000000000001
-0.8954705473590291	1.879
-0.8956238887656294	1.8800000000000001
-0.8957771312740543	1.881
-0.895930274981937	1.8820000000000001
-0.8960833199867962	1.883
-0.8962362663860355	1.8840000000000001
-0.8963891142769441	1.885
-0.896541863756697	1.8860000000000001
-0.896694514922354	1.887
-0.8968470678708615	1.8880000000000001
-0.896999522699051	1.889
-0.8971518795036407	1.8900000000000001
-0.8973041383812341	1.891
-0.8974562994283217	1.8920000000000001
-0.8976083627412792	1.893
-0.8977603284163695	1.8940000000000001
-0.897912196549742	1.895
-0.8980639672374322	1.8960000000000001
-0.8982156405753625	1.897
-0.8983672166593422	1.8980000000000001
-0.8985186955850676	1.899
-0.898670077448122	1.9000000000000001
-0.8988213623439757	1.901
-0.8989725503679865	1.9020000000000001
-0.8991236416153995	1.903
-0.8992746361813468	1.9040000000000001
-0.899425534160849	1.905
-0.8995763356488137	1.9060000000000001
-0.8997270407400366	1.907
-0.8998776495292014	1.9080000000000001
-0.9000281621108793	1.909
-0.9001785785795308	1.9100000000000001
-0.9003288990295031	1.911
-0.9004791235550336	1.9120000000000001
-0.9006292522502463	1.913
-0.9007792852091552	1.9140000000000001
-0.9009292225256624	1.915
-0.9010790642935592	1.9160000000000001
-0.9012288106065254	1.917
-0.9013784615581302	1.9180000000000001
-0.9015280172418316	1.919
-0.9016774777509774	1.92
-0.9018268431788045	1.921
-0.9019761136184392	1.922
-0.9021252891628976	1.923
-0.9022743699050852	1.924
-0.9024233559377982	1.925
-0.9025722473537219	1.926
-0.902721044245432	1.927
-0.9028697467053943	1.928
-0.9030183548259652	1.929
-0.9031668686993911	1.93
-0.903315288417809	1.931
-0.9034636140732468	1.932
-0.9036118457576233	1.933
-0.9037599835627477	1.934
-0.9039080275803203	1.935
-0.9040559779019328	1.936
-0.904203834619068	1.937
-0.9043515978230996	1.938
-0.9044992676052934	1.939
-0.9046468440568067	1.94
-0.9047943272686879	1.941
-0.9049417173318778	1.942
-0.9050890143372088	1.943
-0.9052362183754052	1.944
-0.9053833295370841	1.945
-0.9055303479127542	1.946
-0.9056772735928169	1.947
-0.9058241066675657	1.948
-0.9059708472271872	1.949
-0.9061174953617604	1.95
-0.9062640511612573	1.951
-0.9064105147155428	1.952
-0.9065568861143749	1.953
-0.9067031654474046	1.954
-0.9068493528041767	1.955
-0.9069954482741284	1.956
-0.9071414519465918	1.957
-0.9072873639107915	1.958
-0.9074331842558466	1.959
-0.9075789130707694	1.96
-0.907724550444467	1.961
-0.9078700964657399	1.962
-0.9080155512232833	1.963
-0.9081609148056865	1.964
-0.9083061873014336	1.965
-0.9084513687989025	1.966
-0.9085964593863667	1.967
-0.908741459151994	1.968
-0.9088863681838474	1.969
-0.9090311865698845	1.97
-0.9091759143979586	1.971
-0.9093205517558177	1.972
-0.9094650987311063	1.973
-0.9096095554113626	1.974
-0.9097539218840224	1.975
-0.9098981982364158	1.976
-0.9100423845557695	1.977
-0.9101864809292058	1.978
-0.9103304874437432	1.979
-0.9104744041862969	1.98
-0.9106182312436775	1.981
-0.9107619687025929	1.982
-0.9109056166496466	1.983
-0.9110491751713403	1.984
-0.9111926443540709	1.985
-0.9113360242841332	1.986
-0.9114793150477187	1.987
-0.9116225167309161	1.988
-0.911765629419711	1.989
-0.9119086531999869	1.99
-0.912051588157525	1.991
-0.9121944343780033	1.992
-0.9123371919469982	1.993
-0.9124798609499835	1.994
-0.9126224414723314	1.995
-0.9127649335993119	1.996
-0.9129073374160932	1.997
-0.9130496530077419	1.998
-0.9131918804592233	1.999
-0.9133340198554004	2.
-0.9134760712810358	2.001
-0.9136180348207907	2.0020000000000002
-0.9137599105592249	2.003
-0.913901698580797	2.004
-0.9140433989698654	2.005
-0.9141850118106877	2.0060000000000002
-0.9143265371874201	2.007
-0.9144679751841189	2.008
-0.9146093258847399	2.009
-0.914750589373139	2.0100000000000002
-0.9148917657330711	2.011
-0.9150328550481918	2.012
-0.9151738574020561	2.013
-0.9153147728781202	2.0140000000000002
-0.9154556015597394	2.015
-0.9155963435301702	2.016
-0.9157369988725694	2.017
-0.9158775676699945	2.0180000000000002
-0.9160180500054037	2.019
-0.9161584459616564	2.02
-0.9162987556215124	2.021
-0.9164389790676334	2.0220000000000002
-0.9165791163825815	2.023
-0.9167191676488208	2.024
-0.9168591329487166	2.025
-0.9169990123645357	2.0260000000000002
-0.9171388059784469	2.027
-0.9172785138725205	2.028
-0.917418136128729	2.029
-0.9175576728289471	2.0300000000000002
-0.9176971240549507	2.031
-0.9178364898884194	2.032
-0.9179757704109341	2.033
-0.9181149657039788	2.0340000000000003
-0.9182540758489399	2.035
-0.9183931009271067	2.036
-0.918532041019671	2.037
-0.9186708962077285	2.0380000000000003
-0.9188096665722765	2.039
-0.9189483521942168	2.04
-0.9190869531543543	2.041
-0.919225469533397	2.0420000000000003
-0.9193639014119566	2.043
-0.9195022488705483	2.044
-0.9196405119895914	2.045
-0.9197786908494092	2.0460000000000003
-0.9199167855302288	2.047
-0.9200547961121813	2.048
-0.9201927226753024	2.049
-0.9203305652995318	2.05
-0.9204683240647141	2.051
-0.9206059990505981	2.052
-0.9207435903368378	2.053
-0.9208810980029916	2.054
-0.921018522128523	2.055
-0.9211558627928005	2.056
-0.921293120075098	2.057
-0.9214302940545943	2.058
-0.9215673848103744	2.059
-0.9217043924214277	2.06
-0.9218413169666501	2.061
-0.9219781585248429	2.062
-0.9221149171747138	2.063
-0.9222515929948754	2.064
-0.9223881860638474	2.065
-0.9225246964600552	2.066
-0.9226611242618311	2.067
-0.9227974695474129	2.068
-0.922933732394946	2.069
-0.9230699128824816	2.07
-0.9232060110879783	2.071
-0.923342027089301	2.072
-0.9234779609642225	2.073
-0.923613812790422	2.074
-0.9237495826454865	2.075
-0.9238852706069093	2.076
-0.9240208767520922	2.077
-0.9241564011583446	2.078
-0.9242918439028834	2.079
-0.9244272050628325	2.08
-0.9245624847152251	2.081
-0.9246976829370015	2.082
-0.9248327998050107	2.083
-0.9249678353960092	2.084
-0.9251027897866628	2.085
-0.9252376630535455	2.086
-0.9253724552731396	2.087
-0.9255071665218364	2.088
-0.9256417968759358	2.089
-0.9257763464116471	2.09
-0.9259108152050883	2.091
-0.9260452033322867	2.092
-0.9261795108691788	2.093
-0.9263137378916104	2.094
-0.9264478844753377	2.095
-0.9265819506960249	2.096
-0.9267159366292472	2.097
-0.9268498423504896	2.098
-0.9269836679351463	2.099
-0.9271174134585224	2.1
-0.9272510789958326	2.101
-0.9273846646222024	2.102
-0.9275181704126676	2.103
-0.9276515964421739	2.104
-0.9277849427855783	2.105
-0.9279182095176486	2.106
-0.9280513967130631	2.107
-0.9281845044464113	2.108
-0.9283175327921938	2.109
-0.928450481824822	2.11
-0.9285833516186196	2.111
-0.9287161422478201	2.112
-0.9288488537865701	2.113
-0.9289814863089274	2.114
-0.9291140398888609	2.115
-0.929246514600252	2.116
-0.9293789105168943	2.117
-0.9295112277124925	2.118
-0.9296434662606646	2.119
-0.9297756262349404	2.12
-0.9299077077087621	2.121
-0.9300397107554845	2.122
-0.9301716354483749	2.123
-0.9303034818606136	2.124
-0.9304352500652939	2.125
-0.9305669401354214	2.126
-0.9306985521439158	2.1270000000000002
-0.930830086163609	2.128
-0.9309615422672463	2.129
-0.9310929205274875	2.13
-0.9312242210169047	2.1310000000000002
-0.9313554438079843	2.132
-0.931486588973126	2.133
-0.9316176565846438	2.134
-0.9317486467147656	2.1350000000000002
-0.9318795594356328	2.136
-0.9320103948193018	2.137
-0.9321411529377429	2.138
-0.932271833862841	2.1390000000000002
-0.9324024376663945	2.14
-0.9325329644201181	2.141
-0.9326634141956399	2.142
-0.9327937870645038	2.1430000000000002
-0.9329240830981677	2.144
-0.9330543023680051	2.145
-0.9331844449453044	2.146
-0.9333145109012703	2.1470000000000002
-0.9334445003070211	2.148
-0.9335744132335918	2.149
-0.9337042497519328	2.15
-0.9338340099329102	2.1510000000000002
-0.9339636938473056	2.152
-0.9340933015658169	2.153
-0.9342228331590579	2.154
-0.9343522886975583	2.1550000000000002
-0.9344816682517645	2.156
-0.9346109718920389	2.157
-0.9347401996886604	2.158
-0.9348693517118248	2.1590000000000003
-0.934998428031644	2.16
-0.9351274287181474	2.161
-0.9352563538412803	2.162
-0.9353852034709059	2.1630000000000003
-0.9355139776768041	2.164
-0.9356426765286722	2.165
-0.9357713000961244	2.166
-0.9358998484486931	2.1670000000000003
-0.9360283216558272	2.168
-0.9361567197868941	2.169
-0.9362850429111782	2.17
-0.9364132910978827	2.1710000000000003
-0.936541464416128	2.172
-0.9366695629349525	2.173
-0.9367975867233135	2.174
-0.9369255358500856	2.1750000000000003
-0.9370534103840626	2.176
-0.9371812103939564	2.177
-0.9373089359483974	2.178
-0.9374365871159348	2.179
-0.9375641639650368	2.18
-0.9376916665640902	2.181
-0.9378190949814009	2.182
-0.9379464492851941	2.183
-0.938073729543614	2.184
-0.9382009358247241	2.185
-0.9383280681965072	2.186
-0.9384551267268662	2.187
-0.938582111483623	2.188
-0.9387090225345196	2.189
-0.9388358599472177	2.19
-0.9389626237892992	2.191
-0.9390893141282656	2.192
-0.9392159310315388	2.193
-0.9393424745664608	2.194
-0.9394689448002944	2.195
-0.9395953418002227	2.196
-0.9397216656333489	2.197
-0.9398479163666972	2.198
-0.9399740940672129	2.199
-0.9401001988017615	2.2
-0.9402262306371303	2.201
-0.9403521896400268	2.202
-0.9404780758770802	2.203
-0.9406038894148414	2.204
-0.9407296303197814	2.205
-0.9408552986582941	2.206
-0.9409808944966942	2.207
-0.9411064179012183	2.208
-0.9412318689380249	2.209
-0.941357247673194	2.21
-0.941482554172728	2.211
-0.9416077885025518	2.212
-0.9417329507285114	2.213
-0.9418580409163759	2.214
-0.941983059131837	2.215
-0.9421080054405082	2.216
-0.942232879907926	2.217
-0.9423576825995498	2.218
-0.9424824135807611	2.219
-0.9426070729168656	2.22
-0.9427316606730907	2.221
-0.9428561769145878	2.222
-0.9429806217064307	2.223
-0.9431049951136177	2.224
-0.9432292972010692	2.225
-0.94335352803363	2.226
-0.9434776876760683	2.227
-0.9436017761930762	2.228
-0.9437257936492691	2.229
-0.9438497401091868	2.23
-0.9439736156372929	2.231
-0.9440974202979753	2.232
-0.9442211541555457	2.233
-0.944344817274241	2.234
-0.9444684097182217	2.235
-0.9445919315515728	2.236
-0.9447153828383047	2.237
-0.9448387636423516	2.238
-0.9449620740275729	2.239
-0.9450853140577534	2.24
-0.9452084837966022	2.241
-0.9453315833077537	2.242
-0.9454546126547675	2.243
-0.945577571901129	2.244
-0.9457004611102483	2.245
-0.9458232803454614	2.246
-0.9459460296700298	2.247
-0.9460687091471406	2.248
-0.9461913188399071	2.249
-0.9463138588113679	2.25
-0.9464363291244882	2.251
-0.946558729842159	2.2520000000000002
-0.9466810610271974	2.253
-0.9468033227423467	2.254
-0.946925515050277	2.255
-0.9470476380135848	2.2560000000000002
-0.9471696916947929	2.257
-0.9472916761563506	2.258
-0.9474135914606346	2.259
-0.9475354376699484	2.2600000000000002
-0.9476572148465217	2.261
-0.9477789230525121	2.262
-0.9479005623500039	2.263
-0.9480221328010091	2.2640000000000002
-0.9481436344674663	2.265
-0.9482650674112422	2.266
-0.9483864316941308	2.267
-0.9485077273778542	2.2680000000000002
-0.948628954524061	2.269
-0.948750113194329	2.27
-0.9488712034501633	2.271
-0.9489922253529972	2.2720000000000002
-0.9491131789641917	2.273
-0.9492340643450363	2.274
-0.9493548815567491	2.275
-0.9494756306604762	2.2760000000000002
-0.9495963117172922	2.277
-0.9497169247882006	2.278
-0.9498374699341333	2.279
-0.9499579472159513	2.2800000000000002
-0.9500783566944435	2.281
-0.9501986984303293	2.282
-0.950318972484256	2.283
-0.9504391789168006	2.2840000000000003
-0.9505593177884689	2.285
-0.9506793891596966	2.286
-0.9507993930908484	2.287
-0.9509193296422188	2.2880000000000003
-0.9510391988740317	2.289
-0.9511590008464408	2.29
-0.9512787356195295	2.291
-0.9513984032533117	2.2920000000000003
-0.9515180038077304	2.293
-0.9516375373426591	2.294
-0.9517570039179019	2.295
-0.9518764035931925	2.2960000000000003
-0.951995736428195	2.297
-0.9521150024825047	2.298
-0.9522342018156466	2.299
-0.9523533344870768	2.3000000000000003
-0.9524724005561822	2.301
-0.9525914000822799	2.302
-0.9527103331246187	2.303
-0.9528291997423783	2.3040000000000003
-0.9529479999946688	2.305
-0.9530667339405322	2.306
-0.9531854016389415	2.307
-0.9533040031488014	2.308
-0.9534225385289475	2.309
-0.9535410078381474	2.31
-0.9536594111351002	2.311
-0.9537777484784365	2.312
-0.9538960199267196	2.313
-0.9540142255384435	2.314
-0.9541323653720352	2.315
-0.9542504394858533	2.316
-0.9543684479381888	2.317
-0.9544863907872646	2.318
-0.9546042680912364	2.319
-0.9547220799081926	2.32
-0.9548398262961535	2.321
-0.9549575073130722	2.322
-0.9550751230168347	2.323
-0.9551926734652599	2.324
-0.9553101587160997	2.325
-0.9554275788270383	2.326
-0.955544933855694	2.327
-0.9556622238596174	2.328
-0.9557794488962928	2.329
-0.9558966090231378	2.33
-0.9560137042975034	2.331
-0.9561307347766745	2.332
-0.956247700517869	2.333
-0.9563646015782387	2.334
-0.9564814380148691	2.335
-0.9565982098847804	2.336
-0.9567149172449259	2.337
-0.9568315601521931	2.338
-0.9569481386634036	2.339
-0.9570646528353137	2.34
-0.9571811027246139	2.341
-0.9572974883879284	2.342
-0.9574138098818168	2.343
-0.9575300672627729	2.344
-0.9576462605872251	2.345
-0.9577623899115367	2.346
-0.957878455292006	2.347
-0.9579944567848658	2.348
-0.9581103944462845	2.349
-0.958226268332365	2.35
-0.9583420784991457	2.351
-0.9584578250026002	2.352
-0.9585735078986378	2.353
-0.9586891272431028	2.354
-0.958804683091775	2.355
-0.9589201755003706	2.356
-0.9590356045245405	2.357
-0.9591509702198721	2.358
-0.9592662726418882	2.359
-0.959381511846048	2.36
-0.9594966878877467	2.361
-0.9596118008223152	2.362
-0.959726850705021	2.363
-0.9598418375910679	2.364
-0.9599567615355962	2.365
-0.9600716225936821	2.366
-0.9601864208203389	2.367
-0.9603011562705167	2.368
-0.960415828999102	2.369
-0.9605304390609178	2.37
-0.9606449865107249	2.371
-0.9607594714032202	2.372
-0.960873893793038	2.373
-0.9609882537347499	2.374
-0.9611025512828646	2.375
-0.9612167864918283	2.376
-0.9613309594160241	2.3770000000000002
-0.9614450701097734	2.378
-0.9615591186273343	2.379
-0.9616731050229033	2.38
-0.9617870293506139	2.3810000000000002
-0.9619008916645381	2.382
-0.9620146920186857	2.383
-0.9621284304670038	2.384
-0.9622421070633786	2.3850000000000002
-0.9623557218616338	2.386
-0.9624692749155309	2.387
-0.9625827662787713	2.388
-0.9626961960049929	2.3890000000000002
-0.9628095641477735	2.39
-0.9629228707606287	2.391
-0.9630361158970132	2.392
-0.96314929961032	2.3930000000000002
-0.9632624219538813	2.394
-0.9633754829809676	2.395
-0.9634884827447895	2.396
-0.9636014212984954	2.3970000000000002
-0.9637142986951733	2.398
-0.9638271149878509	2.399
-0.9639398702294946	2.4
-0.9640525644730104	2.4010000000000002
-0.9641651977712435	2.402
-0.9642777701769792	2.403
-0.9643902817429418	2.404
-0.9645027325217962	2.4050000000000002
-0.9646151225661455	2.406
-0.9647274519285344	2.407
-0.9648397206614465	2.408
-0.9649519288173061	2.4090000000000003
-0.9650640764484765	2.41
-0.9651761636072623	2.411
-0.965288190345908	2.412
-0.9654001567165984	2.4130000000000003
-0.9655120627714587	2.414
-0.9656239085625544	2.415
-0.9657356941418921	2.416
-0.9658474195614188	2.4170000000000003
-0.9659590848730218	2.418
-0.9660706901285299	2.419
-0.9661822353797127	2.42
-0.9662937206782803	2.4210000000000003
-0.9664051460758847	2.422
-0.9665165116241176	2.423
-0.9666278173745133	2.424
-0.966739063378547	2.4250000000000003
-0.9668502496876351	2.426
-0.9669613763531354	2.427
-0.9670724434263472	2.428
-0.9671834509585122	2.4290000000000003
-0.9672943990008124	2.43
-0.9674052876043726	2.431
-0.9675161168202591	2.432
-0.96762688669948	2.433
-0.967737597292986	2.434
-0.9678482486516687	2.435
-0.9679588408263631	2.436
-0.9680693738678458	2.437
-0.9681798478268356	2.438
-0.9682902627539939	2.439
-0.9684006186999244	2.44
-0.9685109157151739	2.441
-0.968621153850231	2.442
-0.9687313331555272	2.443
-0.9688414536814369	2.444
-0.968951515478278	2.445
-0.96906151859631	2.446
-0.9691714630857362	2.447
-0.9692813489967027	2.448
-0.9693911763792992	2.449
-0.969500945283558	2.45
-0.9696106557594552	2.451
-0.9697203078569094	2.452
-0.9698299016257842	2.453
-0.9699394371158852	2.454
-0.9700489143769623	2.455
-0.9701583334587092	2.456
-0.9702676944107629	2.457
-0.9703769972827045	2.458
-0.9704862421240589	2.459
-0.9705954289842951	2.46
-0.9707045579128257	2.461
-0.9708136289590086	2.462
-0.9709226421721442	2.463
-0.9710315976014785	2.464
-0.9711404952962012	2.465
-0.9712493353054467	2.466
-0.9713581176782939	2.467
-0.9714668424637659	2.468
-0.9715755097108308	2.469
-0.9716841194684014	2.47
-0.9717926717853351	2.471
-0.9719011667104344	2.472
-0.9720096042924464	2.473
-0.9721179845800637	2.474
-0.9722263076219233	2.475
-0.972334573466608	2.476
-0.9724427821626455	2.477
-0.972550933758509	2.478
-0.9726590283026167	2.479
-0.9727670658433327	2.48
-0.9728750464289664	2.481
-0.9729829701077727	2.482
-0.9730908369279522	2.483
-0.9731986469376512	2.484
-0.9733064001849622	2.485
-0.9734140967179234	2.486
-0.9735217365845186	2.487
-0.9736293198326776	2.488
-0.9737368465102768	2.489
-0.973844316665139	2.49
-0.9739517303450321	2.491
-0.9740590875976712	2.492
-0.9741663884707178	2.493
-0.9742736330117793	2.494
-0.97438082126841	2.495
-0.9744879532881107	2.496
-0.9745950291183292	2.497
-0.9747020488064595	2.498
-0.9748090123998426	2.499
-0.9749159199457668	2.5
-0.9750227714914667	2.501
-0.9751295670841241	2.5020000000000002
-0.9752363067708684	2.503
-0.9753429905987753	2.504
-0.9754496186148685	2.505
-0.9755561908661187	2.5060000000000002
-0.9756627073994439	2.507
-0.9757691682617096	2.508
-0.975875573499729	2.509
-0.9759819231602626	2.5100000000000002
-0.9760882172900184	2.511
-0.9761944559356527	2.512
-0.9763006391437693	2.513
-0.9764067669609199	2.5140000000000002
-0.9765128394336039	2.515
-0.9766188566082689	2.516
-0.9767248185313105	2.517
-0.9768307252490728	2.5180000000000002
-0.9769365768078471	2.519
-0.9770423732538744	2.52
-0.9771481146333431	2.521
-0.9772538009923899	2.5220000000000002
-0.9773594323771005	2.523
-0.9774650088335093	2.524
-0.9775705304075984	2.525
-0.9776759971452997	2.5260000000000002
-0.9777814090924928	2.527
-0.9778867662950069	2.528
-0.9779920687986199	2.529
-0.9780973166490584	2.5300000000000002
-0.9782025098919983	2.531
-0.9783076485730646	2.532
-0.9784127327378312	2.533
-0.9785177624318214	2.5340000000000003
-0.978622737700508	2.535
-0.9787276585893128	2.536
-0.978832525143607	2.537
-0.978937337408712	2.5380000000000003
-0.9790420954298977	2.539
-0.9791467992523845	2.54
-0.9792514489213421	2.541
-0.9793560444818902	2.5420000000000003
-0.9794605859790979	2.543
-0.9795650734579846	2.544
-0.9796695069635195	2.545
-0.9797738865406223	2.5460000000000003
-0.9798782122341617	2.547
-0.9799824840889576	2.548
-0.9800867021497798	2.549
-0.9801908664613482	2.5500000000000003
-0.9802949770683334	2.551
-0.9803990340153561	2.552
-0.9805030373469878	2.553
-0.9806069871077504	2.5540000000000003
-0.9807108833421162	2.555
-0.9808147260945086	2.556
-0.9809185154093016	2.557
-0.98102225133082	2.5580000000000003
-0.9811259339033394	2.559
-0.9812295631710864	2.56
-0.9813331391782388	2.561
-0.9814366619689254	2.562
-0.9815401315872259	2.563
-0.9816435480771714	2.564
-0.9817469114827442	2.565
-0.981850221847878	2.566
-0.9819534792164583	2.567
-0.9820566836323211	2.568
-0.982159835139255	2.569
-0.9822629337809993	2.57
-0.9823659796012457	2.571
-0.9824689726436371	2.572
-0.9825719129517683	2.573
-0.982674800569186	2.574
-0.9827776355393892	2.575
-0.9828804179058284	2.576
-0.982983147711906	2.577
-0.9830858250009769	2.578
-0.983188449816348	2.579
-0.9832910222012787	2.58
-0.9833935421989802	2.581
-0.9834960098526165	2.582
-0.9835984252053039	2.583
-0.983700788300111	2.584
-0.9838030991800589	2.585
-0.9839053578881218	2.586
-0.9840075644672263	2.587
-0.9841097189602515	2.588
-0.9842118214100294	2.589
-0.9843138718593452	2.59
-0.9844158703509368	2.591
-0.9845178169274948	2.592
-0.9846197116316636	2.593
-0.9847215545060396	2.594
-0.9848233455931734	2.595
-0.9849250849355683	2.596
-0.9850267725756809	2.597
-0.9851284085559215	2.598
-0.9852299929186538	2.599
-0.9853315257061941	2.6
-0.9854330069608135	2.601
-0.9855344367247356	2.602
-0.9856358150401389	2.603
-0.985737141949154	2.604
-0.9858384174938667	2.605
-0.9859396417163162	2.606
-0.9860408146584955	2.607
-0.9861419363623513	2.608
-0.9862430068697849	2.609
-0.9863440262226513	2.61
-0.98644499446276	2.611
-0.9865459116318739	2.612
-0.9866467777717113	2.613
-0.9867475929239441	2.614
-0.9868483571301988	2.615
-0.9869490704320564	2.616
-0.9870497328710519	2.617
-0.9871503444886757	2.618
-0.9872509053263724	2.619
-0.9873514154255412	2.62
-0.987451874827536	2.621
-0.9875522835736662	2.622
-0.987652641705195	2.623
-0.9877529492633412	2.624
-0.9878532062892786	2.625
-0.9879534128241356	2.626
-0.9880535689089966	2.6270000000000002
-0.9881536745849	2.628
-0.9882537298928402	2.629
-0.9883537348737665	2.63
-0.988453689568584	2.6310000000000002
-0.9885535940181529	2.632
-0.9886534482632885	2.633
-0.9887532523447623	2.634
-0.988853006303301	2.6350000000000002
-0.988952710179587	2.636
-0.9890523640142583	2.637
-0.9891519678479089	2.638
-0.9892515217210883	2.6390000000000002
-0.9893510256743021	2.64
-0.9894504797480118	2.641
-0.9895498839826349	2.642
-0.9896492384185444	2.6430000000000002
-0.9897485430960701	2.644
-0.9898477980554977	2.645
-0.9899470033370693	2.646
-0.990046158980983	2.6470000000000002
-0.9901452650273932	2.648
-0.9902443215164107	2.649
-0.9903433284881032	2.65
-0.9904422859824944	2.6510000000000002
-0.9905411940395648	2.652
-0.9906400526992509	2.653
-0.990738862001447	2.654
-0.9908376219860034	2.6550000000000002
-0.990936332692727	2.656
-0.9910349941613819	2.657
-0.9911336064316891	2.658
-0.9912321695433266	2.6590000000000003
-0.9913306835359291	2.66
-0.9914291484490888	2.661
-0.9915275643223546	2.662
-0.9916259311952328	2.6630000000000003
-0.9917242491071867	2.664
-0.9918225180976372	2.665
-0.9919207382059626	2.666
-0.9920189094714984	2.6670000000000003
-0.9921170319335373	2.668
-0.99221510563133	2.669
-0.9923131306040845	2.67
-0.9924111068909669	2.6710000000000003
-0.9925090345310998	2.672
-0.9926069135635649	2.673
-0.9927047440274006	2.674
-0.9928025259616043	2.6750000000000003
-0.99290025940513	2.676
-0.9929979443968908	2.677
-0.993095580975757	2.678
-0.9931931691805572	2.6790000000000003
-0.9932907090500785	2.68
-0.9933882006230657	2.681
-0.9934856439382219	2.682
-0.9935830390342087	2.6830000000000003
-0.9936803859496459	2.684
-0.9937776847231117	2.685
-0.993874935393143	2.686
-0.9939721379982346	2.6870000000000003
-0.9940692925768402	2.688
-0.9941663991673723	2.689
-0.9942634578082018	2.69
-0.9943604685376585	2.691
-0.9944574313940308	2.692
-0.994554346415566	2.693
-0.9946512136404703	2.694
-0.9947480331069088	2.695
-0.9948448048530057	2.696
-0.994941528916844	2.697
-0.995038205336466	2.698
-0.9951348341498729	2.699
-0.9952314153950256	2.7
-0.9953279491098437	2.701
-0.9954244353322063	2.702
-0.995520874099952	2.703
-0.9956172654508789	2.704
-0.9957136094227438	2.705
-0.9958099060532641	2.706
-0.9959061553801161	2.707
-0.9960023574409357	2.708
-0.9960985122733189	2.709
-0.996194619914821	2.71
-0.9962906804029573	2.711
-0.996386693775203	2.712
-0.996482660068993	2.713
-0.9965785793217222	2.714
-0.9966744515707454	2.715
-0.9967702768533777	2.716
-0.9968660552068939	2.717
-0.9969617866685294	2.718
-0.9970574712754796	2.719
-0.9971531090648998	2.72
-0.9972487000739064	2.721
-0.9973442443395751	2.722
-0.997439741898943	2.723
-0.9975351927890074	2.724
-0.9976305970467252	2.725
-0.997725954709015	2.726
-0.9978212658127558	2.727
-0.9979165303947869	2.728
-0.9980117484919081	2.729
-0.9981069201408806	2.73
-0.9982020453784263	2.731
-0.9982971242412279	2.732
-0.9983921567659281	2.733
-0.9984871429891321	2.734
-0.9985820829474055	2.735
-0.9986769766772743	2.736
-0.9987718242152265	2.737
-0.9988666255977107	2.738
-0.9989613808611373	2.739
-0.9990560900418773	2.74
-0.9991507531762633	2.741
-0.9992453703005898	2.742
-0.9993399414511115	2.743
-0.9994344666640459	2.744
-0.9995289459755706	2.745
-0.9996233794218266	2.746
-0.9997177670389148	2.747
-0.9998121088628985	2.748
-0.9999064049298028	2.749
-1.0000006552756144	2.75
-1.0000948599362818	2.751
-1.0001890189477154	2.7520000000000002
-1.0002831323457875	2.753
-1.0003772001663322	2.754
-1.0004712224451464	2.755
-1.0005651992179876	2.7560000000000002
-1.0006591305205768	2.757
-1.0007530163885965	2.758
-1.0008468568576916	2.759
-1.0009406519634687	2.7600000000000002
-1.0010344017414978	2.761
-1.0011281062273103	2.762
-1.0012217654564004	2.763
-1.0013153794642249	2.7640000000000002
-1.0014089482862025	2.765
-1.001502471957715	2.766
-1.0015959505141065	2.767
-1.0016893839906842	2.7680000000000002
-1.0017827724227173	2.769
-1.0018761158454383	2.77
-1.001969414294042	2.771
-1.002062667803687	2.7720000000000002
-1.0021558764094933	2.773
-1.0022490401465451	2.774
-1.0023421590498889	2.775
-1.0024352331545348	2.7760000000000002
-1.0025282624954552	2.777
-1.002621247107586	2.778
-1.0027141870258267	2.779
-1.0028070822850397	2.7800000000000002
-1.0028999329200499	2.781
-1.002992738965647	2.782
-1.0030855004565824	2.783
-1.0031782174275727	2.7840000000000003
-1.0032708899132965	2.785
-1.0033635179483962	2.786
-1.0034561015674783	2.787
-1.0035486408051129	2.7880000000000003
-1.0036411356958328	2.789
-1.003733586274135	2.79
-1.003825992574481	2.791
-1.003918354631295	2.7920000000000003
-1.0040106724789652	2.793
-1.0041029461518445	2.794
-1.0041951756842484	2.795
-1.0042873611104577	2.7960000000000003
-1.0043795024647164	2.797
-1.0044715997812326	2.798
-1.0045636530941788	2.799
-1.0046556624376914	2.8000000000000003
-1.0047476278458713	2.801
-1.0048395493527833	2.802
-1.0049314269924567	2.803
-1.0050232607988854	2.8040000000000003
-1.0051150508060267	2.805
-1.0052067970478034	2.806
-1.005298499558102	2.807
-1.0053901583707745	2.8080000000000003
-1.0054817735196364	2.809
-1.0055733450384683	2.81
-1.0056648729610151	2.811
-1.0057563573209873	2.8120000000000003
-1.0058477981520593	2.813
-1.0059391954878703	2.814
-1.0060305493620245	2.815
-1.0061218598080914	2.816
-1.006213126859605	2.817
-1.0063043505500642	2.818
-1.0063955309129329	2.819
-1.0064866679816404	2.82
-1.006577761789581	2.821
-1.0066688123701137	2.822
-1.0067598197565635	2.823
-1.0068507839822194	2.824
-1.0069417050803375	2.825
-1.0070325830841373	2.826
-1.0071234180268052	2.827
-1.007214209941492	2.828
-1.0073049588613143	2.829
-1.0073956648193543	2.83
-1.0074863278486597	2.831
-1.0075769479822436	2.832
-1.0076675252530851	2.833
-1.0077580596941287	2.834
-1.0078485513382847	2.835
-1.0079390002184292	2.836
-1.008029406367404	2.837
-1.0081197698180167	2.838
-1.0082100906030411	2.839
-1.0083003687552168	2.84
-1.008390604307249	2.841
-1.0084807972918095	2.842
-1.008570947741536	2.843
-1.008661055689032	2.844
-1.0087511211668678	2.845
-1.008841144207579	2.846
-1.0089311248436683	2.847
-1.0090210631076042	2.848
-1.0091109590318217	2.849
-1.0092008126487222	2.85
-1.009290623990673	2.851
-1.0093803930900085	2.852
-1.00947011997903	2.853
-1.0095598046900036	2.854
-1.009649447255164	2.855
-1.0097390477067112	2.856
-1.009828606076813	2.857
-1.0099181223976021	2.858
-1.01000759670118	2.859
-1.0100970290196134	2.86
-1.010186419384937	2.861
-1.0102757678291516	2.862
-1.0103650743842254	2.863
-1.0104543390820933	2.864
-1.0105435619546572	2.865
-1.0106327430337863	2.866
-1.0107218823513164	2.867
-1.0108109799390508	2.868
-1.0109000358287603	2.869
-1.0109890500521823	2.87
-1.0110780226410216	2.871
-1.0111669536269505	2.872
-1.0112558430416083	2.873
-1.0113446909166022	2.874
-1.0114334972835064	2.875
-1.0115222621738624	2.876
-1.0116109856191802	2.8770000000000002
-1.0116996676509358	2.878
-1.011788308300574	2.879
-1.011876907599507	2.88
-1.0119654655791146	2.8810000000000002
-1.012053982270744	2.882
-1.0121424577057099	2.883
-1.012230891915296	2.884
-1.012319284930753	2.8850000000000002
-1.0124076367832993	2.886
-1.0124959475041215	2.887
-1.0125842171243742	2.888
-1.01267244567518	2.8890000000000002
-1.0127606331876293	2.89
-1.0128487796927812	2.891
-1.0129368852216618	2.892
-1.0130249498052664	2.8930000000000002
-1.013112973474558	2.894
-1.013200956260468	2.895
-1.013288898193896	2.896
-1.01337679930571	2.8970000000000002
-1.0134646596267458	2.898
-1.0135524791878086	2.899
-1.0136402580196715	2.9
-1.013727996153076	2.9010000000000002
-1.013815693618732	2.902
-1.0139033504473185	2.903
-1.0139909666694824	2.904
-1.0140785423158398	2.9050000000000002
-1.0141660774169752	2.906
-1.0142535720034422	2.907
-1.0143410261057622	2.908
-1.0144284397544265	2.9090000000000003
-1.0145158129798946	2.91
-1.0146031458125948	2.911
-1.014690438282925	2.912
-1.0147776904212513	2.9130000000000003
-1.014864902257909	2.914
-1.0149520738232027	2.915
-1.0150392051474055	2.916
-1.0151262962607603	2.9170000000000003
-1.0152133471934788	2.918
-1.0153003579757416	2.919
-1.0153873286376989	2.92
-1.0154742592094703	2.9210000000000003
-1.0155611497211443	2.922
-1.0156480002027788	2.923
-1.0157348106844013	2.924
-1.0158215811960083	2.9250000000000003
-1.0159083117675667	2.926
-1.0159950024290114	2.927
-1.0160816532102483	2.928
-1.016168264141152	2.9290000000000003
-1.0162548352515668	2.93
-1.016341366571307	2.931
-1.016427858130156	2.932
-1.016514309957868	2.9330000000000003
-1.016600722084165	2.934
-1.0166870945387412	2.935
-1.016773427351259	2.936
-1.0168597205513508	2.9370000000000003
-1.0169459741686198	2.938
-1.0170321882326383	2.939
-1.0171183627729488	2.94
-1.0172044978190642	2.9410000000000003
-1.0172905934004666	2.942
-1.017376649546609	2.943
-1.0174626662869146	2.944
-1.017548643650776	2.945
-1.0176345816675565	2.946
-1.0177204803665898	2.947
-1.0178063397771797	2.948
-1.0178921599286	2.949
-1.0179779408500953	2.95
-1.0180636825708802	2.951
-1.0181493851201406	2.952
-1.0182350485270317	2.953
-1.01832067282068	2.954
-1.018406258030182	2.955
-1.0184918041846056	2.956
-1.0185773113129881	2.957
-1.0186627794443388	2.958
-1.0187482086076365	2.959
-1.0188335988318316	2.96
-1.0189189501458447	2.961
-1.0190042625785674	2.962
-1.0190895361588623	2.963
-1.0191747709155625	2.964
-1.0192599668774722	2.965
-1.019345124073367	2.966
-1.0194302425319925	2.967
-1.0195153222820663	2.968
-1.019600363352276	2.969
-1.0196853657712819	2.97
-1.0197703295677132	2.971
-1.0198552547701725	2.972
-1.0199401414072318	2.973
-1.0200249895074356	2.974
-1.020109799099299	2.975
-1.0201945702113087	2.976
-1.0202793028719221	2.977
-1.0203639971095693	2.978
-1.0204486529526504	2.979
-1.0205332704295376	2.98
-1.0206178495685745	2.981
-1.0207023903980765	2.982
-1.0207868929463302	2.983
-1.0208713572415937	2.984
-1.020955783312097	2.985
-1.0210401711860417	2.986
-1.021124520891601	2.987
-1.0212088324569197	2.988
-1.021293105910115	2.989
-1.0213773412792748	2.99
-1.0214615385924597	2.991
-1.0215456978777022	2.992
-1.0216298191630062	2.993
-1.0217139024763477	2.994
-1.0217979478456751	2.995
-1.021881955298908	2.996
-1.0219659248639386	2.997
-1.0220498565686316	2.998
-1.0221337504408223	2.999
-1.0222176065083197	3.

==> tomodata/tomoPNal2.dat <==
-0.004499143922013946	0.264
-0.009327380829129	0.265
-0.01412512763498812	0.266
-0.018892759577099322	0.267
-0.023630643740761556	0.268
-0.028339139286487108	0.269
-0.03301859766968202	0.27
-0.03766936285274189	0.271
-0.0422917715100069	0.272
-0.046886153225741786	0.273
-0.051452830685544855	0.274
-0.055992119861362606	0.275
-0.060504330190431485	0.276
-0.06498976474833383	0.277
-0.06944872041644631	0.278
-0.0738814880439751	0.279
-0.07828835260479042	0.28
-0.08266959334928228	0.281
-0.08702548395140129	0.28200000000000003
-0.09135629265109443	0.28300000000000003
-0.09566228239228834	0.28400000000000003
-0.09994371095660615	0.28500000000000003
-0.10420083109296992	0.28600000000000003
-0.10843389064323473	0.28700000000000003
-0.11264313266402262	0.28800000000000003
-0.11682879554486895	0.289
-0.12099111312284572	0.29
-0.12513031479375336	0.291
-0.12924662562004116	0.292
-0.13334026643555336	0.293
-0.13741145394721543	0.294
-0.14146040083377776	0.295
-0.1454873158417022	0.296
-0.1494924038783242	0.297
-0.1534758661023421	0.298
-0.15743790001176466	0.299
-0.16137869952937886	0.3
-0.16529845508584096	0.301
-0.1691973537004517	0.302
-0.17307557905971227	0.303
-0.17693331159372994	0.304
-0.18077072855053045	0.305
-0.1845880040683753	0.306
-0.1883853092461245	0.307
-0.19216281221172038	0.308
-0.19592067818884976	0.309
-0.19965906956184937	0.31
-0.203378145938905	0.311
-0.20707806421360211	0.312
-0.21075897862487616	0.313
-0.21442104081542454	0.314
-0.21806439988861534	0.315
-0.2216892024639475	0.316
-0.22529559273110672	0.317
-0.22888371250266135	0.318
-0.23245370126543374	0.319
-0.2360056962306032	0.32
-0.23953983238255733	0.321
-0.24305624252655	0.322
-0.24655505733519079	0.323
-0.2500364053938049	0.324
-0.2535004132446936	0.325
-0.2569472054303359	0.326
-0.2603769045355508	0.327
-0.2637896312286639	0.328
-0.26718550430169663	0.329
-0.2705646407096146	0.33
-0.27392715560865394	0.331
-0.2772731623937627	0.332
-0.2806027727351708	0.333
-0.2839160966141294	0.334
-0.28721324235781653	0.335
-0.29049431667347	0.336
-0.29375942468172844	0.337
-0.2970086699492436	0.338
-0.3002421545205408	0.339
-0.3034599789491901	0.34
-0.306662242328275	0.341
-0.30984904232019467	0.342
-0.3130204751858176	0.343
-0.31617663581299316	0.34400000000000003
-0.3193176177444515	0.34500000000000003
-0.3224435132050943	0.34600000000000003
-0.32555441312871064	0.34700000000000003
-0.3286504071841131	0.34800000000000003
-0.3317315838007237	0.34900000000000003
-0.3347980301936184	0.35000000000000003
-0.33784983238804434	0.35100000000000003
-0.34088707524342465	0.352
-0.34390984247686257	0.353
-0.34691821668615785	0.354
-0.34991227937235153	0.355
-0.35289211096180234	0.356
-0.3558577908278157	0.357
-0.35880939731183303	0.358
-0.3617470077441879	0.359
-0.3646706984644457	0.36
-0.3675805448413349	0.361
-0.3704766212922798	0.362
-0.3733590013025425	0.363
-0.37622775744398484	0.364
-0.37908296139346226	0.365
-0.38192468395085305	0.366
-0.3847529950567333	0.367
-0.38756796380970837	0.368
-0.39036965848340743	0.369
-0.39315814654314374	0.37
-0.3959334946622581	0.371
-0.39869576873814355	0.372
-0.40144503390796316	0.373
-0.40418135456406895	0.374
-0.40690479436912075	0.375
-0.4096154162709231	0.376
-0.41231328251697646	0.377
-0.4149984546687552	0.378
-0.41767099361571297	0.379
-0.4203309595890259	0.38
-0.4229784121750786	0.381
-0.42561341032869177	0.382
-0.4282360123861107	0.383
-0.43084627607774023	0.384
-0.4334442585406502	0.385
-0.43603001633084604	0.386
-0.4386036054353071	0.387
-0.4411650812838066	0.388
-0.4437144987605085	0.389
-0.4462519122153499	0.39
-0.44877737547521446	0.391
-0.4512909418548947	0.392
-0.4537926641678575	0.393
-0.45628259473680427	0.394
-0.4587607854040388	0.395
-0.4612272875416439	0.396
-0.46368215206146796	0.397
-0.46612542942492774	0.398
-0.4685571696526298	0.399
-0.47097742233381273	0.4
-0.47338623663561524	0.401
-0.47578366131217026	0.402
-0.47816974471353574	0.403
-0.4805445347944517	0.404
-0.48290807912293815	0.405
-0.485260424888733	0.406
-0.4876016189115713	0.40700000000000003
-0.4899317076493095	0.40800000000000003
-0.49225073720589485	0.40900000000000003
-0.49455875333919047	0.41000000000000003
-0.49685580146864683	0.41100000000000003
-0.4991419266828305	0.41200000000000003
-0.5014171737468108	0.41300000000000003
-0.5036815871094058	0.41400000000000003
-0.5059352109102869	0.41500000000000004
-0.5081780889869509	0.41600000000000004
-0.5104102648815562	0.417
-0.5126317818476273	0.418
-0.5148426828566279	0.419
-0.5170430106044096	0.42
-0.5192328075175298	0.421
-0.5214121157594486	0.422
-0.523580977236601	0.423
-0.5257394336043525	0.424
-0.5278875262728306	0.425
-0.530025296412642	0.426
-0.532152784960476	0.427
-0.5342700326245895	0.428
-0.5363770798901856	0.429
-0.5384739670246766	0.43
-0.540560734082841	0.431
-0.5426374209118732	0.432
-0.5447040671563244	0.433
-0.5467607122629438	0.434
-0.5488073954854109	0.435
-0.5508441558889733	0.436
-0.5528710323549778	0.437
-0.5548880635853073	0.438
-0.5568952881067165	0.439
-0.5588927442750762	0.44
-0.5608804702795196	0.441
-0.5628585041464945	0.442
-0.5648268837437272	0.443
-0.5667856467840902	0.444
-0.5687348308293868	0.445
-0.5706744732940391	0.446
-0.5726046114486987	0.447
-0.5745252824237606	0.448
-0.5764365232128015	0.449
-0.5783383706759285	0.45
-0.580230861543048	0.451
-0.5821140324170516	0.452
-0.5839879197769242	0.453
-0.5858525599807696	0.454
-0.5877079892687592	0.455
-0.5895542437660063	0.456
-0.5913913594853599	0.457
-0.5932193723301271	0.458
-0.5950383180967196	0.459
-0.5968482324772284	0.46
-0.5986491510619276	0.461
-0.6004411093417038	0.462
-0.6022241427104209	0.463
-0.6039982864672103	0.464
-0.6057635758187008	0.465
-0.6075200458811715	0.466
-0.6092677316826505	0.467
-0.6110066681649375	0.468
-0.6127368901855726	0.46900000000000003
-0.6144584325197334	0.47000000000000003
-0.616171329862077	0.47100000000000003
-0.6178756168285152	0.47200000000000003
-0.6195713279579349	0.47300000000000003
-0.621258497713854	0.47400000000000003
-0.6229371604860242	0.47500000000000003
-0.624607350591971	0.47600000000000003
-0.6262691022784822	0.47700000000000004
-0.6279224497230369	0.47800000000000004
-0.6295674270351823	0.47900000000000004
-0.6312040682578548	0.48
-0.6328324073686501	0.481
-0.6344524782810386	0.482
-0.636064314845533	0.483
-0.6376679508508017	0.484
-0.6392634200247351	0.485
-0.6408507560354643	0.486
-0.6424299924923274	0.487
-0.644001162946794	0.488
-0.645564300893341	0.489
-0.647119439770283	0.49
-0.648666612960559	0.491
-0.6502058537924739	0.492
-0.6517371955404004	0.493
-0.6532606714254354	0.494
-0.6547763146160153	0.495
-0.656284158228496	0.496
-0.6577842353276843	0.497
-0.6592765789273383	0.498
-0.6607612219906277	0.499
-0.662238197430553	0.5
-0.6637075381103338	0.501
-0.6651692768437566	0.502
-0.6666234463954911	0.503
-0.6680700794813702	0.504
-0.6695092087686364	0.505
-0.6709408668761576	0.506
-0.6723650863746079	0.507
-0.6737818997866188	0.508
-0.6751913395869019	0.509
-0.6765934382023359	0.51
-0.6779882280120301	0.511
-0.6793757413473585	0.512
-0.6807560104919628	0.513
-0.6821290676817332	0.514
-0.6834949451047584	0.515
-0.6848536749012529	0.516
-0.6862052891634607	0.517
-0.6875498199355281	0.518
-0.6888872992133619	0.519
-0.6902177589444576	0.52
-0.6915412310277087	0.521
-0.6928577473131935	0.522
-0.694167339601942	0.523
-0.6954700396456791	0.524
-0.6967658791465535	0.525
-0.6980548897568429	0.526
-0.6993371030786418	0.527
-0.7006125506635347	0.528
-0.7018812640122455	0.529
-0.7031432745742778	0.53
-0.7043986137475335	0.531
-0.7056473128779184	0.532
-0.7068894032589329	0.533
-0.7081249161312468	0.534
-0.709353882682263	0.535
-0.7105763340456664	0.536
-0.7117923013009578	0.537
-0.7130018154729816	0.538
-0.7142049075314362	0.539
-0.7154016083903773	0.54
-0.7165919489077065	0.541
-0.7177759598846551	0.542
-0.7189536720652552	0.543
-0.7201251161358001	0.544
-0.7212903227243017	0.545
-0.722449322399934	0.546
-0.7236021456724728	0.547
-0.7247488229917282	0.548
-0.7258893847469668	0.549
-0.7270238612663338	0.55
-0.7281522828162621	0.551
-0.7292746796008838	0.552
-0.7303910817614311	0.553
-0.7315015193756348	0.554
-0.7326060224571197	0.555
-0.7337046209547949	0.556
-0.7347973447522417	0.557
-0.7358842236670989	0.558
-0.7369652874504444	0.559
-0.7380405657861769	0.56
-0.7391100882903958	0.561
-0.740173884510774	0.562
-0.7412319839259423	0.5630000000000001
-0.7422844159448577	0.5640000000000001
-0.7433312099061866	0.5650000000000001
-0.7443723950776744	0.5660000000000001
-0.7454080006555266	0.5670000000000001
-0.7464380557637847	0.5680000000000001
-0.7474625894537038	0.5690000000000001
-0.7484816307031329	0.5700000000000001
-0.7494952084158975	0.5710000000000001
-0.7505033514211816	0.5720000000000001
-0.7515060884729139	0.5730000000000001
-0.7525034482491557	0.5740000000000001
-0.7534954593514939	0.5750000000000001
-0.7544821503044324	0.5760000000000001
-0.7554635495547924	0.577
-0.7564396854711112	0.578
-0.7574105863430488	0.579
-0.7583762803807973	0.58
-0.7593367957144918	0.581
-0.7602921603936319	0.582
-0.7612424023865023	0.583
-0.7621875495796004	0.584
-0.7631276297770704	0.585
-0.7640626707001401	0.586
-0.7649926999865659	0.587
-0.7659177451900827	0.588
-0.7668378337798581	0.589
-0.7677529931399547	0.59
-0.7686632505687978	0.591
-0.7695686332786509	0.592
-0.7704691683950954	0.593
-0.771364882956518	0.594
-0.772255803913606	0.595
-0.7731419581288503	0.596
-0.7740233723760513	0.597
-0.7749000733398367	0.598
-0.7757720876151848	0.599
-0.7766394417069556	0.6
-0.7775021620294291	0.601
-0.7783602749058517	0.602
-0.7792138065679908	0.603
-0.7800627831556959	0.604
-0.7809072307164705	0.605
-0.7817471752050493	0.606
-0.782582642482984	0.607
-0.7834136583182401	0.608
-0.784240248384797	0.609
-0.7850624382622636	0.61
-0.7858802534354936	0.611
-0.7866937192942179	0.612
-0.7875028611326789	0.613
-0.7883077041492781	0.614
-0.789108273446229	0.615
-0.7899045940292205	0.616
-0.7906966908070894	0.617
-0.7914845885915001	0.618
-0.7922683120966341	0.619
-0.7930478859388881	0.62
-0.7938233346365817	0.621
-0.7945946826096723	0.622
-0.7953619541794793	0.623
-0.7961251735684196	0.624
-0.7968843648997486	0.625
-0.7976395521973119	0.626
-0.7983907593853051	0.627
-0.7991380102880439	0.628
-0.7998813286297408	0.629
-0.8006207380342926	0.63
-0.8013562620250761	0.631
-0.8020879240247522	0.632
-0.8028157473550802	0.633
-0.8035397552367379	0.634
-0.8042599707891532	0.635
-0.8049764170303455	0.636
-0.8056891168767714	0.637
-0.806398093143182	0.638
-0.8071033685424901	0.639
-0.8078049656856424	0.64
-0.8085029070815022	0.641
-0.8091972151367428	0.642
-0.809887912155744	0.643
-0.8105750203405029	0.644
-0.8112585617905467	0.645
-0.8119385585028625	0.646
-0.8126150323718252	0.647
-0.8132880051891416	0.648
-0.813957498643799	0.649
-0.8146235343220223	0.65
-0.8152861337072389	0.651
-0.8159453181800534	0.652
-0.8166011090182285	0.653
-0.8172535273966729	0.654
-0.8179025943874396	0.655
-0.8185483309597299	0.656
-0.8191907579799056	0.657
-0.8198298962115086	0.658
-0.8204657663152887	0.659
-0.8210983888492384	0.66
-0.8217277842686342	0.661
-0.8223539729260861	0.662
-0.8229769750715951	0.663
-0.8235968108526154	0.664
-0.8242135003141264	0.665
-0.8248270633987103	0.666
-0.8254375199466345	0.667
-0.8260448896959465	0.668
-0.8266491922825695	0.669
-0.827250447240408	0.67
-0.8278486740014587	0.671
-0.8284438918959294	0.672
-0.8290361201523617	0.673
-0.8296253778977629	0.674
-0.8302116841577425	0.675
-0.830795057856654	0.676
-0.8313755178177461	0.677
-0.8319530827633156	0.678
-0.8325277713148694	0.679
-0.8330996019932917	0.68
-0.8336685932190151	0.681
-0.8342347633121998	0.682
-0.834798130492917	0.683
-0.8353587128813384	0.684
-0.8359165284979301	0.685
-0.8364715952636533	0.686
-0.8370239310001684	0.687
-0.8375735534300462	0.6880000000000001
-0.838120480176983	0.6890000000000001
-0.8386647287660205	0.6900000000000001
-0.8392063166237715	0.6910000000000001
-0.8397452610786493	0.6920000000000001
-0.8402815793611028	0.6930000000000001
-0.8408152886038551	0.6940000000000001
-0.8413464058421491	0.6950000000000001
-0.8418749480139932	0.6960000000000001
-0.8424009319604174	0.6970000000000001
-0.8429243744257265	0.6980000000000001
-0.8434452920577633	0.6990000000000001
-0.8439637014081752	0.7000000000000001
-0.8444796189326809	0.7010000000000001
-0.8449930609913455	0.7020000000000001
-0.8455040438488571	0.7030000000000001
-0.8460125836748079	0.704
-0.8465186965439797	0.705
-0.847022398436631	0.706
-0.8475237052387895	0.707
-0.8480226327425487	0.708
-0.8485191966463645	0.709
-0.8490134125553598	0.71
-0.8495052959816274	0.711
-0.8499948623445409	0.712
-0.8504821269710655	0.713
-0.8509671050960721	0.714
-0.8514498118626559	0.715
-0.8519302623224555	0.716
-0.8524084714359791	0.717
-0.8528844540729265	0.718
-0.853358225012522	0.719
-0.8538297989438416	0.72
-0.8542991904661502	0.721
-0.8547664140892356	0.722
-0.8552314842337475	0.723
-0.8556944152315391	0.724
-0.8561552213260096	0.725
-0.856613916672449	0.726
-0.8570705153383863	0.727
-0.8575250313039378	0.728
-0.8579774784621585	0.729
-0.8584278706193976	0.73
-0.8588762214956488	0.731
-0.8593225447249109	0.732
-0.8597668538555452	0.733
-0.8602091623506352	0.734
-0.8606494835883477	0.735
-0.8610878308622968	0.736
-0.8615242173819085	0.737
-0.8619586562727861	0.738
-0.8623911605770767	0.739
-0.8628217432538416	0.74
-0.8632504171794256	0.741
-0.8636771951478257	0.742
-0.8641020898710657	0.743
-0.8645251139795681	0.744
-0.8649462800225279	0.745
-0.8653656004682883	0.746
-0.8657830877047156	0.747
-0.8661987540395757	0.748
-0.8666126117009135	0.749
-0.8670246728374276	0.75
-0.8674349495188524	0.751
-0.8678434537363354	0.752
-0.868250197402818	0.753
-0.8686551923534158	0.754
-0.8690584503457991	0.755
-0.8694599830605749	0.756
-0.869859802101669	0.757
-0.8702579189967068	0.758
-0.8706543451973967	0.759
-0.8710490920799128	0.76
-0.8714421709452758	0.761
-0.8718335930197402	0.762
-0.8722233694551718	0.763
-0.8726115113294358	0.764
-0.872998029646777	0.765
-0.8733829353382045	0.766
-0.8737662392618736	0.767
-0.8741479522034704	0.768
-0.8745280848765933	0.769
-0.8749066479231363	0.77
-0.875283651913672	0.771
-0.875659107347833	0.772
-0.876033024654695	0.773
-0.8764054141931586	0.774
-0.8767762862523293	0.775
-0.8771456510518991	0.776
-0.8775135187425293	0.777
-0.877879899406227	0.778
-0.8782448030567285	0.779
-0.8786082396398753	0.78
-0.8789702190339951	0.781
-0.879330751050279	0.782
-0.8796898454331598	0.783
-0.8800475118606871	0.784
-0.8804037599449062	0.785
-0.8807585992322313	0.786
-0.8811120392038226	0.787
-0.8814640892759587	0.788
-0.8818147588004098	0.789
-0.8821640570648135	0.79
-0.8825119932930423	0.791
-0.8828585766455781	0.792
-0.8832038162198802	0.793
-0.8835477210507555	0.794
-0.8838903001107276	0.795
-0.8842315623104016	0.796
-0.8845715164988349	0.797
-0.8849101714638983	0.798
-0.885247535932644	0.799
-0.8855836185716669	0.8
-0.8859184279874686	0.801
-0.8862519727268183	0.802
-0.886584261277113	0.803
-0.8869153020667379	0.804
-0.8872451034654232	0.805
-0.8875736737846031	0.806
-0.8879010212777694	0.807
-0.888227154140829	0.808
-0.888552080512456	0.809
-0.8888758084744449	0.81
-0.889198346052061	0.811
-0.889519701214392	0.812
-0.8898398818746958	0.8130000000000001
-0.8901588958907486	0.8140000000000001
-0.8904767510651913	0.8150000000000001
-0.8907934551458753	0.8160000000000001
-0.8911090158262045	0.8170000000000001
-0.8914234407454805	0.8180000000000001
-0.8917367374892413	0.8190000000000001
-0.8920489135896038	0.8200000000000001
-0.8923599765256008	0.8210000000000001
-0.8926699337235184	0.8220000000000001
-0.8929787925572333	0.8230000000000001
-0.893286560348546	0.8240000000000001
-0.8935932443675151	0.8250000000000001
-0.8938988518327882	0.8260000000000001
-0.8942033899119333	0.8270000000000001
-0.894506865721768	0.8280000000000001
-0.8948092863286868	0.8290000000000001
-0.8951106587489879	0.8300000000000001
-0.8954109899491972	0.8310000000000001
-0.8957102868463931	0.8320000000000001
-0.8960085563085273	0.833
-0.8963058051547473	0.834
-0.8966020401557132	0.835
-0.8968972680339176	0.836
-0.897191495464001	0.837
-0.8974847290730654	0.838
-0.8977769754409917	0.839
-0.8980682411007466	0.84
-0.8983585325386966	0.841
-0.8986478561949159	0.842
-0.8989362184634934	0.843
-0.8992236256928395	0.844
-0.8995100841859901	0.845
-0.8997956002009105	0.846
-0.9000801799507965	0.847
-0.9003638296043728	0.848
-0.9006465552861949	0.849
-0.9009283630769437	0.85
-0.9012092590137218	0.851
-0.9014892490903473	0.852
-0.9017683392576473	0.853
-0.9020465354237469	0.854
-0.9023238434543616	0.855
-0.9026002691730824	0.856
-0.9028758183616648	0.857
-0.9031504967603117	0.858
-0.9034243100679581	0.859
-0.9036972639425536	0.86
-0.9039693640013413	0.861
-0.9042406158211376	0.862
-0.90451102493861	0.863
-0.9047805968505519	0.864
-0.9050493370141578	0.865
-0.9053172508472973	0.866
-0.9055843437287835	0.867
-0.9058506209986454	0.868
-0.9061160879583962	0.869
-0.9063807498712982	0.87
-0.9066446119626305	0.871
-0.9069076794199509	0.872
-0.90716995739336	0.873
-0.9074314509957604	0.874
-0.9076921653031175	0.875
-0.9079521053547163	0.876
-0.9082112761534179	0.877
-0.9084696826659151	0.878
-0.9087273298229858	0.879
-0.9089842225197431	0.88
-0.909240365615888	0.881
-0.9094957639359578	0.882
-0.9097504222695721	0.883
-0.9100043453716801	0.884
-0.9102575379628054	0.885
-0.9105100047292882	0.886
-0.9107617503235275	0.887
-0.9110127793642211	0.888
-0.9112630964366032	0.889
-0.911512706092684	0.89
-0.9117616128514827	0.891
-0.9120098211992645	0.892
-0.9122573355897716	0.893
-0.9125041604444551	0.894
-0.9127503001527064	0.895
-0.912995759072083	0.896
-0.9132405415285387	0.897
-0.9134846518166475	0.898
-0.9137280941998288	0.899
-0.9139708729105692	0.9
-0.9142129921506464	0.901
-0.9144544560913465	0.902
-0.9146952688736855	0.903
-0.9149354346086234	0.904
-0.9151749573772843	0.905
-0.9154138412311673	0.906
-0.9156520901923622	0.907
-0.9158897082537595	0.908
-0.9161266993792622	0.909
-0.9163630675039953	0.91
-0.9165988165345123	0.911
-0.9168339503490022	0.912
-0.9170684727974944	0.913
-0.9173023877020636	0.914
-0.9175356988570309	0.915
-0.9177684100291653	0.916
-0.9180005249578838	0.917
-0.9182320473554495	0.918
-0.9184629809071694	0.919
-0.9186933292715895	0.92
-0.9189230960806897	0.921
-0.9191522849400778	0.922
-0.9193808994291797	0.923
-0.9196089431014322	0.924
-0.9198364194844716	0.925
-0.920063332080321	0.926
-0.9202896843655793	0.927
-0.9205154797916042	0.928
-0.9207407217846989	0.929
-0.9209654137462944	0.93
-0.9211895590531312	0.931
-0.9214131610574405	0.932
-0.9216362230871237	0.933
-0.9218587484459294	0.934
-0.922080740413633	0.935
-0.9223022022462094	0.936
-0.9225231371760112	0.937
-0.9227435484119382	0.9380000000000001
-0.9229634391396134	0.9390000000000001
-0.9231828125215511	0.9400000000000001
-0.9234016716973287	0.9410000000000001
-0.9236200197837547	0.9420000000000001
-0.923837859875037	0.9430000000000001
-0.9240551950429471	0.9440000000000001
-0.9242720283369882	0.9450000000000001
-0.9244883627845579	0.9460000000000001
-0.9247042013911119	0.9470000000000001
-0.9249195471403234	0.9480000000000001
-0.9251344029942474	0.9490000000000001
-0.9253487718934781	0.9500000000000001
-0.9255626567573076	0.9510000000000001
-0.9257760604838842	0.9520000000000001
-0.9259889859503665	0.9530000000000001
-0.9262014360130817	0.9540000000000001
-0.9264134135076777	0.9550000000000001
-0.9266249212492758	0.9560000000000001
-0.9268359620326234	0.9570000000000001
-0.9270465386322451	0.9580000000000001
-0.9272566538025917	0.9590000000000001
-0.9274663102781897	0.96
-0.9276755107737883	0.961
-0.9278842579845065	0.962
-0.9280925545859777	0.963
-0.9283004032344965	0.964
-0.9285078065671593	0.965
-0.9287147672020092	0.966
-0.928921287738176	0.967
-0.9291273707560174	0.968
-0.9293330188172579	0.969
-0.9295382344651286	0.97
-0.9297430202245025	0.971
-0.929947378602033	0.972
-0.930151312086288	0.973
-0.9303548231478856	0.974
-0.9305579142396265	0.975
-0.9307605877966278	0.976
-0.9309628462364538	0.977
-0.9311646919592466	0.978
-0.9313661273478565	0.979
-0.9315671547679706	0.98
-0.9317677765682406	0.981
-0.9319679950804092	0.982
-0.932167812619437	0.983
-0.9323672314836283	0.984
-0.9325662539547518	0.985
-0.9327648822981689	0.986
-0.9329631187629527	0.987
-0.9331609655820101	0.988
-0.9333584249722029	0.989
-0.9335554991344674	0.99
-0.9337521902539339	0.991
-0.933948500500043	0.992
-0.9341444320266648	0.993
-0.934339986972213	0.994
-0.934535167459763	0.995
-0.9347299755971639	0.996
-0.9349244134771536	0.997
-0.9351184831774718	0.998
-0.9353121867609715	0.999
-0.9355055262757304	1.
-0.9356985037551614	1.0010000000000001
-0.9358911212181223	1.002
-0.9360833806690249	1.0030000000000001
-0.9362752840979415	1.004
-0.9364668334807147	1.0050000000000001
-0.9366580307790611	1.006
-0.9368488779406795	1.0070000000000001
-0.9370393768993533	1.008
-0.9372295295750557	1.0090000000000001
-0.9374193378740542	1.01
-0.937608803689011	1.0110000000000001
-0.9377979288990858	1.012
-0.9379867153700366	1.0130000000000001
-0.9381751649543206	1.014
-0.9383632794911932	1.0150000000000001
-0.9385510608068065	1.016
-0.9387385107143076	1.0170000000000001
-0.9389256310139359	1.018
-0.9391124234931205	1.0190000000000001
-0.9392988899265742	1.02
-0.9394850320763911	1.0210000000000001
-0.9396708516921389	1.022
-0.9398563505109533	1.0230000000000001
-0.9400415302576318	1.024
-0.9402263926447256	1.025
-0.94041093937263	1.026
-0.940595172129678	1.027
-0.9407790925922282	1.028
-0.940962702424755	1.029
-0.9411460032799391	1.03
-0.9413289967987533	1.031
-0.9415116846105517	1.032
-0.941694068333157	1.033
-0.9418761495729447	1.034
-0.9420579299249313	1.035
-0.942239410972858	1.036
-0.9424205942892746	1.037
-0.9426014814356245	1.038
-0.9427820739623275	1.039
-0.9429623734088607	1.04
-0.9431423813038429	1.041
-0.9433220991651142	1.042
-0.9435015284998161	1.043
-0.9436806708044747	1.044
-0.9438595275650752	1.045
-0.9440381002571455	1.046
-0.9442163903458313	1.047
-0.944394399285975	1.048
-0.9445721285221917	1.049
-0.9447495794889484	1.05
-0.9449267536106368	1.051
-0.9451036523016495	1.052
-0.9452802769664557	1.053
-0.9454566289996744	1.054
-0.9456327097861493	1.055
-0.9458085207010196	1.056
-0.9459840631097945	1.057
-0.9461593383684249	1.058
-0.9463343478233739	1.059
-0.946509092811689	1.06
-0.9466835746610707	1.061
-0.9468577946899439	1.062
-0.9470317542075273	1.063
-0.9472054545138996	1.064
-0.9473788969000715	1.065
-0.9475520826480505	1.066
-0.9477250130309093	1.067
-0.9478976893128528	1.068
-0.9480701127492832	1.069
-0.9482422845868662	1.07
-0.9484142060635975	1.071
-0.9485858784088644	1.072
-0.9487573028435139	1.073
-0.9489284805799127	1.074
-0.9490994128220135	1.075
-0.9492701007654153	1.076
-0.9494405455974275	1.077
-0.949610748497131	1.078
-0.9497807106354389	1.079
-0.9499504331751588	1.08
-0.9501199172710514	1.081
-0.9502891640698924	1.082
-0.9504581747105302	1.083
-0.9506269503239463	1.084
-0.9507954920333135	1.085
-0.9509638009540526	1.086
-0.951131878193893	1.087
-0.9512997248529274	1.088
-0.9514673420236697	1.089
-0.9516347307911117	1.09
-0.9518018922327776	1.091
-0.9519688274187812	1.092
-0.9521355374118805	1.093
-0.9523020232675322	1.094
-0.9524682860339455	1.095
-0.9526343267521367	1.096
-0.9528001464559828	1.097
-0.9529657461722738	1.098
-0.9531311269207658	1.099
-0.9532962897142331	1.1
-0.9534612355585204	1.101
-0.9536259654525931	1.102
-0.9537904803885905	1.103
-0.9539547813518734	1.104
-0.9541188693210784	1.105
-0.9542827452681636	1.106
-0.9544464101584605	1.107
-0.9546098649507235	1.108
-0.954773110597177	1.109
-0.9549361480435644	1.11
-0.9550989782291972	1.111
-0.9552616020870022	1.112
-0.9554240205435661	1.113
-0.9555862345191876	1.114
-0.9557482449279191	1.115
-0.9559100526776159	1.116
-0.9560716586699805	1.117
-0.9562330638006094	1.118
-0.956394268959037	1.119
-0.956555275028781	1.12
-0.9567160828873874	1.121
-0.956876693406474	1.122
-0.957037107451774	1.123
-0.9571973258831799	1.124
-0.9573573495547864	1.125
-0.957517179314934	1.1260000000000001
-0.9576768160062503	1.127
-0.9578362604656931	1.1280000000000001
-0.9579955135245917	1.129
-0.9581545760086883	1.1300000000000001
-0.9583134487381797	1.131
-0.9584721325277583	1.1320000000000001
-0.9586306281866519	1.133
-0.9587889365186645	1.1340000000000001
-0.9589470583222168	1.135
-0.9591049943903847	1.1360000000000001
-0.9592627455109387	1.137
-0.9594203124663848	1.1380000000000001
-0.9595776960340006	1.139
-0.9597348969858761	1.1400000000000001
-0.9598919160889504	1.141
-0.9600487541050499	1.1420000000000001
-0.9602054117909266	1.143
-0.9603618898982947	1.1440000000000001
-0.9605181891738668	1.145
-0.9606743103593929	1.1460000000000001
-0.9608302541916948	1.147
-0.9609860214027036	1.1480000000000001
-0.9611416127194943	1.149
-0.961297028864323	1.1500000000000001
-0.9614522705546615	1.151
-0.961607338503231	1.1520000000000001
-0.96176223341804	1.153
-0.9619169560024157	1.154
-0.9620715069550402	1.155
-0.9622258869699851	1.156
-0.9623800967367425	1.157
-0.9625341369402616	1.158
-0.9626880082609798	1.159
-0.9628417113748567	1.16
-0.9629952469534073	1.161
-0.9631486156637331	1.162
-0.963301818168556	1.163
-0.9634548551262483	1.164
-0.9636077271908668	1.165
-0.9637604350121829	1.166
-0.9639129792357135	1.167
-0.964065360502754	1.168
-0.9642175794504069	1.169
-0.9643696367116137	1.17
-0.9645215329151847	1.171
-0.9646732686858299	1.172
-0.9648248446441877	1.173
-0.9649762614068554	1.174
-0.9651275195864187	1.175
-0.9652786197914803	1.176
-0.9654295626266896	1.177
-0.9655803486927708	1.178
-0.9657309785865519	1.179
-0.9658814529009934	1.18
-0.9660317722252151	1.181
-0.9661819371445256	1.182
-0.9663319482404494	1.183
-0.9664818060907531	1.184
-0.9666315112694751	1.185
-0.9667810643469519	1.186
-0.9669304658898422	1.187
-0.9670797164611581	1.188
-0.9672288166202886	1.189
-0.9673777669230262	1.19
-0.9675265679215944	1.191
-0.9676752201646712	1.192
-0.9678237241974175	1.193
-0.9679720805615002	1.194
-0.9681202897951185	1.195
-0.9682683524330301	1.196
-0.9684162690065735	1.197
-0.9685640400436956	1.198
-0.9687116660689735	1.199
-0.9688591476036414	1.2
-0.9690064851656126	1.201
-0.9691536792695052	1.202
-0.9693007304266642	1.203
-0.9694476391451872	1.204
-0.9695944059299458	1.205
-0.9697410312826097	1.206
-0.9698875157016708	1.207
-0.9700338596824635	1.208
-0.9701800637171905	1.209
-0.9703261282949437	1.21
-0.9704720539017264	1.211
-0.9706178410204764	1.212
-0.9707634901310868	1.213
-0.9709090017104299	1.214
-0.9710543762323767	1.215
-0.9711996141678205	1.216
-0.9713447159846966	1.217
-0.9714896821480046	1.218
-0.9716345131198285	1.219
-0.9717792093593596	1.22
-0.9719237713229142	1.221
-0.9720681994639571	1.222
-0.9722124942331214	1.223
-0.9723566560782269	1.224
-0.972500685444302	1.225
-0.9726445827735962	1.226
-0.9727883485056386	1.227
-0.9729319830771772	1.228
-0.9730754869222807	1.229
-0.9732188604723156	1.23
-0.9733621041559752	1.231
-0.9735052183992972	1.232
-0.9736482036256834	1.233
-0.9737910602559186	1.234
-0.9739337887081894	1.235
-0.9740763893981023	1.236
-0.9742188627387026	1.237
-0.9743612091404918	1.238
-0.9745034290114469	1.239
-0.9746455227570376	1.24
-0.9747874907802443	1.241
-0.9749293334815756	1.242
-0.9750710512590871	1.243
-0.9752126445083967	1.244
-0.9753541136227046	1.245
-0.975495458992808	1.246
-0.9756366810071196	1.247
-0.9757777800516837	1.248
-0.9759187565101947	1.249
-0.9760596107640115	1.25
-0.9762003431921753	1.2510000000000001
-0.9763409541714269	1.252
-0.9764814440762204	1.2530000000000001
-0.9766218132787422	1.254
-0.9767620621489257	1.2550000000000001
-0.9769021910544671	1.256
-0.9770422003608424	1.2570000000000001
-0.9771820904313212	1.258
-0.977321861626984	1.2590000000000001
-0.9774615143067374	1.26
-0.9776010488273286	1.2610000000000001
-0.9777404655433614	1.262
-0.9778797648073115	1.2630000000000001
-0.9780189469695405	1.264
-0.9781580123783127	1.2650000000000001
-0.9782969613798074	1.266
-0.9784357943181355	1.2670000000000001
-0.9785745115353536	1.268
-0.9787131133714784	1.2690000000000001
-0.9788516001645006	1.27
-0.9789899722504005	1.2710000000000001
-0.9791282299631601	1.272
-0.979266373634779	1.2730000000000001
-0.9794044035952882	1.274
-0.9795423201727624	1.2750000000000001
-0.9796801236933352	1.276
-0.979817814481212	1.2770000000000001
-0.9799553928586847	1.278
-0.9800928591461434	1.2790000000000001
-0.980230213662091	1.28
-0.9803674567231554	1.281
-0.9805045886441044	1.282
-0.9806416097378566	1.283
-0.9807785203154966	1.284
-0.9809153206862846	1.285
-0.9810520111576739	1.286
-0.981188592035318	1.287
-0.9813250636230886	1.288
-0.9814614262230832	1.289
-0.9815976801356415	1.29
-0.9817338256593552	1.291
-0.9818698630910806	1.292
-0.9820057927259519	1.293
-0.982141614857392	1.294
-0.9822773297771247	1.295
-0.9824129377751867	1.296
-0.9825484391399395	1.297
-0.9826838341580806	1.298
-0.9828191231146558	1.299
-0.9829543062930693	1.3
-0.9830893839750977	1.301
-0.983224356440898	1.302
-0.9833592239690215	1.303
-0.9834939868364239	1.304
-0.9836286453184762	1.305
-0.9837631996889763	1.306
-0.9838976502201591	1.307
-0.984031997182709	1.308
-0.9841662408457676	1.309
-0.9843003814769482	1.31
-0.9844344193423432	1.311
-0.9845683547065367	1.312
-0.9847021878326129	1.313
-0.9848359189821695	1.314
-0.9849695484153248	1.315
-0.9851030763907296	1.316
-0.9852365031655772	1.317
-0.9853698289956137	1.318
-0.9855030541351463	1.319
-0.9856361788370566	1.32
-0.9857692033528064	1.321
-0.9859021279324502	1.322
-0.9860349528246445	1.323
-0.9861676782766565	1.324
-0.9863003045343747	1.325
-0.9864328318423174	1.326
-0.9865652604436429	1.327
-0.9866975905801588	1.328
-0.9868298224923314	1.329
-0.9869619564192934	1.33
-0.9870939925988552	1.331
-0.9872259312675126	1.332
-0.9873577726604567	1.333
-0.9874895170115819	1.334
-0.9876211645534959	1.335
-0.9877527155175272	1.336
-0.9878841701337345	1.337
-0.9880155286309165	1.338
-0.9881467912366181	1.339
-0.9882779581771414	1.34
-0.9884090296775522	1.341
-0.9885400059616908	1.342
-0.9886708872521767	1.343
-0.9888016737704217	1.344
-0.9889323657366338	1.345
-0.9890629633698281	1.346
-0.9891934668878338	1.347
-0.9893238765073022	1.348
-0.9894541924437158	1.349
-0.9895844149113953	1.35
-0.9897145441235068	1.351
-0.989844580292072	1.352
-0.9899745236279736	1.353
-0.9901043743409642	1.354
-0.9902341326396744	1.355
-0.9903637987316184	1.356
-0.9904933728232043	1.357
-0.9906228551197394	1.358
-0.9907522458254392	1.359
-0.9908815451434334	1.36
-0.9910107532757748	1.361
-0.9911398704234449	1.362
-0.9912688967863627	1.363
-0.9913978325633906	1.364
-0.9915266779523423	1.365
-0.9916554331499908	1.366
-0.9917840983520724	1.367
-0.9919126737532971	1.368
-0.9920411595473536	1.369
-0.9921695559269166	1.37
-0.9922978630836539	1.371
-0.9924260812082325	1.372
-0.9925542104903267	1.373
-0.9926822511186226	1.374
-0.9928102032808279	1.375
-0.9929380671636746	1.3760000000000001
-0.9930658429529285	1.377
-0.9931935308333952	1.3780000000000001
-0.9933211309889256	1.379
-0.9934486436024225	1.3800000000000001
-0.9935760688558478	1.381
-0.9937034069302285	1.3820000000000001
-0.993830658005662	1.383
-0.9939578222613238	1.3840000000000001
-0.9940848998754722	1.385
-0.994211891025456	1.3860000000000001
-0.9943387958877192	1.387
-0.9944656146378078	1.3880000000000001
-0.9945923474503755	1.389
-0.9947189944991901	1.3900000000000001
-0.9948455559571389	1.391
-0.994972031996234	1.3920000000000001
-0.9950984227876204	1.393
-0.9952247285015791	1.3940000000000001
-0.9953509493075343	1.395
-0.9954770853740593	1.3960000000000001
-0.9956031368688809	1.397
-0.9957291039588864	1.3980000000000001
-0.9958549868101284	1.399
-0.9959807855878304	1.4000000000000001
-0.9961065004563929	1.401
-0.9962321315793979	1.4020000000000001
-0.9963576791196155	1.403
-0.9964831432390073	1.4040000000000001
-0.9966085240987348	1.405
-0.9967338218591618	1.4060000000000001
-0.9968590366798612	1.407
-0.9969841687196201	1.408
-0.9971092181364446	1.409
-0.9972341850875647	1.41
-0.9973590697294404	1.411
-0.9974838722177668	1.412
-0.997608592707477	1.413
-0.9977332313527505	1.414
-0.9978577883070157	1.415
-0.9979822637229547	1.416
-0.9981066577525106	1.417
-0.9982309705468894	1.418
-0.9983552022565676	1.419
-0.9984793530312946	1.42
-0.9986034230200987	1.421
-0.9987274123712929	1.422
-0.9988513212324762	1.423
-0.9989751497505424	1.424
-0.9990988980716822	1.425
-0.9992225663413876	1.426
-0.9993461547044584	1.427
-0.9994696633050052	1.428
-0.9995930922864541	1.429
-0.9997164417915515	1.43
-0.9998397119623686	1.431
-0.9999629029403054	1.432
-1.0000860148660955	1.433
-1.0002090478798098	1.434
-1.0003320021208626	1.435
-1.0004548777280124	1.436
-1.0005776748393707	1.437
-1.0007003935924024	1.438
-1.0008230341239315	1.439
-1.0009455965701457	1.44
-1.0010680810665997	1.441
-1.0011904877482207	1.442
-1.0013128167493095	1.443
-1.001435068203548	1.444
-1.0015572422440018	1.445
-1.0016793390031231	1.446
-1.0018013586127563	1.447
-1.0019233012041417	1.448
-1.0020451669079184	1.449
-1.0021669558541288	1.45
-1.002288668172223	1.451
-1.0024103039910615	1.452
-1.0025318634389202	1.453
-1.0026533466434933	1.454
-1.0027747537318972	1.455
-1.0028960848306745	1.456
-1.0030173400657976	1.457
-1.0031385195626716	1.458
-1.0032596234461404	1.459
-1.0033806518404869	1.46
-1.0035016048694387	1.461
-1.0036224826561717	1.462
-1.0037432853233126	1.463
-1.0038640129929437	1.464
-1.0039846657866047	1.465
-1.0041052438252984	1.466
-1.0042257472294915	1.467
-1.004346176119121	1.468
-1.0044665306135947	1.469
-1.0045868108317966	1.47
-1.004707016892089	1.471
-1.0048271489123175	1.472
-1.0049472070098118	1.473
-1.005067191301391	1.474
-1.0051871019033665	1.475
-1.0053069389315443	1.476
-1.0054267025012296	1.477
-1.0055463927272286	1.478
-1.0056660097238526	1.479
-1.005785553604921	1.48
-1.005905024483764	1.481
-1.0060244224732262	1.482
-1.0061437476856694	1.483
-1.0062630002329755	1.484
-1.0063821802265502	1.485
-1.0065012877773256	1.486
-1.0066203229957624	1.487
-1.0067392859918545	1.488
-1.0068581768751306	1.489
-1.0069769957546575	1.49
-1.0070957427390443	1.491
-1.0072144179364428	1.492
-1.0073330214545522	1.493
-1.0074515534006216	1.494
-1.0075700138814525	1.495
-1.0076884030034015	1.496
-1.0078067208723847	1.497
-1.007924967593877	1.498
-1.0080431432729196	1.499
-1.0081612480141178	1.5
-1.0082792819216473	1.5010000000000001
-1.0083972450992562	1.502
-1.0085151376502657	1.5030000000000001
-1.0086329596775754	1.504
-1.0087507112836642	1.5050000000000001
-1.0088683925705935	1.506
-1.0089860036400102	1.5070000000000001
-1.0091035445931482	1.508
-1.0092210155308325	1.5090000000000001
-1.0093384165534804	1.51
-1.0094557477611048	1.5110000000000001
-1.0095730092533153	1.512
-1.0096902011293238	1.5130000000000001
-1.0098073234879437	1.514
-1.0099243764275943	1.5150000000000001
-1.0100413600463019	1.516
-1.0101582744417037	1.5170000000000001
-1.0102751197110498	1.518
-1.010391895951204	1.5190000000000001
-1.0105086032586483	1.52
-1.010625241729485	1.5210000000000001
-1.0107418114594378	1.522
-1.0108583125438546	1.5230000000000001
-1.0109747450777105	1.524
-1.0110911091556096	1.5250000000000001
-1.0112074048717872	1.526
-1.011323632320112	1.5270000000000001
-1.0114397915940894	1.528
-1.011555882786862	1.5290000000000001
-1.0116719059912127	1.53
-1.011787861299568	1.5310000000000001
-1.0119037488039977	1.532
-1.012019568596219	1.5330000000000001
-1.0121353207675992	1.534
-1.0122510054091551	1.5350000000000001
-1.0123666226115582	1.536
-1.0124821724651347	1.537
-1.0125976550598685	1.538
-1.0127130704854035	1.539
-1.0128284188310448	1.54
-1.0129437001857617	1.541
-1.0130589146381894	1.542
-1.0131740622766308	1.543
-1.0132891431890583	1.544
-1.0134041574631165	1.545
-1.0135191051861245	1.546
-1.0136339864450767	1.547
-1.0137488013266447	1.548
-1.0138635499171813	1.549
-1.0139782323027202	1.55
-1.0140928485689782	1.551
-1.014207398801359	1.552
-1.0143218830849527	1.553
-1.01443630150454	1.554
-1.0145506541445901	1.555
-1.0146649410892687	1.556
-1.0147791624224345	1.557
-1.014893318227643	1.558
-1.0150074085881489	1.559
-1.0151214335869065	1.56
-1.0152353933065739	1.561
-1.015349287829511	1.562
-1.015463117237785	1.563
-1.0155768816131703	1.564
-1.01569058103715	1.565
-1.0158042155909193	1.566
-1.0159177853553851	1.567
-1.016031290411169	1.568
-1.0161447308386093	1.569
-1.0162581067177614	1.57
-1.0163714181284011	1.571
-1.0164846651500241	1.572
-1.0165978478618507	1.573
-1.016710966342824	1.574
-1.0168240206716141	1.575
-1.016937010926619	1.576
-1.0170499371859654	1.577
-1.0171627995275117	1.578
-1.0172755980288484	1.579
-1.0173883327673	1.58
-1.017501003819928	1.581
-1.0176136112635292	1.582
-1.0177261551746406	1.583
-1.017838635629539	1.584
-1.017951052704244	1.585
-1.018063406474517	1.586
-1.0181756970158657	1.587
-1.018287924403544	1.588
-1.0184000887125528	1.589
-1.0185121900176433	1.59
-1.0186242283933173	1.591
-1.0187362039138292	1.592
-1.0188481166531866	1.593
-1.0189599666851525	1.594
-1.0190717540832468	1.595
-1.019183478920747	1.596
-1.0192951412706903	1.597
-1.0194067412058752	1.598
-1.0195182787988615	1.599
-1.0196297541219734	1.6
-1.0197411672472998	1.601
-1.019852518246696	1.602
-1.019963807191785	1.603
-1.0200750341539586	1.604
-1.0201861992043795	1.605
-1.020297302413982	1.606
-1.0204083438534735	1.607
-1.0205193235933352	1.608
-1.0206302417038247	1.609
-1.020741098254976	1.61
-1.0208518933166022	1.611
-1.0209626269582943	1.612
-1.0210732992494254	1.613
-1.0211839102591505	1.614
-1.0212944600564073	1.615
-1.0214049487099186	1.616
-1.0215153762881923	1.617
-1.0216257428595243	1.618
-1.0217360484919977	1.619
-1.021846293253486	1.62
-1.0219564772116518	1.621
-1.0220666004339511	1.622
-1.0221766629876319	1.623
-1.0222866649397366	1.624
-1.0223966063571033	1.625
-1.022506487306366	1.6260000000000001
-1.0226163078539567	1.627
-1.0227260680661059	1.6280000000000001
-1.0228357680088445	1.629
-1.022945407748004	1.6300000000000001
-1.023054987349219	1.631
-1.0231645068779254	1.6320000000000001
-1.0232739663993657	1.633
-1.023383365978587	1.6340000000000001
-1.0234927056804421	1.635
-1.0236019855695935	1.6360000000000001
-1.0237112057105107	1.637
-1.023820366167474	1.6380000000000001
-1.0239294670045742	1.639
-1.024038508285714	1.6400000000000001
-1.0241474900746093	1.641
-1.0242564124347902	1.6420000000000001
-1.0243652754296015	1.643
-1.024474079122205	1.6440000000000001
-1.0245828235755776	1.645
-1.0246915088525177	1.6460000000000001
-1.0248001350156393	1.647
-1.024908702127379	1.6480000000000001
-1.025017210249994	1.649
-1.0251256594455629	1.6500000000000001
-1.0252340497759882	1.651
-1.025342381302997	1.6520000000000001
-1.0254506540881396	1.653
-1.025558868192795	1.6540000000000001
-1.0256670236781673	1.655
-1.025775120605289	1.6560000000000001
-1.025883159035022	1.657
-1.025991139028057	1.6580000000000001
-1.0260990606449172	1.659
-1.0262069239459557	1.6600000000000001
-1.02631472899136	1.661
-1.0264224758411498	1.6620000000000001
-1.0265301645551794	1.663
-1.0266377951931394	1.6640000000000001
-1.0267453678145555	1.665
-1.0268528824787915	1.666
-1.026960339245049	1.667
-1.0270677381723683	1.668
-1.0271750793196295	1.669
-1.0272823627455532	1.67
-1.0273895885087028	1.671
-1.0274967566674822	1.672
-1.0276038672801397	1.673
-1.0277109204047679	1.674
-1.0278179160993033	1.675
-1.027924854421529	1.676
-1.0280317354290742	1.677
-1.028138559179416	1.678
-1.0282453257298798	1.679
-1.0283520351376394	1.68
-1.0284586874597186	1.681
-1.0285652827529925	1.682
-1.0286718210741868	1.683
-1.0287783024798802	1.684
-1.0288847270265042	1.685
-1.0289910947703436	1.686
-1.0290974057675388	1.687
-1.0292036600740848	1.688
-1.0293098577458328	1.689
-1.0294159988384912	1.69
-1.0295220834076262	1.691
-1.0296281115086614	1.692
-1.029734083196881	1.693
-1.0298399985274282	1.694
-1.029945857555307	1.695
-1.0300516603353829	1.696
-1.030157406922383	1.697
-1.0302630973708982	1.698
-1.030368731735382	1.699
-1.0304743100701526	1.7
-1.0305798324293933	1.701
-1.0306852988671529	1.702
-1.0307907094373463	1.703
-1.0308960641937557	1.704
-1.0310013631900314	1.705
-1.0311066064796914	1.706
-1.031211794116124	1.707
-1.0313169261525859	1.708
-1.0314220026422052	1.709
-1.0315270236379808	1.71
-1.0316319891927836	1.711
-1.0317368993593574	1.712
-1.0318417541903182	1.713
-1.0319465537381558	1.714
-1.0320512980552357	1.715
-1.0321559871937973	1.716
-1.032260621205956	1.717
-1.0323652001437038	1.718
-1.0324697240589096	1.719
-1.03257419300332	1.72
-1.0326786070285592	1.721
-1.032782966186131	1.722
-1.0328872705274186	1.723
-1.0329915201036848	1.724
-1.033095714966074	1.725
-1.033199855165611	1.726
-1.0333039407532025	1.727
-1.0334079717796387	1.728
-1.0335119482955917	1.729
-1.0336158703516183	1.73
-1.0337197379981584	1.731
-1.033823551285538	1.732
-1.033927310263968	1.733
-1.0340310149835448	1.734
-1.034134665494252	1.735
-1.0342382618459605	1.736
-1.034341804088428	1.737
-1.0344452922713014	1.738
-1.034548726444116	1.739
-1.0346521066562966	1.74
-1.0347554329571576	1.741
-1.034858705395904	1.742
-1.034961924021632	1.743
-1.0350650888833293	1.744
-1.0351682000298756	1.745
-1.0352712575100431	1.746
-1.0353742613724974	1.747
-1.0354772116657975	1.748
-1.0355801084383973	1.749
-1.0356829517386437	1.75
-1.0357857416147807	1.7510000000000001
-1.035888478114947	1.752
-1.0359911612871782	1.7530000000000001
-1.0360937911794055	1.754
-1.0361963678394588	1.7550000000000001
-1.0362988913150646	1.756
-1.0364013616538483	1.7570000000000001
-1.0365037789033338	1.758
-1.0366061431109441	1.7590000000000001
-1.036708454324002	1.76
-1.036810712589731	1.7610000000000001
-1.036912917955254	1.762
-1.037015070467597	1.7630000000000001
-1.0371171701736857	1.764
-1.0372192171203487	1.7650000000000001
-1.0373212113543173	1.766
-1.037423152922226	1.7670000000000001
-1.037525041870612	1.768
-1.037626878245917	1.7690000000000001
-1.0377286620944874	1.77
-1.037830393462574	1.7710000000000001
-1.0379320723963332	1.772
-1.0380336989418266	1.7730000000000001
-1.0381352731450229	1.774
-1.0382367950517963	1.7750000000000001
-1.0383382647079296	1.776
-1.0384396821591113	1.7770000000000001
-1.03854104745094	1.778
-1.038642360628921	1.7790000000000001
-1.0387436217384687	1.78
-1.0388448308249074	1.7810000000000001
-1.0389459879334708	1.782
-1.0390470931093023	1.7830000000000001
-1.0391481463974563	1.784
-1.039249147842898	1.7850000000000001
-1.0393500974905039	1.786
-1.0394509953850626	1.7870000000000001
-1.0395518415712734	1.788
-1.0396526360937506	1.7890000000000001
-1.0397533789970193	1.79
-1.039854070325519	1.7910000000000001
-1.0399547101236035	1.792
-1.0400552984355391	1.793
-1.040155835305508	1.794
-1.0402563207776074	1.795
-1.0403567548958488	1.796
-1.0404571377041603	1.797
-1.040557469246386	1.798
-1.0406577495662863	1.799
-1.040757978707538	1.8
-1.0408581567137365	1.801
-1.0409582836283935	1.802
-1.041058359494939	1.803
-1.041158384356722	1.804
-1.0412583582570094	1.805
-1.0413582812389877	1.806
-1.041458153345762	1.807
-1.0415579746203594	1.808
-1.0416577451057243	1.809
-1.0417574648447239	1.81
-1.0418571338801446	1.811
-1.0419567522546953	1.812
-1.0420563200110062	1.813
-1.0421558371916286	1.814
-1.0422553038390374	1.815
-1.0423547199956291	1.816
-1.0424540857037232	1.817
-1.0425534010055633	1.818
-1.0426526659433157	1.819
-1.0427518805590716	1.82
-1.0428510448948456	1.821
-1.0429501589925774	1.822
-1.0430492228941317	1.823
-1.043148236641298	1.824
-1.0432472002757927	1.825
-1.0433461138392564	1.826
-1.043444977373257	1.827
-1.0435437909192884	1.828
-1.0436425545187722	1.829
-1.0437412682130567	1.83
-1.0438399320434182	1.831
-1.0439385460510595	1.832
-1.0440371102771129	1.833
-1.0441356247626388	1.834
-1.0442340895486262	1.835
-1.0443325046759926	1.836
-1.0444308701855864	1.837
-1.0445291861181842	1.838
-1.0446274525144927	1.839
-1.04472566941515	1.84
-1.0448238368607239	1.841
-1.0449219548917124	1.842
-1.0450200235485456	1.843
-1.045118042871585	1.844
-1.0452160129011232	1.845
-1.045313933677385	1.846
-1.0454118052405286	1.847
-1.0455096276306424	1.848
-1.04560740088775	1.849
-1.0457051250518066	1.85
-1.0458028001627016	1.851
-1.0459004262602571	1.852
-1.0459980033842307	1.853
-1.046095531574313	1.854
-1.046193010870129	1.855
-1.0462904413112393	1.856
-1.046387822937139	1.857
-1.0464851557872585	1.858
-1.0465824399009638	1.859
-1.0466796753175567	1.86
-1.046776862076275	1.861
-1.0468740002162928	1.862
-1.0469710897767215	1.863
-1.0470681307966083	1.864
-1.0471651233149377	1.865
-1.047262067370632	1.866
-1.0473589630025513	1.867
-1.0474558102494926	1.868
-1.0475526091501919	1.869
-1.047649359743323	1.87
-1.0477460620674988	1.871
-1.0478427161612698	1.872
-1.0479393220631277	1.873
-1.0480358798115017	1.874
-1.0481323894447614	1.875
-1.0482288510012159	1.8760000000000001
-1.0483252645191146	1.877
-1.0484216300366467	1.8780000000000001
-1.0485179475919424	1.879
-1.0486142172230724	1.8800000000000001
-1.0487104389680486	1.881
-1.0488066128648237	1.8820000000000001
-1.048902738951292	1.883
-1.0489988172652895	1.8840000000000001
-1.0490948478445947	1.885
-1.0491908307269269	1.8860000000000001
-1.0492867659499485	1.887
-1.0493826535512645	1.8880000000000001
-1.049478493568423	1.889
-1.0495742860389135	1.8900000000000001
-1.0496700310001712	1.891
-1.0497657284895725	1.8920000000000001
-1.0498613785444384	1.893
-1.0499569812020344	1.8940000000000001
-1.0500525364995683	1.895
-1.0501480444741937	1.8960000000000001
-1.0502435051630086	1.897
-1.0503389186030547	1.8980000000000001
-1.0504342848313195	1.899
-1.0505296038847352	1.9000000000000001
-1.05062487580018	1.901
-1.0507201006144762	1.9020000000000001
-1.0508152783643931	1.903
-1.0509104090866461	1.9040000000000001
-1.0510054928178951	1.905
-1.0511005295947489	1.9060000000000001
-1.0511955194537594	1.907
-1.0512904624314285	1.9080000000000001
-1.0513853585642037	1.909
-1.051480207888479	1.9100000000000001
-1.0515750104405963	1.911
-1.0516697662568457	1.9120000000000001
-1.0517644753734636	1.913
-1.0518591378266349	1.9140000000000001
-1.0519537536524934	1.915
-1.05204832288712	1.9160000000000001
-1.0521428455665447	1.917
-1.0522373217267453	1.9180000000000001
-1.0523317514036494	1.919
-1.0524261346331334	1.92
-1.0525204714510226	1.921
-1.0526147618930914	1.922
-1.0527090059950648	1.923
-1.0528032037926165	1.924
-1.0528973553213705	1.925
-1.052991460616901	1.926
-1.053085519714732	1.927
-1.0531795326503386	1.928
-1.053273499459146	1.929
-1.0533674201765302	1.93
-1.0534612948378186	1.931
-1.0535551234782894	1.932
-1.053648906133172	1.933
-1.0537426428376475	1.934
-1.0538363336268486	1.935
-1.0539299785358596	1.936
-1.054023577599717	1.937
-1.0541171308534096	1.938
-1.0542106383318781	1.939
-1.0543041000700157	1.94
-1.0543975161026684	1.941
-1.054490886464635	1.942
-1.0545842111906674	1.943
-1.0546774903154703	1.944
-1.0547707238737016	1.945
-1.0548639118999732	1.946
-1.05495705442885	1.947
-1.0550501514948512	1.948
-1.0551432031324488	1.949
-1.05523620937607	1.95
-1.055329170260096	1.951
-1.0554220858188625	1.952
-1.0555149560866586	1.953
-1.0556077810977293	1.954
-1.0557005608862742	1.955
-1.0557932954864468	1.956
-1.0558859849323576	1.957
-1.0559786292580708	1.958
-1.0560712284976066	1.959
-1.0561637826849406	1.96
-1.0562562918540046	1.961
-1.056348756038685	1.962
-1.0564411752728258	1.963
-1.0565335495902262	1.964
-1.0566258790246412	1.965
-1.0567181636097842	1.966
-1.0568104033793224	1.967
-1.0569025983668818	1.968
-1.056994748606044	1.969
-1.057086854130349	1.97
-1.057178914973292	1.971
-1.057270931168327	1.972
-1.057362902748865	1.973
-1.0574548297482738	1.974
-1.0575467121998798	1.975
-1.0576385501369667	1.976
-1.0577303435927763	1.977
-1.0578220926005086	1.978
-1.0579137971933206	1.979
-1.0580054574043296	1.98
-1.0580970732666097	1.981
-1.0581886448131945	1.982
-1.0582801720770756	1.983
-1.0583716550912041	1.984
-1.0584630938884898	1.985
-1.0585544885018014	1.986
-1.0586458389639668	1.987
-1.0587371453077736	1.988
-1.0588284075659686	1.989
-1.0589196257712583	1.99
-1.0590107999563083	1.991
-1.0591019301537454	1.992
-1.059193016396155	1.993
-1.0592840587160832	1.994
-1.0593750571460356	1.995
-1.0594660117184795	1.996
-1.0595569224658412	1.997
-1.0596477894205085	1.998
-1.0597386126148292	1.999
-1.0598293920811124	2.
-1.059920127851628	2.001
-1.060010819958606	2.0020000000000002
-1.0601014684342394	2.003
-1.0601920733106804	2.004
-1.0602826346200442	2.005
-1.0603731523944069	2.0060000000000002
-1.0604636266658054	2.007
-1.0605540574662393	2.008
-1.0606444448276695	2.009
-1.060734788782019	2.0100000000000002
-1.0608250893611733	2.011
-1.0609153465969792	2.012
-1.0610055605212458	2.013
-1.061095731165745	2.0140000000000002
-1.0611858585622111	2.015
-1.0612759427423415	2.016
-1.0613659837377944	2.017
-1.061455981580193	2.0180000000000002
-1.0615459363011222	2.019
-1.0616358479321297	2.02
-1.0617257165047274	2.021
-1.0618155420503892	2.0220000000000002
-1.061905324600553	2.023
-1.06199506418662	2.024
-1.0620847608399544	2.025
-1.062174414591885	2.0260000000000002
-1.0622640254737035	2.027
-1.062353593516666	2.028
-1.0624431187519918	2.029
-1.0625326012108645	2.0300000000000002
-1.0626220409244322	2.031
-1.062711437923807	2.032
-1.0628007922400649	2.033
-1.0628901039042469	2.0340000000000003
-1.0629793729473582	2.035
-1.0630685994003684	2.036
-1.0631577832942125	2.037
-1.0632469246597895	2.0380000000000003
-1.0633360235279632	2.039
-1.0634250799295635	2.04
-1.0635140938953849	2.041
-1.0636030654561857	2.0420000000000003
-1.0636919946426915	2.043
-1.063780881485592	2.044
-1.063869726015543	2.045
-1.063958528263165	2.0460000000000003
-1.0640472882590453	2.047
-1.0641360060337357	2.048
-1.0642246816177545	2.049
-1.0643133150415862	2.05
-1.06440190633568	2.051
-1.064490455530453	2.052
-1.0645789626562874	2.053
-1.0646674277435306	2.054
-1.0647558508224988	2.055
-1.0648442319234728	2.056
-1.0649325710767006	2.057
-1.0650208683123963	2.058
-1.0651091236607415	2.059
-1.0651973371518833	2.06
-1.0652855088159372	2.061
-1.0653736386829848	2.062
-1.0654617267830744	2.063
-1.0655497731462218	2.064
-1.0656377778024104	2.065
-1.06572574078159	2.066
-1.0658136621136787	2.067
-1.0659015418285613	2.068
-1.06598937995609	2.069
-1.0660771765260855	2.07
-1.0661649315683355	2.071
-1.0662526451125953	2.072
-1.0663403171885883	2.073
-1.0664279478260066	2.074
-1.0665155370545085	2.075
-1.066603084903722	2.076
-1.0666905914032427	2.077
-1.0667780565826341	2.078
-1.0668654804714284	2.079
-1.066952863099126	2.08
-1.0670402044951959	2.081
-1.0671275046890756	2.082
-1.067214763710171	2.083
-1.0673019815878575	2.084
-1.0673891583514774	2.085
-1.067476294030344	2.086
-1.0675633886537383	2.087
-1.0676504422509103	2.088
-1.06773745485108	2.089
-1.0678244264834353	2.09
-1.0679113571771337	2.091
-1.0679982469613025	2.092
-1.0680850958650376	2.093
-1.068171903917405	2.094
-1.0682586711474398	2.095
-1.0683453975841466	2.096
-1.0684320832564997	2.097
-1.0685187281934434	2.098
-1.0686053324238913	2.099
-1.0686918959767269	2.1
-1.0687784188808045	2.101
-1.0688649011649467	2.102
-1.068951342857948	2.103
-1.0690377439885714	2.104
-1.0691241045855515	2.105
-1.069210424677592	2.106
-1.0692967042933672	2.107
-1.0693829434615225	2.108
-1.0694691422106728	2.109
-1.069555300569404	2.11
-1.0696414185662728	2.111
-1.069727496229806	2.112
-1.0698135335885013	2.113
-1.0698995306708274	2.114
-1.069985487505224	2.115
-1.070071404120101	2.116
-1.0701572805438395	2.117
-1.0702431168047923	2.118
-1.0703289129312827	2.119
-1.0704146689516052	2.12
-1.070500384894026	2.121
-1.0705860607867814	2.122
-1.0706716966580803	2.123
-1.0707572925361029	2.124
-1.070842848449	2.125
-1.0709283644248948	2.126
-1.0710138404918816	2.1270000000000002
-1.0710992766780265	2.128
-1.0711846730113677	2.129
-1.0712700295199145	2.13
-1.071355346231648	2.1310000000000002
-1.0714406231745226	2.132
-1.071525860376463	2.133
-1.0716110578653661	2.134
-1.0716962156691023	2.1350000000000002
-1.0717813338155122	2.136
-1.0718664123324104	2.137
-1.0719514512475823	2.138
-1.0720364505887863	2.1390000000000002
-1.072121410383753	2.14
-1.072206330660186	2.141
-1.0722912114457603	2.142
-1.0723760527681239	2.1430000000000002
-1.072460854654898	2.144
-1.0725456171336754	2.145
-1.0726303402320225	2.146
-1.072715023977478	2.1470000000000002
-1.0727996683975538	2.148
-1.0728842735197344	2.149
-1.0729688393714762	2.15
-1.0730533659802108	2.1510000000000002
-1.0731378533733409	2.152
-1.0732223015782438	2.153
-1.073306710622268	2.154
-1.0733910805327371	2.1550000000000002
-1.0734754113369471	2.156
-1.0735597030621675	2.157
-1.0736439557356408	2.158
-1.0737281693845835	2.1590000000000003
-1.0738123440361846	2.16
-1.0738964797176078	2.161
-1.07398057645599	2.162
-1.0740646342784408	2.1630000000000003
-1.0741486532120446	2.164
-1.0742326332838592	2.165
-1.0743165745209153	2.166
-1.0744004769502196	2.1670000000000003
-1.0744843405987499	2.168
-1.07456816549346	2.169
-1.0746519516612767	2.17
-1.0747356991291013	2.1710000000000003
-1.0748194079238085	2.172
-1.0749030780722482	2.173
-1.074986709601243	2.174
-1.0750703025375914	2.1750000000000003
-1.0751538569080648	2.176
-1.0752373727394096	2.177
-1.0753208500583462	2.178
-1.07540428889157	2.179
-1.0754876892657501	2.18
-1.0755710512075305	2.181
-1.07565437474353	2.182
-1.0757376599003414	2.183
-1.0758209067045328	2.184
-1.0759041151826463	2.185
-1.0759872853611996	2.186
-1.0760704172666844	2.187
-1.0761535109255675	2.188
-1.0762365663642905	2.189
-1.076319583609271	2.19
-1.0764025626868992	2.191
-1.0764855036235426	2.192
-1.076568406445543	2.193
-1.0766512711792164	2.194
-1.076734097850856	2.195
-1.0768168864867278	2.196
-1.076899637113075	2.197
-1.0769823497561155	2.198
-1.0770650244420414	2.199
-1.0771476611970217	2.2
-1.0772302600472	2.201
-1.077312821018696	2.202
-1.0773953441376043	2.203
-1.0774778294299954	2.204
-1.0775602769219146	2.205
-1.0776426866393842	2.206
-1.077725058608401	2.207
-1.0778073928549385	2.208
-1.0778896894049452	2.209
-1.0779719482843455	2.21
-1.0780541695190398	2.211
-1.0781363531349046	2.212
-1.078218499157792	2.213
-1.0783006076135306	2.214
-1.0783826785279238	2.215
-1.0784647119267525	2.216
-1.0785467078357729	2.217
-1.0786286662807174	2.218
-1.078710587287295	2.219
-1.0787924708811902	2.22
-1.0788743170880646	2.221
-1.078956125933555	2.222
-1.079037897443276	2.223
-1.0791196316428169	2.224
-1.079201328557745	2.225
-1.0792829882136032	2.226
-1.0793646106359107	2.227
-1.0794461958501642	2.228
-1.0795277438818354	2.229
-1.0796092547563745	2.23
-1.0796907284992072	2.231
-1.0797721651357357	2.232
-1.0798535646913399	2.233
-1.0799349271913754	2.234
-1.0800162526611754	2.235
-1.0800975411260498	2.236
-1.080178792611285	2.237
-1.0802600071421447	2.238
-1.0803411847438693	2.239
-1.0804223254416763	2.24
-1.0805034292607605	2.241
-1.080584496226293	2.242
-1.0806655263634233	2.243
-1.0807465196972768	2.244
-1.0808274762529562	2.245
-1.0809083960555426	2.246
-1.0809892791300926	2.247
-1.0810701255016415	2.248
-1.0811509351952016	2.249
-1.0812317082357616	2.25
-1.0813124446482891	2.251
-1.0813931444577287	2.2520000000000002
-1.0814738076890011	2.253
-1.0815544343670067	2.254
-1.0816350245166215	2.255
-1.0817155781627	2.2560000000000002
-1.0817960953300747	2.257
-1.0818765760435547	2.258
-1.0819570203279274	2.259
-1.0820374282079581	2.2600000000000002
-1.0821177997083893	2.261
-1.0821981348539418	2.262
-1.0822784336693136	2.263
-1.0823586961791816	2.2640000000000002
-1.0824389224081992	2.265
-1.0825191123809983	2.266
-1.0825992661221897	2.267
-1.0826793836563606	2.2680000000000002
-1.0827594650080774	2.269
-1.082839510201884	2.27
-1.0829195192623022	2.271
-1.0829994922138324	2.2720000000000002
-1.0830794290809533	2.273
-1.083159329888121	2.274
-1.0832391946597706	2.275
-1.0833190234203147	2.2760000000000002
-1.083398816194145	2.277
-1.083478573005631	2.278
-1.0835582938791204	2.279
-1.0836379788389396	2.2800000000000002
-1.0837176279093939	2.281
-1.0837972411147658	2.282
-1.0838768184793173	2.283
-1.0839563600272881	2.2840000000000003
-1.0840358657828972	2.285
-1.0841153357703424	2.286
-1.0841947700137986	2.287
-1.0842741685374209	2.2880000000000003
-1.0843535313653418	2.289
-1.0844328585216738	2.29
-1.0845121500305075	2.291
-1.0845914059159119	2.2920000000000003
-1.084670626201935	2.293
-1.0847498109126035	2.294
-1.0848289600719236	2.295
-1.0849080737038803	2.2960000000000003
-1.0849871518324363	2.297
-1.0850661944815347	2.298
-1.0851452016750962	2.299
-1.0852241734370223	2.3000000000000003
-1.0853031097911916	2.301
-1.0853820107614627	2.302
-1.0854608763716735	2.303
-1.0855397066456407	2.3040000000000003
-1.08561850160716	2.305
-1.0856972612800062	2.306
-1.0857759856879339	2.307
-1.0858546748546767	2.308
-1.085933328803947	2.309
-1.0860119475594365	2.31
-1.0860905311448175	2.311
-1.0861690795837395	2.312
-1.0862475928998334	2.313
-1.0863260711167084	2.314
-1.0864045142579537	2.315
-1.0864829223471368	2.316
-1.0865612954078065	2.317
-1.0866396334634896	2.318
-1.086717936537693	2.319
-1.0867962046539033	2.32
-1.0868744378355866	2.321
-1.0869526361061885	2.322
-1.0870307994891344	2.323
-1.0871089280078297	2.324
-1.0871870216856585	2.325
-1.0872650805459858	2.326
-1.0873431046121553	2.327
-1.0874210939074915	2.328
-1.0874990484552984	2.329
-1.0875769682788594	2.33
-1.0876548534014383	2.331
-1.0877327038462783	2.332
-1.087810519636603	2.333
-1.087888300795616	2.334
-1.0879660473465003	2.335
-1.0880437593124195	2.336
-1.0881214367165166	2.337
-1.0881990795819154	2.338
-1.0882766879317196	2.339
-1.0883542617890127	2.34
-1.0884318011768586	2.341
-1.0885093061183009	2.342
-1.088586776636364	2.343
-1.0886642127540525	2.344
-1.0887416144943505	2.345
-1.0888189818802234	2.346
-1.0888963149346158	2.347
-1.088973613680454	2.348
-1.0890508781406432	2.349
-1.0891281083380697	2.35
-1.0892053042956007	2.351
-1.0892824660360823	2.352
-1.0893595935823426	2.353
-1.0894366869571894	2.354
-1.089513746183411	2.355
-1.089590771283777	2.356
-1.089667762281036	2.357
-1.0897447191979186	2.358
-1.0898216420571356	2.359
-1.089898530881378	2.36
-1.0899753856933179	2.361
-1.0900522065156077	2.362
-1.0901289933708813	2.363
-1.0902057462817518	2.364
-1.090282465270815	2.365
-1.0903591503606458	2.366
-1.090435801573801	2.367
-1.0905124189328168	2.368
-1.0905890024602125	2.369
-1.0906655521784856	2.37
-1.0907420681101168	2.371
-1.0908185502775665	2.372
-1.090894998703276	2.373
-1.0909714134096684	2.374
-1.0910477944191468	2.375
-1.091124141754096	2.376
-1.091200455436881	2.3770000000000002
-1.091276735489849	2.378
-1.0913529819353274	2.379
-1.091429194795625	2.38
-1.0915053740930318	2.3810000000000002
-1.0915815198498189	2.382
-1.091657632088238	2.383
-1.0917337108305232	2.384
-1.0918097560988889	2.3850000000000002
-1.0918857679155307	2.386
-1.0919617463026257	2.387
-1.0920376912823326	2.388
-1.092113602876791	2.3890000000000002
-1.0921894811081219	2.39
-1.0922653259984274	2.391
-1.0923411375697918	2.392
-1.09241691584428	2.3930000000000002
-1.0924926608439383	2.394
-1.092568372590795	2.395
-1.0926440511068596	2.396
-1.0927196964141224	2.3970000000000002
-1.0927953085345568	2.398
-1.0928708874901163	2.399
-1.092946433302736	2.4
-1.0930219459943336	2.4010000000000002
-1.0930974255868076	2.402
-1.0931728721020384	2.403
-1.0932482855618877	2.404
-1.0933236659881993	2.4050000000000002
-1.0933990134027987	2.406
-1.0934743278274919	2.407
-1.0935496092840686	2.408
-1.093624857794299	2.4090000000000003
-1.0937000733799351	2.41
-1.0937752560627112	2.411
-1.0938504058643428	2.412
-1.0939255228065277	2.4130000000000003
-1.0940006069109456	2.414
-1.094075658199257	2.415
-1.0941506766931062	2.416
-1.094225662414118	2.4170000000000003
-1.0943006153838992	2.418
-1.094375535624039	2.419
-1.0944504231561087	2.42
-1.0945252780016612	2.4210000000000003
-1.0946001001822314	2.422
-1.0946748897193364	2.423
-1.0947496466344753	2.424
-1.0948243709491294	2.4250000000000003
-1.0948990626847623	2.426
-1.094973721862819	2.427
-1.0950483485047275	2.428
-1.0951229426318974	2.4290000000000003
-1.0951975042657203	2.43
-1.0952720334275707	2.431
-1.0953465301388048	2.432
-1.0954209944207614	2.433
-1.095495426294761	2.434
-1.095569825782107	2.435
-1.0956441929040848	2.436
-1.0957185276819625	2.437
-1.0957928301369892	2.438
-1.0958671002903988	2.439
-1.0959413381634053	2.44
-1.0960155437772057	2.441
-1.0960897171529802	2.442
-1.096163858311891	2.443
-1.0962379672750822	2.444
-1.096312044063681	2.445
-1.0963860886987975	2.446
-1.0964601012015232	2.447
-1.0965340815929328	2.448
-1.0966080298940835	2.449
-1.096681946126015	2.45
-1.0967558303097502	2.451
-1.0968296824662935	2.452
-1.0969035026166327	2.453
-1.0969772907817381	2.454
-1.0970510469825625	2.455
-1.0971247712400416	2.456
-1.0971984635750935	2.457
-1.0972721240086198	2.458
-1.0973457525615042	2.459
-1.0974193492546125	2.46
-1.0974929141087948	2.461
-1.0975664471448836	2.462
-1.0976399483836936	2.463
-1.0977134178460226	2.464
-1.097786855552651	2.465
-1.0978602615243425	2.466
-1.0979336357818439	2.467
-1.0980069783458846	2.468
-1.0980802892371766	2.469
-1.0981535684764157	2.47
-1.0982268160842796	2.471
-1.0983000320814302	2.472
-1.0983732164885116	2.473
-1.0984463693261508	2.474
-1.098519490614958	2.475
-1.0985925803755276	2.476
-1.098665638628435	2.477
-1.0987386653942406	2.478
-1.0988116606934861	2.479
-1.0988846245466992	2.48
-1.0989575569743875	2.481
-1.0990304579970431	2.482
-1.099103327635142	2.483
-1.0991761659091424	2.484
-1.0992489728394867	2.485
-1.0993217484465996	2.486
-1.099394492750889	2.487
-1.099467205772747	2.488
-1.0995398875325486	2.489
-1.0996125380506518	2.49
-1.0996851573473982	2.491
-1.099757745443113	2.492
-1.0998303023581038	2.493
-1.099902828112663	2.494
-1.0999753227270652	2.495
-1.1000477862215692	2.496
-1.100120218616417	2.497
-1.1001926199318333	2.498
-1.1002649901880275	2.499
-1.1003373294051921	2.5
-1.1004096376035026	2.501
-1.1004819148031186	2.5020000000000002
-1.100554161024183	2.503
-1.1006263762868222	2.504
-1.100698560611146	2.505
-1.100770714017249	2.5060000000000002
-1.100842836525207	2.507
-1.100914928155082	2.508
-1.1009869889269184	2.509
-1.1010590188607445	2.5100000000000002
-1.1011310179765712	2.511
-1.1012029862943957	2.512
-1.101274923834196	2.513
-1.1013468306159353	2.5140000000000002
-1.1014187066595607	2.515
-1.1014905519850025	2.516
-1.1015623666121754	2.517
-1.101634150560977	2.5180000000000002
-1.1017059038512893	2.519
-1.1017776265029784	2.52
-1.1018493185358937	2.521
-1.1019209799698684	2.5220000000000002
-1.10199261082472	2.523
-1.1020642111202497	2.524
-1.1021357808762429	2.525
-1.102207320112468	2.5260000000000002
-1.1022788288486791	2.527
-1.1023503071046123	2.528
-1.1024217548999886	2.529
-1.1024931722545133	2.5300000000000002
-1.102564559187875	2.531
-1.102635915719747	2.532
-1.102707241869786	2.533
-1.1027785376576333	2.5340000000000003
-1.102849803102914	2.535
-1.1029210382252372	2.536
-1.1029922430441965	2.537
-1.1030634175793694	2.5380000000000003
-1.1031345618503172	2.539
-1.1032056758765858	2.54
-1.1032767596777053	2.541
-1.1033478132731895	2.5420000000000003
-1.103418836682537	2.543
-1.1034898299252303	2.544
-1.103560793020736	2.545
-1.1036317259885053	2.5460000000000003
-1.1037026288479737	2.547
-1.1037735016185601	2.548
-1.1038443443196693	2.549
-1.1039151569706886	2.5500000000000003
-1.103985939590991	2.551
-1.1040566921999333	2.552
-1.1041274148168567	2.553
-1.104198107461087	2.5540000000000003
-1.1042687701519336	2.555
-1.104339402908691	2.556
-1.1044100057506385	2.557
-1.1044805786970397	2.5580000000000003
-1.1045511217671409	2.559
-1.1046216349801754	2.56
-1.1046921183553597	2.561
-1.1047625719118945	2.562
-1.1048329956689655	2.563
-1.1049033896457439	2.564
-1.104973753861383	2.565
-1.1050440883350232	2.566
-1.105114393085788	2.567
-1.1051846681327857	2.568
-1.1052549134951093	2.569
-1.1053251291918371	2.57
-1.105395315242031	2.571
-1.1054654716647379	2.572
-1.1055355984789896	2.573
-1.105605695703802	2.574
-1.1056757633581773	2.575
-1.1057458014611001	2.576
-1.1058158100315414	2.577
-1.105885789088456	2.578
-1.1059557386507841	2.579
-1.1060256587374504	2.58
-1.1060955493673643	2.581
-1.106165410559421	2.582
-1.1062352423324981	2.583
-1.1063050447054608	2.584
-1.106374817697157	2.585
-1.106444561326421	2.586
-1.1065142756120712	2.587
-1.1065839605729113	2.588
-1.106653616227729	2.589
-1.1067232425952978	2.59
-1.106792839694376	2.591
-1.1068624075437066	2.592
-1.1069319461620184	2.593
-1.1070014555680232	2.594
-1.1070709357804196	2.595
-1.107140386817891	2.596
-1.1072098086991056	2.597
-1.1072792014427157	2.598
-1.1073485650673605	2.599
-1.1074178995916621	2.6
-1.1074872050342295	2.601
-1.1075564814136565	2.602
-1.1076257287485207	2.603
-1.1076949470573858	2.604
-1.1077641363588016	2.605
-1.107833296671301	2.606
-1.107902428013403	2.607
-1.1079715304036128	2.608
-1.1080406038604191	2.609
-1.108109648402297	2.61
-1.1081786640477058	2.611
-1.108247650815091	2.612
-1.1083166087228828	2.613
-1.1083855377894969	2.614
-1.1084544380333343	2.615
-1.108523309472781	2.616
-1.1085921521262088	2.617
-1.1086609660119737	2.618
-1.108729751148419	2.619
-1.1087985075538715	2.62
-1.1088672352466438	2.621
-1.108935934245035	2.622
-1.1090046045673274	2.623
-1.1090732462317914	2.624
-1.1091418592566806	2.625
-1.1092104436602355	2.626
-1.10927899946068	2.6270000000000002
-1.1093475266762267	2.628
-1.1094160253250704	2.629
-1.1094844954253935	2.63
-1.109552936995363	2.6310000000000002
-1.1096213500531318	2.632
-1.1096897346168382	2.633
-1.1097580907046056	2.634
-1.1098264183345439	2.6350000000000002
-1.1098947175247473	2.636
-1.109962988293297	2.637
-1.1100312306582587	2.638
-1.110099444637684	2.6390000000000002
-1.1101676302496104	2.64
-1.110235787512061	2.641
-1.110303916443044	2.642
-1.110372017060554	2.6430000000000002
-1.1104400893825705	2.644
-1.1105081334270597	2.645
-1.1105761492119726	2.646
-1.110644136755246	2.6470000000000002
-1.1107120960748034	2.648
-1.1107800271885524	2.649
-1.1108479301143879	2.65
-1.11091580487019	2.6510000000000002
-1.1109836514738238	2.652
-1.1110514699431415	2.653
-1.1111192602959803	2.654
-1.1111870225501637	2.6550000000000002
-1.1112547567235005	2.656
-1.1113224628337857	2.657
-1.1113901408988	2.658
-1.1114577909363106	2.6590000000000003
-1.1115254129640688	2.66
-1.1115930069998143	2.661
-1.1116605730612708	2.662
-1.1117281111661492	2.6630000000000003
-1.111795621332145	2.664
-1.1118631035769404	2.665
-1.1119305579182046	2.666
-1.1119979843735903	2.6670000000000003
-1.1120653829607385	2.668
-1.1121327536972752	2.669
-1.1122000966008123	2.67
-1.1122674116889486	2.6710000000000003
-1.1123346989792673	2.672
-1.1124019584893392	2.673
-1.1124691902367212	2.674
-1.1125363942389546	2.6750000000000003
-1.1126035705135686	2.676
-1.1126707190780778	2.677
-1.112737839949983	2.678
-1.1128049331467706	2.6790000000000003
-1.1128719986859144	2.68
-1.1129390365848735	2.681
-1.113006046861092	2.682
-1.1130730295320033	2.6830000000000003
-1.1131399846150238	2.684
-1.113206912127558	2.685
-1.113273812086996	2.686
-1.1133406845107148	2.6870000000000003
-1.113407529416076	2.688
-1.113474346820429	2.689
-1.113541136741109	2.69
-1.1136078991954377	2.691
-1.1136746342007227	2.692
-1.1137413417742579	2.693
-1.113808021933324	2.694
-1.1138746746951877	2.695
-1.1139413000771021	2.696
-1.1140078980963066	2.697
-1.1140744687700275	2.698
-1.1141410121154762	2.699
-1.114207528149852	2.7
-1.1142740168903398	2.701
-1.114340478354111	2.702
-1.1144069125583231	2.703
-1.1144733195201213	2.704
-1.1145396992566359	2.705
-1.1146060517849843	2.706
-1.1146723771222704	2.707
-1.1147386752855841	2.708
-1.1148049462920022	2.709
-1.1148711901585886	2.71
-1.1149374069023925	2.711
-1.1150035965404506	2.712
-1.115069759089786	2.713
-1.1151358945674077	2.714
-1.1152020029903127	2.715
-1.1152680843754825	2.716
-1.1153341387398874	2.717
-1.1154001661004829	2.718
-1.115466166474212	2.719
-1.115532139878003	2.72
-1.1155980863287727	2.721
-1.1156640058434228	2.722
-1.1157298984388437	2.723
-1.11579576413191	2.724
-1.1158616029394852	2.725
-1.1159274148784184	2.726
-1.1159931999655457	2.727
-1.1160589582176896	2.728
-1.1161246896516601	2.729
-1.116190394284253	2.73
-1.1162560721322523	2.731
-1.116321723212427	2.732
-1.1163873475415342	2.733
-1.1164529451363172	2.734
-1.1165185160135065	2.735
-1.1165840601898196	2.736
-1.1166495776819598	2.737
-1.1167150685066187	2.738
-1.1167805326804736	2.739
-1.116845970220189	2.74
-1.116911381142417	2.741
-1.1169767654637959	2.742
-1.1170421232009509	2.743
-1.1171074543704937	2.744
-1.117172758989025	2.745
-1.1172380370731299	2.746
-1.1173032886393819	2.747
-1.117368513704341	2.748
-1.1174337122845543	2.749
-1.1174988843965565	2.75
-1.1175640300568683	2.751
-1.1176291492819979	2.7520000000000002
-1.1176942420884404	2.753
-1.1177593084926782	2.754
-1.1178243485111807	2.755
-1.1178893621604045	2.7560000000000002
-1.1179543494567925	2.757
-1.118019310416776	2.758
-1.118084245056772	2.759
-1.118149153393186	2.7600000000000002
-1.1182140354424095	2.761
-1.1182788912208217	2.762
-1.1183437207447886	2.763
-1.1184085240306643	2.7640000000000002
-1.1184733010947885	2.765
-1.1185380519534893	2.766
-1.118602776623082	2.767
-1.1186674751198684	2.7680000000000002
-1.1187321474601382	2.769
-1.1187967936601677	2.77
-1.118861413736221	2.771
-1.118926007704549	2.7720000000000002
-1.1189905755813907	2.773
-1.1190551173829713	2.774
-1.119119633125504	2.775
-1.1191841228251884	2.7760000000000002
-1.119248586498213	2.777
-1.1193130241607525	2.778
-1.1193774358289692	2.779
-1.119441821519012	2.7800000000000002
-1.1195061812470186	2.781
-1.1195705150291133	2.782
-1.1196348228814075	2.783
-1.119699104820001	2.7840000000000003
-1.1197633608609787	2.785
-1.1198275910204165	2.786
-1.1198917953143743	2.787
-1.119955973758902	2.7880000000000003
-1.120020126370035	2.789
-1.1200842531637976	2.79
-1.1201483541562003	2.791
-1.1202124293632423	2.7920000000000003
-1.1202764788009096	2.793
-1.120340502485176	2.794
-1.120404500432002	2.795
-1.1204684726573373	2.7960000000000003
-1.1205324191771175	2.797
-1.120596340007267	2.798
-1.1206602351636963	2.799
-1.1207241046623049	2.8000000000000003
-1.1207879485189787	2.801
-1.120851766749592	2.802
-1.1209155593700078	2.803
-1.1209793263960737	2.8040000000000003
-1.1210430678436272	2.805
-1.1211067837284932	2.806
-1.1211704740664832	2.807
-1.121234138873398	2.8080000000000003
-1.1212977781650246	2.809
-1.1213613919571384	2.81
-1.1214249802655025	2.811
-1.121488543105867	2.8120000000000003
-1.1215520804939705	2.813
-1.1216155924455395	2.814
-1.1216790789762872	2.815
-1.1217425401019157	2.816
-1.1218059758381138	2.817
-1.1218693862005589	2.818
-1.1219327712049159	2.819
-1.121996130866837	2.82
-1.122059465201963	2.821
-1.1221227742259223	2.822
-1.1221860579543308	2.823
-1.1222493164027927	2.824
-1.1223125495868993	2.825
-1.1223757575222304	2.826
-1.1224389402243535	2.827
-1.1225020977088238	2.828
-1.1225652299911852	2.829
-1.1226283370869683	2.83
-1.1226914190116923	2.831
-1.1227544757808636	2.832
-1.1228175074099782	2.833
-1.1228805139145182	2.834
-1.1229434953099544	2.835
-1.1230064516117462	2.836
-1.123069382835339	2.837
-1.1231322889961686	2.838
-1.1231951701096579	2.839
-1.123258026191217	2.84
-1.1233208572562448	2.841
-1.1233836633198826	2.842
-1.1234464443982413	2.843
-1.1235092005059475	2.844
-1.123571931658598	2.845
-1.123634637871531	2.846
-1.1236973191600743	2.847
-1.1237599755395429	2.848
-1.1238226070252393	2.849
-1.1238852136324553	2.85
-1.1239477953764707	2.851
-1.1240103522725529	2.852
-1.1240728843359569	2.853
-1.1241353915819274	2.854
-1.1241978740256964	2.855
-1.1242603316824837	2.856
-1.1243227645674978	2.857
-1.1243851726959355	2.858
-1.1244475560829816	2.859
-1.124509914743809	2.86
-1.1245722486935785	2.861
-1.1246345579474402	2.862
-1.1246968425205317	2.863
-1.1247591024279788	2.864
-1.1248213376848955	2.865
-1.1248835483063848	2.866
-1.1249457343075369	2.867
-1.1250078957034313	2.868
-1.1250700325091354	2.869
-1.125132144739705	2.87
-1.1251942324101838	2.871
-1.125256295535604	2.872
-1.1253183341309871	2.873
-1.1253803482113416	2.874
-1.125442337791665	2.875
-1.1255043028869434	2.876
-1.1255662435121505	2.8770000000000002
-1.1256281596822493	2.878
-1.1256900514121908	2.879
-1.1257519187169143	2.88
-1.1258137616113482	2.8810000000000002
-1.125875580110408	2.882
-1.1259373742289986	2.883
-1.1259991439820136	2.884
-1.1260608893843347	2.8850000000000002
-1.1261226104508317	2.886
-1.1261843071963635	2.887
-1.1262459796357773	2.888
-1.1263076277839086	2.8890000000000002
-1.1263692516555819	2.89
-1.1264308512656094	2.891
-1.1264924266287928	2.892
-1.1265539777599216	2.8930000000000002
-1.1266155046737745	2.894
-1.126677007385118	2.895
-1.1267384859087082	2.896
-1.1267999402592888	2.8970000000000002
-1.1268613704515924	2.898
-1.126922776500341	2.899
-1.1269841584202436	2.9
-1.1270455162259994	2.9010000000000002
-1.1271068499322956	2.902
-1.127168159553808	2.903
-1.1272294451052003	2.904
-1.1272907066011273	2.9050000000000002
-1.1273519440562296	2.906
-1.1274131574851383	2.907
-1.1274743469024724	2.908
-1.1275355123228403	2.9090000000000003
-1.1275966537608382	2.91
-1.127657771231052	2.911
-1.1277188647480552	2.912
-1.1277799343264112	2.9130000000000003
-1.1278409799806717	2.914
-1.1279020017253767	2.915
-1.127962999575056	2.916
-1.1280239735442275	2.9170000000000003
-1.128084923647397	2.918
-1.1281458498990617	2.919
-1.1282067523137052	2.92
-1.1282676309058006	2.9210000000000003
-1.1283284856898104	2.922
-1.1283893166801853	2.923
-1.1284501238913647	2.924
-1.1285109073377781	2.9250000000000003
-1.1285716670338424	2.926
-1.1286324029939647	2.927
-1.1286931152325397	2.928
-1.1287538037639517	2.9290000000000003
-1.1288144686025738	2.93
-1.1288751097627683	2.931
-1.1289357272588862	2.932
-1.1289963211052676	2.9330000000000003
-1.1290568913162409	2.934
-1.129117437906124	2.935
-1.1291779608892238	2.936
-1.1292384602798367	2.9370000000000003
-1.129298936092247	2.938
-1.1293593883407285	2.939
-1.1294198170395437	2.94
-1.1294802222029452	2.9410000000000003
-1.1295406038451739	2.942
-1.1296009619804583	2.943
-1.1296612966230186	2.944
-1.1297216077870629	2.945
-1.1297818954867875	2.946
-1.1298421597363797	2.947
-1.1299024005500138	2.948
-1.129962617941854	2.949
-1.1300228119260545	2.95
-1.1300829825167575	2.951
-1.1301431297280948	2.952
-1.1302032535741866	2.953
-1.130263354069144	2.954
-1.1303234312270654	2.955
-1.1303834850620391	2.956
-1.1304435155881434	2.957
-1.1305035228194433	2.958
-1.1305635067699962	2.959
-1.130623467453846	2.96
-1.130683404885028	2.961
-1.1307433190775646	2.962
-1.1308032100454697	2.963
-1.1308630778027442	2.964
-1.1309229223633797	2.965
-1.1309827437413567	2.966
-1.1310425419506445	2.967
-1.131102317005203	2.968
-1.1311620689189792	2.969
-1.1312217977059114	2.97
-1.1312815033799266	2.971
-1.1313411859549407	2.972
-1.1314008454448592	2.973
-1.1314604818635772	2.974
-1.1315200952249782	2.975
-1.131579685542937	2.976
-1.1316392528313148	2.977
-1.1316987971039651	2.978
-1.131758318374729	2.979
-1.1318178166574382	2.98
-1.1318772919659121	2.981
-1.1319367443139612	2.982
-1.1319961737153843	2.983
-1.1320555801839702	2.984
-1.132114963733497	2.985
-1.132174324377733	2.986
-1.1322336621304339	2.987
-1.1322929770053471	2.988
-1.1323522690162078	2.989
-1.1324115381767417	2.99
-1.1324707845006639	2.991
-1.132530008001679	2.992
-1.13258920869348	2.993
-1.1326483865897508	2.994
-1.1327075417041643	2.995
-1.1327666740503828	2.996
-1.1328257836420588	2.997
-1.1328848704928336	2.998
-1.1329439346163377	2.999
-1.1330029760261926	3.

==> tomodata/tomoPNal2out.dat <==
-0.0013866947017208192	0.427
-0.003978942508713617	0.428
-0.006559111743162547	0.429
-0.0091272970560485	0.43
-0.011683591977279242	0.431
-0.014228088934013904	0.432
-0.016760879268739443	0.433
-0.01928205325691906	0.434
-0.021791700124342	0.435
-0.024289908063987724	0.436
-0.026776764252656633	0.437
-0.029252354867197336	0.438
-0.0317167651004148	0.439
-0.0341700791766689	0.44
-0.036612380367133164	0.441
-0.039043751004742784	0.442
-0.041464272498873904	0.443
-0.043874025349685264	0.444
-0.046273089162212566	0.445
-0.048661542660143414	0.446
-0.0510394636993688	0.447
-0.05340692928120522	0.448
-0.055764015565415395	0.449
-0.05811079788294529	0.45
-0.06044735074841143	0.451
-0.06277374787234498	0.452
-0.06509006217324068	0.453
-0.0673963657893017	0.454
-0.06969273009001051	0.455
-0.07197922568748864	0.456
-0.07425592244758793	0.457
-0.07652288950082678	0.458
-0.07878019525309171	0.459
-0.08102790739613498	0.46
-0.08326609291790875	0.461
-0.08549481811265595	0.462
-0.08771414859086636	0.463
-0.08992414928901177	0.464
-0.09212488447912534	0.465
-0.09431641777819415	0.466
-0.09649881215738017	0.467
-0.09867212995108048	0.468
-0.10083643286582468	0.46900000000000003
-0.10299178198900147	0.47000000000000003
-0.10513823779744051	0.47100000000000003
-0.10727586016583618	0.47200000000000003
-0.10940470837502082	0.47300000000000003
-0.11152484112009256	0.47400000000000003
-0.11363631651840377	0.47500000000000003
-0.1157391921174021	0.47600000000000003
-0.11783352490233502	0.47700000000000004
-0.11991937130383103	0.47800000000000004
-0.12199678720533093	0.47900000000000004
-0.12406582795041457	0.48
-0.12612654834997028	0.481
-0.12817900268927396	0.482
-0.13022324473491914	0.483
-0.13225932774165555	0.484
-0.13428730445908724	0.485
-0.13630722713826757	0.486
-0.13831914753819033	0.487
-0.14032311693216304	0.488
-0.14231918611407754	0.489
-0.1443074054045669	0.49
-0.1462878246570773	0.491
-0.1482604932638292	0.492
-0.15022546016167385	0.493
-0.1521827738378721	0.494
-0.15413248233576415	0.495
-0.1560746332603443	0.496
-0.15800927378376045	0.497
-0.15993645065071593	0.498
-0.16185621018378163	0.499
-0.1637685982886242	0.5
-0.1656736604591563	0.501
-0.16757144178260316	0.502
-0.16946198694447703	0.503
-0.1713453402334926	0.504
-0.1732215455463906	0.505
-0.17509064639268684	0.506
-0.1769526858993588	0.507
-0.1788077068154395	0.508
-0.18065575151655924	0.509
-0.18249686200940318	0.51
-0.1843310799361106	0.511
-0.18615844657859765	0.512
-0.18797900286281904	0.513
-0.1897927893629624	0.514
-0.19159984630558338	0.515
-0.19340021357367088	0.516
-0.19519393071065425	0.517
-0.19698103692435312	0.518
-0.19876157109086376	0.519
-0.2005355717583884	0.52
-0.20230307715100918	0.521
-0.20406412517240385	0.522
-0.20581875340950537	0.523
-0.20756699913611554	0.524
-0.20930889931645133	0.525
-0.2110444906086552	0.526
-0.21277380936823886	0.527
-0.21449689165149355	0.528
-0.2162137732188307	0.529
-0.21792448953809598	0.53
-0.21962907578781377	0.531
-0.22132756686040872	0.532
-0.22301999736535727	0.533
-0.2247064016323132	0.534
-0.2263868137141748	0.535
-0.22806126739012253	0.536
-0.22972979616859737	0.537
-0.23139243329025252	0.538
-0.2330492117308539	0.539
-0.23470016420414297	0.54
-0.23634532316466375	0.541
-0.2379847208105377	0.542
-0.23961838908622035	0.543
-0.24124635968520106	0.544
-0.24286866405267465	0.545
-0.24448533338817405	0.546
-0.24609639864817112	0.547
-0.2477018905486349	0.548
-0.2493018395675586	0.549
-0.25089627594745595	0.55
-0.2524852296978164	0.551
-0.2540687305975329	0.552
-0.25564680819729496	0.553
-0.2572194918219512	0.554
-0.25878681057283615	0.555
-0.26034879333007194	0.556
-0.2619054687548377	0.557
-0.2634568652916016	0.558
-0.2650030111703382	0.559
-0.2665439344087019	0.56
-0.26807966281417966	0.561
-0.2696102239862165	0.562
-0.27113564531830836	0.5630000000000001
-0.27265595400007286	0.5640000000000001
-0.2741711770192858	0.5650000000000001
-0.2756813411639033	0.5660000000000001
-0.27718647302404587	0.5670000000000001
-0.27868659899396386	0.5680000000000001
-0.28018174527397594	0.5690000000000001
-0.2816719378723825	0.5700000000000001
-0.2831572026073578	0.5710000000000001
-0.28463756510881	0.5720000000000001
-0.2861130508202295	0.5730000000000001
-0.28758368500050135	0.5740000000000001
-0.28904949272570996	0.5750000000000001
-0.29051049889090175	0.5760000000000001
-0.2919667282118441	0.577
-0.2934182052267542	0.578
-0.29486495429800025	0.579
-0.296306999613801	0.58
-0.2977443651898766	0.581
-0.2991770748711065	0.582
-0.3006051523331473	0.583
-0.30202862108404305	0.584
-0.30344750446580626	0.585
-0.304861825655988	0.586
-0.3062716076692247	0.587
-0.3076768733587654	0.588
-0.30907764541798394	0.589
-0.3104739463818699	0.59
-0.31186579862850305	0.591
-0.31325322438050934	0.592
-0.31463624570650267	0.593
-0.3160148845225031	0.594
-0.31738916259334504	0.595
-0.31875910153406395	0.596
-0.3201247228112711	0.597
-0.32148604774450557	0.598
-0.3228430975075782	0.599
-0.3241958931298947	0.6
-0.32554445549776334	0.601
-0.3268888053556891	0.602
-0.3282289633076567	0.603
-0.329564949818386	0.604
-0.3308967852145902	0.605
-0.3322244896862046	0.606
-0.3335480832876101	0.607
-0.3348675859388402	0.608
-0.3361830174267725	0.609
-0.3374943974063085	0.61
-0.338801745401542	0.611
-0.34010508080690804	0.612
-0.34140442288832407	0.613
-0.3426997907843205	0.614
-0.3439912035071486	0.615
-0.34527867994388806	0.616
-0.34656223885753207	0.617
-0.3478418988880693	0.618
-0.3491176785535425	0.619
-0.3503895962511093	0.62
-0.35165767025808126	0.621
-0.35292191873295076	0.622
-0.35418235971641576	0.623
-0.3554390111323852	0.624
-0.35669189078897345	0.625
-0.35794101637949005	0.626
-0.35918640548341363	0.627
-0.36042807556735557	0.628
-0.3616660439860151	0.629
-0.36290032798312244	0.63
-0.36413094469237295	0.631
-0.3653579111383513	0.632
-0.3665812442374441	0.633
-0.36780096079874497	0.634
-0.36901707752494634	0.635
-0.37022961101322854	0.636
-0.3714385777561309	0.637
-0.3726439941424202	0.638
-0.3738458764579475	0.639
-0.3750442408864952	0.64
-0.3762391035106161	0.641
-0.37743048031246534	0.642
-0.3786183871746197	0.643
-0.37980283988089103	0.644
-0.38098385411713204	0.645
-0.3821614454720316	0.646
-0.3833356294379019	0.647
-0.38450642141145847	0.648
-0.3856738366945944	0.649
-0.3868378904951398	0.65
-0.3879985979276206	0.651
-0.38915597401400737	0.652
-0.3903100336844526	0.653
-0.3914607917780273	0.654
-0.3926082630434443	0.655
-0.39375246213977666	0.656
-0.39489340363717035	0.657
-0.3960311020175465	0.658
-0.3971655716752977	0.659
-0.39829682691797896	0.66
-0.3994248819669899	0.661
-0.4005497509582502	0.662
-0.40167144794287113	0.663
-0.4027899868878147	0.664
-0.40390538167655127	0.665
-0.405017646109711	0.666
-0.4061267939057227	0.667
-0.4072328387014551	0.668
-0.40833579405284415	0.669
-0.40943567343551823	0.67
-0.410532490245417	0.671
-0.4116262577994027	0.672
-0.4127169893358677	0.673
-0.4138046980153325	0.674
-0.41488939692104204	0.675
-0.4159710990595544	0.676
-0.41704981736132335	0.677
-0.41812556468127526	0.678
-0.4191983537993815	0.679
-0.4202681974212258	0.68
-0.42133510817856396	0.681
-0.42239909862987934	0.682
-0.4234601812609341	0.683
-0.4245183684853143	0.684
-0.4255736726449688	0.685
-0.426626106010745	0.686
-0.4276756807829189	0.687
-0.4287224090917184	0.6880000000000001
-0.4297663029978449	0.6890000000000001
-0.43080737449298767	0.6900000000000001
-0.4318456355003331	0.6910000000000001
-0.4328810978750708	0.6920000000000001
-0.43391377340489573	0.6930000000000001
-0.4349436738105016	0.6940000000000001
-0.4359708107460737	0.6950000000000001
-0.4369951957997757	0.6960000000000001
-0.4380168404942329	0.6970000000000001
-0.4390357562870088	0.6980000000000001
-0.4400519545710776	0.6990000000000001
-0.44106544667529723	0.7000000000000001
-0.4420762438648712	0.7010000000000001
-0.44308435734180923	0.7020000000000001
-0.44408979824538547	0.7030000000000001
-0.4450925776525893	0.704
-0.44609270657857397	0.705
-0.447090195977102	0.706
-0.4480850567409823	0.707
-0.44907729970250965	0.708
-0.45006693563389416	0.709
-0.4510539752476925	0.71
-0.45203842919722903	0.711
-0.4530203080770192	0.712
-0.4539996224231855	0.713
-0.4549763827138703	0.714
-0.45595059936964627	0.715
-0.45692228275392127	0.716
-0.4578914431733418	0.717
-0.4588580908781904	0.718
-0.4598222360627831	0.719
-0.4607838888658583	0.72
-0.4617430593709669	0.721
-0.46269975760685733	0.722
-0.4636539935478568	0.723
-0.4646057771142485	0.724
-0.4655551181726481	0.725
-0.46650202653637496	0.726
-0.46744651196581927	0.727
-0.46838858416880885	0.728
-0.469328252800971	0.729
-0.4702655274660912	0.73
-0.4712004177164688	0.731
-0.47213293305326953	0.732
-0.47306308292687677	0.733
-0.4739908767372363	0.734
-0.4749163238342018	0.735
-0.47583943351787494	0.736
-0.47676021503894334	0.737
-0.47767867759901583	0.738
-0.4785948303509555	0.739
-0.4795086823992078	0.74
-0.48042024280012796	0.741
-0.481329520562305	0.742
-0.4822365246468825	0.743
-0.4831412639678781	0.744
-0.4840437473924976	0.745
-0.48494398374145015	0.746
-0.48584198178925736	0.747
-0.4867377502645621	0.748
-0.48763129785043363	0.749
-0.4885226331846695	0.75
-0.48941176486009885	0.751
-0.49029870142487747	0.752
-0.49118345138278324	0.753
-0.49206602319351195	0.754
-0.49294642527296395	0.755
-0.493824665993537	0.756
-0.49470075368440725	0.757
-0.4955746966318162	0.758
-0.49644650307935073	0.759
-0.4973161812282215	0.76
-0.49818373923754106	0.761
-0.4990491852245962	0.762
-0.49991252726512236	0.763
-0.5007737733935714	0.764
-0.5016329316033808	0.765
-0.5024900098472405	0.766
-0.5033450160373516	0.767
-0.5041979580456942	0.768
-0.505048843704281	0.769
-0.5058976808054186	0.77
-0.5067444771019601	0.771
-0.5075892403075594	0.772
-0.5084319780969215	0.773
-0.5092726981060528	0.774
-0.5101114079325074	0.775
-0.510948115135632	0.776
-0.5117828272368088	0.777
-0.5126155517196996	0.778
-0.5134462960304812	0.779
-0.5142750675780855	0.78
-0.5151018737344345	0.781
-0.5159267218346747	0.782
-0.5167496191774068	0.783
-0.5175705730249195	0.784
-0.5183895906034145	0.785
-0.5192066791032359	0.786
-0.5200218456790925	0.787
-0.5208350974502828	0.788
-0.5216464415009151	0.789
-0.5224558848801277	0.79
-0.5232634346023081	0.791
-0.5240690976473062	0.792
-0.5248728809606523	0.793
-0.5256747914537677	0.794
-0.5264748360041769	0.795
-0.5272730214557173	0.796
-0.5280693546187483	0.797
-0.5288638422703555	0.798
-0.5296564911545579	0.799
-0.5304473079825103	0.8
-0.5312362994327042	0.801
-0.5320234721511712	0.802
-0.5328088327516782	0.803
-0.5335923878159267	0.804
-0.5343741438937484	0.805
-0.5351541075032997	0.806
-0.5359322851312538	0.807
-0.5367086832329927	0.808
-0.5374833082327977	0.809
-0.5382561665240366	0.81
-0.5390272644693521	0.811
-0.5397966084008471	0.812
-0.5405642046202698	0.8130000000000001
-0.5413300593991953	0.8140000000000001
-0.5420941789792083	0.8150000000000001
-0.542856569572084	0.8160000000000001
-0.5436172373599646	0.8170000000000001
-0.5443761884955405	0.8180000000000001
-0.5451334291022242	0.8190000000000001
-0.5458889652743256	0.8200000000000001
-0.5466428030772268	0.8210000000000001
-0.5473949485475541	0.8220000000000001
-0.5481454076933481	0.8230000000000001
-0.5488941864942358	0.8240000000000001
-0.5496412909015984	0.8250000000000001
-0.5503867268387374	0.8260000000000001
-0.5511305002010436	0.8270000000000001
-0.5518726168561602	0.8280000000000001
-0.552613082644147	0.8290000000000001
-0.553351903377644	0.8300000000000001
-0.5540890848420318	0.8310000000000001
-0.5548246327955924	0.8320000000000001
-0.5555585529696693	0.833
-0.5562908510688235	0.834
-0.5570215327709928	0.835
-0.5577506037276451	0.836
-0.5584780695639359	0.837
-0.5592039358788591	0.838
-0.5599282082454018	0.839
-0.5606508922106935	0.84
-0.561371993296158	0.841
-0.5620915169976628	0.842
-0.5628094687856658	0.843
-0.5635258541053634	0.844
-0.5642406783768367	0.845
-0.5649539469951959	0.846
-0.565665665330725	0.847
-0.5663758387290245	0.848
-0.567084472511153	0.849
-0.5677915719737694	0.85
-0.5684971423892711	0.851
-0.5692011890059344	0.852
-0.5699037170480529	0.853
-0.5706047317160731	0.854
-0.5713042381867312	0.855
-0.572002241613189	0.856
-0.5726987471251672	0.857
-0.5733937598290791	0.858
-0.5740872848081632	0.859
-0.5747793271226134	0.86
-0.5754698918097121	0.861
-0.5761589838839579	0.862
-0.5768466083371934	0.863
-0.5775327701387356	0.864
-0.5782174742355022	0.865
-0.5789007255521358	0.866
-0.5795825289911324	0.867
-0.5802628894329626	0.868
-0.5809418117361972	0.869
-0.581619300737629	0.87
-0.5822953612523952	0.871
-0.5829699980740977	0.872
-0.5836432159749245	0.873
-0.5843150197057678	0.874
-0.5849854139963433	0.875
-0.5856544035553076	0.876
-0.5863219930703754	0.877
-0.5869881872084364	0.878
-0.5876529906156692	0.879
-0.5883164079176573	0.88
-0.5889784437195017	0.881
-0.5896391026059354	0.882
-0.5902983891414347	0.883
-0.5909563078703309	0.884
-0.5916128633169218	0.885
-0.5922680599855809	0.886
-0.5929219023608672	0.887
-0.5935743949076343	0.888
-0.5942255420711372	0.889
-0.5948753482771405	0.89
-0.5955238179320244	0.891
-0.5961709554228903	0.892
-0.5968167651176662	0.893
-0.5974612513652114	0.894
-0.5981044184954194	0.895
-0.5987462708193212	0.896
-0.5993868126291881	0.897
-0.6000260481986323	0.898
-0.6006639817827093	0.899
-0.6013006176180171	0.9
-0.6019359599227958	0.901
-0.602570012897028	0.902
-0.603202780722535	0.903
-0.603834267563077	0.904
-0.6044644775644473	0.905
-0.6050934148545718	0.906
-0.6057210835436025	0.907
-0.6063474877240141	0.908
-0.6069726314706977	0.909
-0.6075965188410554	0.91
-0.6082191538750925	0.911
-0.6088405405955128	0.912
-0.6094606830078075	0.913
-0.6100795851003489	0.914
-0.6106972508444811	0.915
-0.6113136841946104	0.916
-0.6119288890882938	0.917
-0.6125428694463301	0.918
-0.6131556291728475	0.919
-0.6137671721553922	0.92
-0.6143775022650156	0.921
-0.6149866233563607	0.922
-0.6155945392677504	0.923
-0.6162012538212711	0.924
-0.6168067708228596	0.925
-0.6174110940623873	0.926
-0.6180142273137444	0.927
-0.618616174334924	0.928
-0.6192169388681044	0.929
-0.6198165246397329	0.93
-0.6204149353606075	0.931
-0.6210121747259583	0.932
-0.6216082464155285	0.933
-0.6222031540936551	0.934
-0.6227969014093497	0.935
-0.6233894919963772	0.936
-0.6239809294733352	0.937
-0.6245712174437327	0.9380000000000001
-0.6251603594960675	0.9390000000000001
-0.6257483592039054	0.9400000000000001
-0.6263352201259554	0.9410000000000001
-0.6269209458061481	0.9420000000000001
-0.6275055397737106	0.9430000000000001
-0.6280890055432423	0.9440000000000001
-0.6286713466147913	0.9450000000000001
-0.6292525664739279	0.9460000000000001
-0.6298326685918193	0.9470000000000001
-0.6304116564253041	0.9480000000000001
-0.6309895334169636	0.9490000000000001
-0.6315663029951983	0.9500000000000001
-0.6321419685742969	0.9510000000000001
-0.6327165335545101	0.9520000000000001
-0.6332900013221215	0.9530000000000001
-0.63386237524952	0.9540000000000001
-0.6344336586952685	0.9550000000000001
-0.6350038550041764	0.9560000000000001
-0.6355729675073675	0.9570000000000001
-0.6361409995223506	0.9580000000000001
-0.6367079543530882	0.9590000000000001
-0.6372738352900652	0.96
-0.6378386456103567	0.961
-0.6384023885776964	0.962
-0.6389650674425431	0.963
-0.639526685442148	0.964
-0.6400872458006219	0.965
-0.6406467517290003	0.966
-0.6412052064253098	0.967
-0.6417626130746327	0.968
-0.642318974849173	0.969
-0.6428742949083196	0.97
-0.6434285763987118	0.971
-0.6439818224543028	0.972
-0.6445340361964218	0.973
-0.6450852207338387	0.974
-0.6456353791628255	0.975
-0.6461845145672194	0.976
-0.6467326300184838	0.977
-0.6472797285757713	0.978
-0.6478258132859828	0.979
-0.6483708871838296	0.98
-0.6489149532918941	0.981
-0.6494580146206885	0.982
-0.650000074168716	0.983
-0.6505411349225294	0.984
-0.651081199856789	0.985
-0.6516202719343244	0.986
-0.6521583541061888	0.987
-0.6526954493117201	0.988
-0.653231560478597	0.989
-0.6537666905228966	0.99
-0.6543008423491516	0.991
-0.6548340188504059	0.992
-0.6553662229082726	0.993
-0.6558974573929884	0.994
-0.6564277251634695	0.995
-0.6569570290673676	0.996
-0.6574853719411243	0.997
-0.6580127566100255	0.998
-0.6585391858882566	0.999
-0.6590646625789551	1.
-0.6595891894742663	1.0010000000000001
-0.6601127693553941	1.002
-0.6606354049926566	1.0030000000000001
-0.6611570991455373	1.004
-0.6616778545627376	1.0050000000000001
-0.6621976739822302	1.006
-0.6627165601313088	1.0070000000000001
-0.6632345157266419	1.008
-0.6637515434743229	1.0090000000000001
-0.6642676460699208	1.01
-0.6647828261985311	1.0110000000000001
-0.6652970865348272	1.012
-0.6658104297431086	1.0130000000000001
-0.666322858477352	1.014
-0.6668343753812607	1.0150000000000001
-0.6673449830883134	1.016
-0.667854684221813	1.0170000000000001
-0.6683634813949361	1.018
-0.6688713772107805	1.0190000000000001
-0.6693783742624132	1.02
-0.6698844751329198	1.0210000000000001
-0.6703896823954499	1.022
-0.670893998613266	1.0230000000000001
-0.6713974263397895	1.024
-0.6718999681186475	1.025
-0.6724016264837206	1.026
-0.6729024039591874	1.027
-0.6734023030595717	1.028
-0.6739013262897873	1.029
-0.6743994761451837	1.03
-0.6748967551115916	1.031
-0.6753931656653681	1.032
-0.6758887102734398	1.033
-0.6763833913933492	1.034
-0.6768772114732975	1.035
-0.6773701729521896	1.036
-0.6778622782596765	1.037
-0.6783535298161996	1.038
-0.6788439300330336	1.039
-0.67933348131233	1.04
-0.6798221860471586	1.041
-0.6803100466215516	1.042
-0.6807970654105436	1.043
-0.6812832447802164	1.044
-0.681768587087738	1.045
-0.6822530946814065	1.046
-0.6827367699006893	1.047
-0.6832196150762657	1.048
-0.6837016325300672	1.049
-0.6841828245753175	1.05
-0.6846631935165747	1.051
-0.685142741649769	1.052
-0.6856214712622444	1.053
-0.6860993846327977	1.054
-0.6865764840317188	1.055
-0.6870527717208288	1.056
-0.6875282499535197	1.057
-0.6880029209747933	1.058
-0.6884767870213	1.059
-0.6889498503213766	1.06
-0.6894221130950849	1.061
-0.6898935775542497	1.062
-0.690364245902497	1.063
-0.6908341203352909	1.064
-0.6913032030399706	1.065
-0.6917714961957897	1.066
-0.69223900197395	1.067
-0.6927057225376415	1.068
-0.6931716600420766	1.069
-0.6936368166345273	1.07
-0.694101194454362	1.071
-0.6945647956330806	1.072
-0.6950276222943506	1.073
-0.6954896765540424	1.074
-0.6959509605202653	1.075
-0.6964114762934027	1.076
-0.6968712259661463	1.077
-0.6973302116235316	1.078
-0.6977884353429725	1.079
-0.6982458991942956	1.08
-0.6987026052397742	1.081
-0.6991585555341634	1.082
-0.6996137521247326	1.083
-0.7000681970513006	1.084
-0.7005218923462677	1.085
-0.7009748400346502	1.086
-0.7014270421341132	1.087
-0.7018785006550042	1.088
-0.7023292176003841	1.089
-0.7027791949660622	1.09
-0.7032284347406266	1.091
-0.7036769389054786	1.092
-0.7041247094348627	1.093
-0.7045717482959	1.094
-0.70501805744862	1.095
-0.7054636388459906	1.096
-0.7059084944339516	1.097
-0.7063526261514456	1.098
-0.7067960359304472	1.099
-0.7072387256959963	1.1
-0.7076806973662285	1.101
-0.7081219528524045	1.102
-0.708562494058941	1.103
-0.709002322883442	1.104
-0.7094414412167281	1.105
-0.7098798509428667	1.106
-0.7103175539392009	1.107
-0.7107545520763817	1.108
-0.7111908472183947	1.109
-0.7116264412225907	1.11
-0.7120613359397154	1.111
-0.7124955332139378	1.112
-0.7129290348828783	1.113
-0.7133618427776398	1.114
-0.7137939587228338	1.115
-0.7142253845366107	1.116
-0.7146561220306867	1.117
-0.715086173010373	1.118
-0.7155155392746034	1.119
-0.7159442226159621	1.12
-0.7163722248207114	1.121
-0.7167995476688199	1.122
-0.7172261929339886	1.123
-0.71765216238368	1.124
-0.7180774577791433	1.125
-0.7185020808754432	1.1260000000000001
-0.7189260334214855	1.127
-0.7193493171600447	1.1280000000000001
-0.7197719338277896	1.129
-0.720193885155311	1.1300000000000001
-0.7206151728671467	1.131
-0.7210357986818092	1.1320000000000001
-0.7214557643118105	1.133
-0.721875071463688	1.1340000000000001
-0.7222937218380314	1.135
-0.7227117171295079	1.1360000000000001
-0.723129059026886	1.137
-0.7235457492130644	1.1380000000000001
-0.7239617893650936	1.139
-0.7243771811542041	1.1400000000000001
-0.7247919262458287	1.141
-0.7252060262996295	1.1420000000000001
-0.7256194829695216	1.143
-0.7260322979036979	1.1440000000000001
-0.7264444727446537	1.145
-0.7268560091292111	1.1460000000000001
-0.7272669086885427	1.147
-0.7276771730481973	1.1480000000000001
-0.7280868038281215	1.149
-0.7284958026426857	1.1500000000000001
-0.7289041711007069	1.151
-0.7293119108054722	1.1520000000000001
-0.7297190233547628	1.153
-0.7301255103408776	1.154
-0.7305313733506552	1.155
-0.7309366139654992	1.156
-0.7313412337613991	1.157
-0.7317452343089542	1.158
-0.7321486171733969	1.159
-0.7325513839146143	1.16
-0.7329535360871722	1.161
-0.7333550752403354	1.162
-0.733756002918093	1.163
-0.7341563206591778	1.164
-0.7345560299970906	1.165
-0.7349551324601207	1.166
-0.7353536295713693	1.167
-0.7357515228487692	1.168
-0.736148813805109	1.169
-0.7365455039480527	1.17
-0.7369415947801624	1.171
-0.7373370877989194	1.172
-0.7377319844967447	1.173
-0.7381262863610208	1.174
-0.7385199948741138	1.175
-0.7389131115133922	1.176
-0.7393056377512494	1.177
-0.7396975750551233	1.178
-0.7400889248875185	1.179
-0.7404796887060253	1.18
-0.7408698679633412	1.181
-0.7412594641072898	1.182
-0.7416484785808434	1.183
-0.7420369128221407	1.184
-0.7424247682645084	1.185
-0.7428120463364811	1.186
-0.7431987484618197	1.187
-0.7435848760595332	1.188
-0.7439704305438964	1.189
-0.7443554133244713	1.19
-0.744739825806125	1.191
-0.7451236693890498	1.192
-0.7455069454687832	1.193
-0.7458896554362245	1.194
-0.7462718006776577	1.195
-0.7466533825747672	1.196
-0.747034402504658	1.197
-0.7474148618398749	1.198
-0.7477947619484204	1.199
-0.7481741041937737	1.2
-0.7485528899349095	1.201
-0.7489311205263157	1.202
-0.7493087973180129	1.203
-0.749685921655571	1.204
-0.7500624948801292	1.205
-0.7504385183284127	1.206
-0.7508139933327517	1.207
-0.7511889212210981	1.208
-0.7515633033170452	1.209
-0.7519371409398433	1.21
-0.7523104354044189	1.211
-0.752683188021391	1.212
-0.7530554000970905	1.213
-0.7534270729335754	1.214
-0.7537982078286497	1.215
-0.7541688060758798	1.216
-0.754538868964612	1.217
-0.7549083977799893	1.218
-0.7552773938029691	1.219
-0.755645858310339	1.22
-0.7560137925747347	1.221
-0.7563811978646554	1.222
-0.7567480754444824	1.223
-0.7571144265744938	1.224
-0.7574802525108821	1.225
-0.7578455545057704	1.226
-0.7582103338072286	1.227
-0.7585745916592894	1.228
-0.7589383293019653	1.229
-0.7593015479712641	1.23
-0.7596642488992047	1.231
-0.7600264333138346	1.232
-0.7603881024392429	1.233
-0.7607492574955795	1.234
-0.761109899699068	1.235
-0.7614700302620233	1.236
-0.7618296503928659	1.237
-0.7621887612961384	1.238
-0.7625473641725201	1.239
-0.762905460218843	1.24
-0.763263050628107	1.241
-0.7636201365894945	1.242
-0.7639767192883861	1.243
-0.7643327999063763	1.244
-0.7646883796212871	1.245
-0.7650434596071838	1.246
-0.7653980410343901	1.247
-0.7657521250695016	1.248
-0.7661057128754029	1.249
-0.7664588056112793	1.25
-0.7668114044326341	1.2510000000000001
-0.7671635104913012	1.252
-0.7675151249354606	1.2530000000000001
-0.7678662489096524	1.254
-0.7682168835547913	1.2550000000000001
-0.7685670300081805	1.256
-0.7689166894035266	1.2570000000000001
-0.7692658628709528	1.258
-0.7696145515370135	1.2590000000000001
-0.7699627565247085	1.26
-0.7703104789534965	1.2610000000000001
-0.7706577199393088	1.262
-0.7710044805945641	1.2630000000000001
-0.7713507620281804	1.264
-0.7716965653455912	1.2650000000000001
-0.7720418916487565	1.266
-0.7723867420361783	1.2670000000000001
-0.7727311176029129	1.268
-0.7730750194405851	1.2690000000000001
-0.7734184486374008	1.27
-0.7737614062781613	1.2710000000000001
-0.7741038934442751	1.272
-0.7744459112137726	1.2730000000000001
-0.7747874606613183	1.274
-0.7751285428582242	1.2750000000000001
-0.7754691588724621	1.276
-0.775809309768678	1.2770000000000001
-0.7761489966082031	1.278
-0.7764882204490685	1.2790000000000001
-0.7768269823460162	1.28
-0.7771652833505133	1.281
-0.7775031245107635	1.282
-0.7778405068717205	1.283
-0.7781774314750998	1.284
-0.778513899359392	1.285
-0.7788499115598745	1.286
-0.7791854691086239	1.287
-0.7795205730345288	1.288
-0.7798552243633016	1.289
-0.7801894241174908	1.29
-0.7805231733164932	1.291
-0.7808564729765662	1.292
-0.7811893241108391	1.293
-0.7815217277293255	1.294
-0.7818536848389355	1.295
-0.7821851964434873	1.296
-0.7825162635437188	1.297
-0.7828468871372996	1.298
-0.7831770682188423	1.299
-0.7835068077799151	1.3
-0.7838361068090524	1.301
-0.7841649662917665	1.302
-0.7844933872105595	1.303
-0.7848213705449348	1.304
-0.7851489172714077	1.305
-0.7854760283635175	1.306
-0.7858027047918381	1.307
-0.7861289475239904	1.308
-0.7864547575246521	1.309
-0.78678013575557	1.31
-0.7871050831755698	1.311
-0.7874296007405686	1.312
-0.7877536894035843	1.313
-0.7880773501147483	1.314
-0.788400583821315	1.315
-0.7887233914676728	1.316
-0.7890457739953557	1.317
-0.7893677323430535	1.318
-0.7896892674466222	1.319
-0.7900103802390948	1.32
-0.7903310716506927	1.321
-0.7906513426088347	1.322
-0.7909711940381494	1.323
-0.7912906268604839	1.324
-0.791609641994915	1.325
-0.7919282403577601	1.326
-0.7922464228625862	1.327
-0.7925641904202214	1.328
-0.7928815439387641	1.329
-0.7931984843235945	1.33
-0.7935150124773833	1.331
-0.7938311293001028	1.332
-0.7941468356890357	1.333
-0.7944621325387874	1.334
-0.7947770207412933	1.335
-0.7950915011858307	1.336
-0.7954055747590277	1.337
-0.7957192423448729	1.338
-0.7960325048247258	1.339
-0.7963453630773263	1.34
-0.7966578179788042	1.341
-0.7969698704026895	1.342
-0.7972815212199206	1.343
-0.7975927712988554	1.344
-0.7979036215052805	1.345
-0.7982140727024196	1.346
-0.7985241257509442	1.347
-0.7988337815089827	1.348
-0.7991430408321293	1.349
-0.7994519045734539	1.35
-0.7997603735835105	1.351
-0.8000684487103481	1.352
-0.8003761307995181	1.353
-0.800683420694084	1.354
-0.8009903192346318	1.355
-0.8012968272592769	1.356
-0.8016029456036745	1.357
-0.8019086751010289	1.358
-0.8022140165821013	1.359
-0.80251897087522	1.36
-0.8028235388062877	1.361
-0.8031277211987922	1.362
-0.8034315188738135	1.363
-0.803734932650034	1.364
-0.8040379633437461	1.365
-0.804340611768862	1.366
-0.8046428787369209	1.367
-0.8049447650570991	1.368
-0.8052462715362175	1.369
-0.805547398978751	1.37
-0.8058481481868363	1.371
-0.8061485199602807	1.372
-0.8064485150965708	1.373
-0.80674813439088	1.374
-0.8070473786360781	1.375
-0.8073462486227386	1.3760000000000001
-0.8076447451391474	1.377
-0.8079428689713114	1.3780000000000001
-0.808240620902966	1.379
-0.8085380017155833	1.3800000000000001
-0.8088350121883816	1.381
-0.8091316530983317	1.3820000000000001
-0.809427925220166	1.383
-0.8097238293263865	1.3840000000000001
-0.8100193661872725	1.385
-0.8103145365708889	1.3860000000000001
-0.8106093412430936	1.387
-0.8109037809675463	1.3880000000000001
-0.8111978565057154	1.389
-0.8114915686168865	1.3900000000000001
-0.8117849180581702	1.391
-0.8120779055845094	1.3920000000000001
-0.8123705319486878	1.393
-0.8126627979013366	1.3940000000000001
-0.8129547041909425	1.395
-0.8132462515638569	1.3960000000000001
-0.8135374407643006	1.397
-0.813828272534374	1.3980000000000001
-0.8141187476140633	1.399
-0.8144088667412485	1.4000000000000001
-0.8146986306517104	1.401
-0.8149880400791386	1.4020000000000001
-0.8152770957551387	1.403
-0.8155657984092399	1.4040000000000001
-0.8158541487689013	1.405
-0.8161421475595214	1.4060000000000001
-0.8164297955044431	1.407
-0.816717093324962	1.408
-0.8170040417403344	1.409
-0.8172906414677827	1.41
-0.8175768932225043	1.411
-0.8178627977176774	1.412
-0.8181483556644692	1.413
-0.8184335677720427	1.414
-0.818718434747563	1.415
-0.8190029572962052	1.416
-0.8192871361211611	1.417
-0.8195709719236461	1.418
-0.819854465402907	1.419
-0.8201376172562266	1.42
-0.820420428178933	1.421
-0.8207028988644063	1.422
-0.8209850300040831	1.423
-0.8212668222874664	1.424
-0.8215482764021298	1.425
-0.8218293930337256	1.426
-0.8221101728659916	1.427
-0.822390616580757	1.428
-0.8226707248579498	1.429
-0.8229504983756023	1.43
-0.8232299378098594	1.431
-0.8235090438349841	1.432
-0.8237878171233639	1.433
-0.8240662583455175	1.434
-0.8243443681701023	1.435
-0.8246221472639186	1.436
-0.8248995962919189	1.437
-0.8251767159172121	1.438
-0.8254535068010703	1.439
-0.8257299696029367	1.44
-0.826006104980429	1.441
-0.8262819135893493	1.442
-0.8265573960836872	1.443
-0.826832553115628	1.444
-0.8271073853355577	1.445
-0.8273818933920709	1.446
-0.827656077931975	1.447
-0.8279299396002975	1.448
-0.828203479040292	1.449
-0.8284766968934442	1.45
-0.8287495937994775	1.451
-0.8290221703963602	1.452
-0.8292944273203108	1.453
-0.8295663652058036	1.454
-0.8298379846855755	1.455
-0.8301092863906314	1.456
-0.8303802709502507	1.457
-0.830650938991992	1.458
-0.8309212911417012	1.459
-0.8311913280235149	1.46
-0.8314610502598676	1.461
-0.8317304584714974	1.462
-0.8319995532774515	1.463
-0.8322683352950921	1.464
-0.8325368051401021	1.465
-0.8328049634264911	1.466
-0.8330728107666008	1.467
-0.8333403477711104	1.468
-0.833607575049043	1.469
-0.8338744932077705	1.47
-0.8341411028530198	1.471
-0.8344074045888781	1.472
-0.8346733990177977	1.473
-0.8349390867406034	1.474
-0.8352044683564964	1.475
-0.8354695444630602	1.476
-0.8357343156562664	1.477
-0.8359987825304797	1.478
-0.8362629456784638	1.479
-0.8365268056913863	1.48
-0.8367903631588248	1.481
-0.837053618668771	1.482
-0.8373165728076376	1.483
-0.8375792261602626	1.484
-0.837841579309915	1.485
-0.8381036328382995	1.486
-0.8383653873255626	1.487
-0.8386268433502974	1.488
-0.8388880014895483	1.489
-0.8391488623188177	1.49
-0.8394094264120697	1.491
-0.8396696943417356	1.492
-0.839929666678719	1.493
-0.840189343992402	1.494
-0.8404487268506485	1.495
-0.8407078158198108	1.496
-0.8409666114647333	1.497
-0.8412251143487587	1.498
-0.8414833250337329	1.499
-0.8417412440800089	1.5
-0.841998872046453	1.5010000000000001
-0.8422562094904491	1.502
-0.8425132569679034	1.5030000000000001
-0.8427700150332507	1.504
-0.8430264842394575	1.5050000000000001
-0.8432826651380275	1.506
-0.8435385582790077	1.5070000000000001
-0.843794164210991	1.508
-0.8440494834811225	1.5090000000000001
-0.8443045166351044	1.51
-0.8445592642172	1.5110000000000001
-0.8448137267702388	1.512
-0.8450679048356213	1.5130000000000001
-0.8453217989533238	1.514
-0.8455754096619025	1.5150000000000001
-0.8458287374984992	1.516
-0.8460817829988453	1.5170000000000001
-0.8463345466972663	1.518
-0.8465870291266868	1.5190000000000001
-0.8468392308186353	1.52
-0.8470911523032485	1.5210000000000001
-0.847342794109275	1.522
-0.8475941567640818	1.5230000000000001
-0.8478452407936573	1.524
-0.8480960467226165	1.5250000000000001
-0.8483465750742049	1.526
-0.848596826370304	1.5270000000000001
-0.8488468011314343	1.528
-0.8490964998767616	1.5290000000000001
-0.8493459231240996	1.53
-0.8495950713899159	1.5310000000000001
-0.8498439451893348	1.532
-0.8500925450361433	1.5330000000000001
-0.8503408714427945	1.534
-0.8505889249204117	1.5350000000000001
-0.850836705978794	1.536
-0.8510842151264191	1.537
-0.8513314528704488	1.538
-0.8515784197167323	1.539
-0.8518251161698112	1.54
-0.8520715427329237	1.541
-0.8523176999080082	1.542
-0.8525635881957084	1.543
-0.8528092080953766	1.544
-0.8530545601050789	1.545
-0.853299644721598	1.546
-0.853544462440439	1.547
-0.853789013755832	1.548
-0.8540332991607371	1.549
-0.8542773191468489	1.55
-0.8545210742045988	1.551
-0.8547645648231613	1.552
-0.8550077914904568	1.553
-0.8552507546931557	1.554
-0.8554934549166822	1.555
-0.8557358926452194	1.556
-0.8559780683617124	1.557
-0.8562199825478725	1.558
-0.8564616356841805	1.559
-0.8567030282498921	1.56
-0.8569441607230409	1.561
-0.8571850335804421	1.562
-0.8574256472976967	1.563
-0.8576660023491959	1.564
-0.857906099208124	1.565
-0.8581459383464634	1.566
-0.8583855202349969	1.567
-0.8586248453433132	1.568
-0.8588639141398094	1.569
-0.8591027270916962	1.57
-0.8593412846649998	1.571
-0.8595795873245676	1.572
-0.8598176355340702	1.573
-0.8600554297560068	1.574
-0.8602929704517077	1.575
-0.8605302580813385	1.576
-0.860767293103904	1.577
-0.8610040759772513	1.578
-0.861240607158074	1.579
-0.861476887101916	1.58
-0.861712916263174	1.581
-0.861948695095103	1.582
-0.8621842240498176	1.583
-0.8624195035782984	1.584
-0.8626545341303928	1.585
-0.8628893161548203	1.586
-0.8631238500991757	1.587
-0.8633581364099326	1.588
-0.8635921755324466	1.589
-0.8638259679109593	1.59
-0.8640595139886015	1.591
-0.8642928142073972	1.592
-0.8645258690082666	1.593
-0.8647586788310287	1.594
-0.8649912441144075	1.595
-0.8652235652960324	1.596
-0.865455642812443	1.597
-0.8656874770990933	1.598
-0.8659190685903531	1.599
-0.8661504177195133	1.6
-0.8663815249187884	1.601
-0.8666123906193196	1.602
-0.8668430152511791	1.603
-0.8670733992433725	1.604
-0.8673035430238424	1.605
-0.8675334470194725	1.606
-0.8677631116560895	1.607
-0.8679925373584676	1.608
-0.868221724550331	1.609
-0.8684506736543578	1.61
-0.8686793850921825	1.611
-0.8689078592844002	1.612
-0.8691360966505688	1.613
-0.8693640976092134	1.614
-0.8695918625778283	1.615
-0.8698193919728807	1.616
-0.8700466862098146	1.617
-0.8702737457030525	1.618
-0.8705005708659997	1.619
-0.8707271621110478	1.62
-0.8709535198495756	1.621
-0.8711796444919554	1.622
-0.8714055364475533	1.623
-0.8716311961247344	1.624
-0.8718566239308643	1.625
-0.8720818202723132	1.6260000000000001
-0.8723067855544588	1.627
-0.872531520181689	1.6280000000000001
-0.8727560245574051	1.629
-0.872980299084025	1.6300000000000001
-0.8732043441629863	1.631
-0.8734281601947487	1.6320000000000001
-0.8736517475787976	1.633
-0.8738751067136472	1.6340000000000001
-0.8740982379968428	1.635
-0.8743211418249647	1.6360000000000001
-0.8745438185936297	1.637
-0.8747662686974964	1.6380000000000001
-0.8749884925302653	1.639
-0.8752104904846838	1.6400000000000001
-0.8754322629525487	1.641
-0.8756538103247085	1.6420000000000001
-0.8758751329910667	1.643
-0.8760962313405846	1.6440000000000001
-0.8763171057612844	1.645
-0.8765377566402521	1.6460000000000001
-0.8767581843636395	1.647
-0.876978389316668	1.6480000000000001
-0.8771983718836316	1.649
-0.8774181324478982	1.6500000000000001
-0.8776376713919145	1.651
-0.877856989097207	1.6520000000000001
-0.8780760859443858	1.653
-0.8782949623131475	1.6540000000000001
-0.878513618582277	1.655
-0.8787320551296508	1.6560000000000001
-0.8789502723322407	1.657
-0.8791682705661146	1.6580000000000001
-0.8793860502064408	1.659
-0.8796036116274901	1.6600000000000001
-0.8798209552026389	1.661
-0.8800380813043712	1.6620000000000001
-0.8802549903042818	1.663
-0.8804716825730787	1.6640000000000001
-0.8806881584805867	1.665
-0.8809044183957485	1.666
-0.8811204626866285	1.667
-0.881336291720415	1.668
-0.8815519058634236	1.669
-0.881767305481098	1.67
-0.881982490938015	1.671
-0.8821974625978848	1.672
-0.8824122208235559	1.673
-0.8826267659770152	1.674
-0.8828410984193928	1.675
-0.8830552185109632	1.676
-0.8832691266111489	1.677
-0.8834828230785212	1.678
-0.883696308270805	1.679
-0.8839095825448795	1.68
-0.8841226462567818	1.681
-0.8843354997617094	1.682
-0.8845481434140213	1.683
-0.8847605775672425	1.684
-0.8849728025740652	1.685
-0.8851848187863515	1.686
-0.8853966265551364	1.687
-0.8856082262306296	1.688
-0.8858196181622181	1.689
-0.8860308026984689	1.69
-0.8862417801871314	1.691
-0.8864525509751392	1.692
-0.8866631154086139	1.693
-0.8868734738328661	1.694
-0.8870836265923979	1.695
-0.8872935740309067	1.696
-0.8875033164912859	1.697
-0.8877128543156283	1.698
-0.8879221878452283	1.699
-0.8881313174205836	1.7
-0.8883402433813985	1.701
-0.8885489660665857	1.702
-0.8887574858142687	1.703
-0.8889658029617844	1.704
-0.8891739178456848	1.705
-0.8893818308017399	1.706
-0.8895895421649399	1.707
-0.8897970522694972	1.708
-0.8900043614488489	1.709
-0.8902114700356594	1.71
-0.8904183783618217	1.711
-0.8906250867584605	1.712
-0.8908315955559347	1.713
-0.8910379050838388	1.714
-0.8912440156710055	1.715
-0.8914499276455078	1.716
-0.8916556413346616	1.717
-0.8918611570650279	1.718
-0.8920664751624141	1.719
-0.8922715959518777	1.72
-0.892476519757727	1.721
-0.8926812469035245	1.722
-0.8928857777120883	1.723
-0.893090112505494	1.724
-0.8932942516050786	1.725
-0.8934981953314399	1.726
-0.8937019440044415	1.727
-0.8939054979432126	1.728
-0.8941088574661519	1.729
-0.8943120228909285	1.73
-0.8945149945344845	1.731
-0.894717772713037	1.732
-0.8949203577420807	1.733
-0.8951227499363892	1.734
-0.8953249496100174	1.735
-0.8955269570763039	1.736
-0.8957287726478729	1.737
-0.8959303966366354	1.738
-0.8961318293537934	1.739
-0.8963330711098391	1.74
-0.8965341222145593	1.741
-0.8967349829770364	1.742
-0.8969356537056503	1.743
-0.8971361347080814	1.744
-0.8973364262913113	1.745
-0.8975365287616256	1.746
-0.8977364424246156	1.747
-0.8979361675851807	1.748
-0.89813570454753	1.749
-0.8983350536151846	1.75
-0.8985342150909789	1.7510000000000001
-0.8987331892770636	1.752
-0.8989319764749064	1.7530000000000001
-0.8991305769852955	1.754
-0.8993289911083401	1.7550000000000001
-0.899527219143473	1.756
-0.8997252613894529	1.7570000000000001
-0.8999231181443655	1.758
-0.9001207897056259	1.7590000000000001
-0.9003182763699803	1.76
-0.9005155784335088	1.7610000000000001
-0.9007126961916252	1.762
-0.9009096299390814	1.7630000000000001
-0.901106379969968	1.764
-0.9013029465777156	1.7650000000000001
-0.9014993300550981	1.766
-0.9016955306942334	1.7670000000000001
-0.9018915487865861	1.768
-0.9020873846229686	1.7690000000000001
-0.902283038493544	1.77
-0.9024785106878261	1.7710000000000001
-0.9026738014946835	1.772
-0.9028689112023398	1.7730000000000001
-0.9030638400983763	1.774
-0.9032585884697328	1.7750000000000001
-0.9034531566027111	1.776
-0.9036475447829749	1.7770000000000001
-0.903841753295553	1.778
-0.9040357824248403	1.7790000000000001
-0.9042296324546003	1.78
-0.9044233036679659	1.7810000000000001
-0.9046167963474423	1.782
-0.9048101107749076	1.7830000000000001
-0.9050032472316158	1.784
-0.9051962059981976	1.7850000000000001
-0.9053889873546623	1.786
-0.9055815915804003	1.7870000000000001
-0.9057740189541835	1.788
-0.9059662697541686	1.7890000000000001
-0.9061583442578973	1.79
-0.9063502427422996	1.7910000000000001
-0.9065419654836937	1.792
-0.9067335127577894	1.793
-0.9069248848396886	1.794
-0.9071160820038882	1.795
-0.9073071045242802	1.796
-0.9074979526741549	1.797
-0.9076886267262018	1.798
-0.9078791269525109	1.799
-0.9080694536245761	1.8
-0.9082596070132944	1.801
-0.9084495873889697	1.802
-0.9086393950213131	1.803
-0.9088290301794452	1.804
-0.9090184931318975	1.805
-0.9092077841466142	1.806
-0.9093969034909537	1.807
-0.9095858514316906	1.808
-0.9097746282350163	1.809
-0.9099632341665419	1.81
-0.910151669491299	1.811
-0.9103399344737415	1.812
-0.9105280293777473	1.813
-0.9107159544666198	1.814
-0.9109037100030897	1.815
-0.9110912962493161	1.816
-0.9112787134668883	1.817
-0.9114659619168279	1.818
-0.9116530418595898	1.819
-0.9118399535550635	1.82
-0.9120266972625752	1.821
-0.9122132732408899	1.822
-0.9123996817482111	1.823
-0.9125859230421841	1.824
-0.9127719973798971	1.825
-0.912957905017882	1.826
-0.9131436462121169	1.827
-0.9133292212180273	1.828
-0.9135146302904872	1.829
-0.913699873683821	1.83
-0.9138849516518052	1.831
-0.9140698644476695	1.832
-0.9142546123240982	1.833
-0.9144391955332325	1.834
-0.9146236143266706	1.835
-0.9148078689554712	1.836
-0.9149919596701525	1.837
-0.9151758867206957	1.838
-0.9153596503565457	1.839
-0.9155432508266123	1.84
-0.9157266883792725	1.841
-0.915909963262371	1.842
-0.9160930757232216	1.843
-0.9162760260086101	1.844
-0.9164588143647941	1.845
-0.9166414410375056	1.846
-0.9168239062719511	1.847
-0.9170062103128142	1.848
-0.9171883534042571	1.849
-0.917370335789921	1.85
-0.9175521577129283	1.851
-0.9177338194158842	1.852
-0.9179153211408764	1.853
-0.9180966631294796	1.854
-0.9182778456227536	1.855
-0.918458868861247	1.856
-0.9186397330849974	1.857
-0.9188204385335331	1.858
-0.9190009854458748	1.859
-0.9191813740605368	1.86
-0.9193616046155277	1.861
-0.9195416773483526	1.862
-0.9197215924960143	1.863
-0.9199013502950142	1.864
-0.9200809509813547	1.865
-0.9202603947905388	1.866
-0.9204396819575732	1.867
-0.9206188127169687	1.868
-0.9207977873027418	1.869
-0.9209766059484155	1.87
-0.9211552688870219	1.871
-0.921333776351102	1.872
-0.9215121285727081	1.873
-0.9216903257834046	1.874
-0.9218683682142691	1.875
-0.9220462560958946	1.8760000000000001
-0.9222239896583903	1.877
-0.922401569131382	1.8780000000000001
-0.922578994744015	1.879
-0.922756266724954	1.8800000000000001
-0.922933385302386	1.881
-0.923110350704019	1.8820000000000001
-0.9232871631570867	1.883
-0.9234638228883458	1.8840000000000001
-0.9236403301240812	1.885
-0.9238166850901045	1.8860000000000001
-0.9239928880117564	1.887
-0.9241689391139077	1.8880000000000001
-0.9243448386209607	1.889
-0.9245205867568499	1.8900000000000001
-0.9246961837450445	1.891
-0.9248716298085478	1.8920000000000001
-0.9250469251699	1.893
-0.9252220700511792	1.8940000000000001
-0.9253970646740016	1.895
-0.9255719092595237	1.8960000000000001
-0.9257466040284434	1.897
-0.9259211492010007	1.8980000000000001
-0.9260955449969799	1.899
-0.9262697916357092	1.9000000000000001
-0.9264438893360639	1.901
-0.9266178383164653	1.9020000000000001
-0.9267916387948845	1.903
-0.9269652909888414	1.9040000000000001
-0.9271387951154072	1.905
-0.9273121513912046	1.9060000000000001
-0.9274853600324099	1.907
-0.9276584212547537	1.9080000000000001
-0.9278313352735221	1.909
-0.9280041023035578	1.9100000000000001
-0.9281767225592616	1.911
-0.928349196254593	1.9120000000000001
-0.9285215236030723	1.913
-0.9286937048177805	1.9140000000000001
-0.9288657401113612	1.915
-0.929037629696022	1.9160000000000001
-0.9292093737835351	1.917
-0.9293809725852386	1.9180000000000001
-0.9295524263120374	1.919
-0.929723735174405	1.92
-0.9298948993823841	1.921
-0.9300659191455878	1.922
-0.9302367946732006	1.923
-0.9304075261739801	1.924
-0.9305781138562572	1.925
-0.9307485579279383	1.926
-0.930918858596505	1.927
-0.9310890160690165	1.928
-0.9312590305521108	1.929
-0.9314289022520038	1.93
-0.9315986313744932	1.931
-0.9317682181249572	1.932
-0.9319376627083571	1.933
-0.9321069653292381	1.934
-0.9322761261917294	1.935
-0.9324451454995464	1.936
-0.9326140234559914	1.937
-0.932782760263955	1.938
-0.9329513561259163	1.939
-0.9331198112439446	1.94
-0.9332881258197007	1.941
-0.9334563000544369	1.942
-0.9336243341489999	1.943
-0.9337922283038294	1.944
-0.9339599827189614	1.945
-0.9341275975940279	1.946
-0.9342950731282584	1.947
-0.9344624095204812	1.948
-0.9346296069691234	1.949
-0.9347966656722133	1.95
-0.9349635858273805	1.951
-0.9351303676318572	1.952
-0.9352970112824792	1.953
-0.9354635169756872	1.954
-0.9356298849075272	1.955
-0.9357961152736516	1.956
-0.9359622082693214	1.957
-0.9361281640894052	1.958
-0.9362939829283824	1.959
-0.936459664980342	1.96
-0.9366252104389854	1.961
-0.936790619497626	1.962
-0.9369558923491915	1.963
-0.9371210291862241	1.964
-0.9372860302008814	1.965
-0.9374508955849372	1.966
-0.9376156255297846	1.967
-0.9377802202264327	1.968
-0.9379446798655121	1.969
-0.9381090046372731	1.97
-0.9382731947315878	1.971
-0.9384372503379502	1.972
-0.9386011716454784	1.973
-0.9387649588429143	1.974
-0.9389286121186249	1.975
-0.9390921316606045	1.976
-0.9392555176564731	1.977
-0.9394187702934803	1.978
-0.9395818897585033	1.979
-0.9397448762380511	1.98
-0.9399077299182621	1.981
-0.9400704509849072	1.982
-0.9402330396233902	1.983
-0.9403954960187483	1.984
-0.9405578203556537	1.985
-0.9407200128184143	1.986
-0.940882073590974	1.987
-0.9410440028569148	1.988
-0.9412058007994564	1.989
-0.9413674676014583	1.99
-0.9415290034454196	1.991
-0.9416904085134808	1.992
-0.9418516829874245	1.993
-0.9420128270486761	1.994
-0.9421738408783048	1.995
-0.942334724657024	1.996
-0.9424954785651932	1.997
-0.9426561027828181	1.998
-0.942816597489552	1.999
-0.9429769628646961	2.
-0.9431371990872007	2.001
-0.9432973063356667	2.0020000000000002
-0.9434572847883447	2.003
-0.943617134623138	2.004
-0.9437768560176021	2.005
-0.9439364491489464	2.0060000000000002
-0.9440959141940336	2.007
-0.9442552513293828	2.008
-0.9444144607311684	2.009
-0.9445735425752222	2.0100000000000002
-0.9447324970370331	2.011
-0.9448913242917494	2.012
-0.9450500245141782	2.013
-0.9452085978787875	2.0140000000000002
-0.9453670445597059	2.015
-0.9455253647307246	2.016
-0.9456835585652968	2.017
-0.9458416262365407	2.0180000000000002
-0.9459995679172373	2.019
-0.9461573837798343	2.02
-0.9463150739964453	2.021
-0.9464726387388506	2.0220000000000002
-0.9466300781784984	2.023
-0.9467873924865058	2.024
-0.9469445818336591	2.025
-0.9471016463904149	2.0260000000000002
-0.9472585863269009	2.027
-0.9474154018129173	2.028
-0.9475720930179362	2.029
-0.9477286601111035	2.0300000000000002
-0.9478851032612398	2.031
-0.9480414226368402	2.032
-0.9481976184060763	2.033
-0.9483536907367964	2.0340000000000003
-0.948509639796526	2.035
-0.948665465752469	2.036
-0.9488211687715088	2.037
-0.9489767490202081	2.0380000000000003
-0.9491322066648111	2.039
-0.9492875418712426	2.04
-0.9494427548051103	2.041
-0.9495978456317049	2.0420000000000003
-0.9497528145160002	2.043
-0.9499076616226558	2.044
-0.9500623871160153	2.045
-0.9502169911601098	2.0460000000000003
-0.9503714739186565	2.047
-0.9505258355550601	2.048
-0.9506800762324144	2.049
-0.950834196113502	2.05
-0.950988195360795	2.051
-0.9511420741364572	2.052
-0.9512958326023437	2.053
-0.9514494709200008	2.054
-0.9516029892506689	2.055
-0.9517563877552816	2.056
-0.9519096665944669	2.057
-0.9520628259285483	2.058
-0.9522158659175447	2.059
-0.9523687867211728	2.06
-0.9525215884988453	2.061
-0.9526742714096741	2.062
-0.9528268356124696	2.063
-0.9529792812657419	2.064
-0.9531316085277013	2.065
-0.9532838175562592	2.066
-0.9534359085090292	2.067
-0.9535878815433266	2.068
-0.953739736816171	2.069
-0.953891474484285	2.07
-0.9540430947040963	2.071
-0.9541945976317379	2.072
-0.9543459834230492	2.073
-0.9544972522335761	2.074
-0.9546484042185717	2.075
-0.9547994395329981	2.076
-0.9549503583315258	2.077
-0.9551011607685347	2.078
-0.9552518469981159	2.079
-0.9554024171740706	2.08
-0.9555528714499122	2.081
-0.9557032099788665	2.082
-0.9558534329138719	2.083
-0.9560035404075814	2.084
-0.9561535326123616	2.085
-0.9563034096802954	2.086
-0.95645317176318	2.087
-0.9566028190125306	2.088
-0.9567523515795787	2.089
-0.9569017696152743	2.09
-0.9570510732702852	2.091
-0.9572002626949988	2.092
-0.9573493380395228	2.093
-0.9574982994536848	2.094
-0.9576471470870341	2.095
-0.9577958810888415	2.096
-0.9579445016081011	2.097
-0.9580930087935293	2.098
-0.9582414027935668	2.099
-0.958389683756379	2.1
-0.9585378518298564	2.101
-0.9586859071616153	2.102
-0.958833849898998	2.103
-0.9589816801890754	2.104
-0.9591293981786444	2.105
-0.9592770040142318	2.106
-0.9594244978420927	2.107
-0.9595718798082119	2.108
-0.9597191500583051	2.109
-0.959866308737819	2.11
-0.9600133559919314	2.111
-0.9601602919655523	2.112
-0.9603071168033257	2.113
-0.9604538306496282	2.114
-0.9606004336485707	2.115
-0.9607469259439994	2.116
-0.9608933076794952	2.117
-0.9610395789983758	2.118
-0.961185740043695	2.119
-0.9613317909582444	2.12
-0.9614777318845534	2.121
-0.9616235629648895	2.122
-0.9617692843412597	2.123
-0.961914896155411	2.124
-0.9620603985488306	2.125
-0.9622057916627466	2.126
-0.9623510756381286	2.1270000000000002
-0.9624962506156884	2.128
-0.9626413167358817	2.129
-0.9627862741389057	2.13
-0.9629311229647033	2.1310000000000002
-0.9630758633529608	2.132
-0.963220495443111	2.133
-0.9633650193743314	2.134
-0.9635094352855463	2.1350000000000002
-0.9636537433154269	2.136
-0.9637979436023927	2.137
-0.9639420362846104	2.138
-0.964086021499996	2.1390000000000002
-0.9642298993862144	2.14
-0.9643736700806816	2.141
-0.9645173337205629	2.142
-0.9646608904427751	2.1430000000000002
-0.9648043403839869	2.144
-0.9649476836806191	2.145
-0.9650909204688453	2.146
-0.9652340508845928	2.1470000000000002
-0.9653770750635425	2.148
-0.9655199931411304	2.149
-0.965662805252547	2.15
-0.9658055115327391	2.1510000000000002
-0.9659481121164091	2.152
-0.9660906071380172	2.153
-0.9662329967317803	2.154
-0.9663752810316731	2.1550000000000002
-0.9665174601714295	2.156
-0.9666595342845421	2.157
-0.9668015035042632	2.158
-0.9669433679636051	2.1590000000000003
-0.9670851277953412	2.16
-0.9672267831320062	2.161
-0.9673683341058966	2.162
-0.9675097808490709	2.1630000000000003
-0.9676511234933511	2.164
-0.9677923621703225	2.165
-0.9679334970113345	2.166
-0.9680745281475011	2.1670000000000003
-0.9682154557097014	2.168
-0.96835627982858	2.169
-0.9684970006345482	2.17
-0.9686376182577834	2.1710000000000003
-0.968778132828231	2.172
-0.9689185444756035	2.173
-0.9690588533293827	2.174
-0.9691990595188179	2.1750000000000003
-0.9693391631729296	2.176
-0.9694791644205069	2.177
-0.9696190633901096	2.178
-0.9697588602100689	2.179
-0.969898555008487	2.18
-0.970038147913239	2.181
-0.9701776390519716	2.182
-0.9703170285521052	2.183
-0.9704563165408338	2.184
-0.9705955031451251	2.185
-0.9707345884917222	2.186
-0.9708735727071424	2.187
-0.9710124559176793	2.188
-0.9711512382494022	2.189
-0.9712899198281583	2.19
-0.9714285007795705	2.191
-0.9715669812290401	2.192
-0.9717053613017468	2.193
-0.9718436411226486	2.194
-0.9719818208164832	2.195
-0.9721199005077674	2.196
-0.9722578803207984	2.197
-0.9723957603796549	2.198
-0.9725335408081959	2.199
-0.9726712217300622	2.2
-0.9728088032686774	2.201
-0.9729462855472469	2.202
-0.9730836686887611	2.203
-0.9732209528159913	2.204
-0.9733581380514954	2.205
-0.9734952245176148	2.206
-0.9736322123364766	2.207
-0.973769101629993	2.208
-0.9739058925198628	2.209
-0.9740425851275712	2.21
-0.9741791795743904	2.211
-0.9743156759813801	2.212
-0.9744520744693885	2.213
-0.9745883751590521	2.214
-0.974724578170796	2.215
-0.9748606836248352	2.216
-0.9749966916411748	2.217
-0.9751326023396101	2.218
-0.9752684158397268	2.219
-0.9754041322609026	2.22
-0.9755397517223071	2.221
-0.9756752743429021	2.222
-0.9758107002414417	2.223
-0.9759460295364735	2.224
-0.9760812623463391	2.225
-0.9762163987891739	2.226
-0.976351438982908	2.227
-0.9764863830452664	2.228
-0.9766212310937703	2.229
-0.9767559832457358	2.23
-0.9768906396182765	2.231
-0.9770252003283025	2.232
-0.9771596654925206	2.233
-0.9772940352274366	2.234
-0.9774283096493541	2.235
-0.9775624888743747	2.236
-0.9776965730184003	2.237
-0.9778305621971312	2.238
-0.9779644565260689	2.239
-0.9780982561205147	2.24
-0.9782319610955711	2.241
-0.9783655715661416	2.242
-0.9784990876469323	2.243
-0.9786325094524505	2.244
-0.9787658370970074	2.245
-0.9788990706947162	2.246
-0.9790322103594945	2.247
-0.9791652562050632	2.248
-0.9792982083449485	2.249
-0.9794310668924806	2.25
-0.9795638319607958	2.251
-0.9796965036628356	2.2520000000000002
-0.9798290821113477	2.253
-0.9799615674188867	2.254
-0.9800939596978142	2.255
-0.9802262590602985	2.2560000000000002
-0.9803584656183171	2.257
-0.9804905794836547	2.258
-0.9806226007679052	2.259
-0.9807545295824713	2.2600000000000002
-0.980886366038566	2.261
-0.9810181102472115	2.262
-0.9811497623192408	2.263
-0.9812813223652972	2.2640000000000002
-0.9814127904958362	2.265
-0.9815441668211239	2.266
-0.9816754514512395	2.267
-0.9818066444960737	2.2680000000000002
-0.9819377460653306	2.269
-0.982068756268528	2.27
-0.9821996752149964	2.271
-0.9823305030138808	2.2720000000000002
-0.9824612397741416	2.273
-0.9825918856045528	2.274
-0.9827224406137045	2.275
-0.9828529049100023	2.2760000000000002
-0.9829832786016681	2.277
-0.9831135617967405	2.278
-0.9832437546030741	2.279
-0.9833738571283422	2.2800000000000002
-0.9835038694800353	2.281
-0.9836337917654612	2.282
-0.9837636240917477	2.283
-0.98389336656584	2.2840000000000003
-0.9840230192945042	2.285
-0.9841525823843249	2.286
-0.9842820559417073	2.287
-0.9844114400728772	2.2880000000000003
-0.9845407348838812	2.289
-0.9846699404805866	2.29
-0.9847990569686835	2.291
-0.9849280844536835	2.2920000000000003
-0.98505702304092	2.293
-0.9851858728355501	2.294
-0.985314633942554	2.295
-0.9854433064667353	2.2960000000000003
-0.9855718905127215	2.297
-0.9857003861849649	2.298
-0.9858287935877418	2.299
-0.9859571128251541	2.3000000000000003
-0.9860853440011293	2.301
-0.9862134872194206	2.302
-0.986341542583607	2.303
-0.9864695101970953	2.3040000000000003
-0.9865973901631182	2.305
-0.9867251825847363	2.306
-0.9868528875648376	2.307
-0.9869805052061384	2.308
-0.9871080356111837	2.309
-0.9872354788823469	2.31
-0.9873628351218311	2.311
-0.9874901044316687	2.312
-0.9876172869137222	2.313
-0.9877443826696842	2.314
-0.9878713918010783	2.315
-0.9879983144092588	2.316
-0.9881251505954118	2.317
-0.9882519004605548	2.318
-0.9883785641055378	2.319
-0.988505141631043	2.32
-0.9886316331375854	2.321
-0.9887580387255136	2.322
-0.9888843584950093	2.323
-0.989010592546089	2.324
-0.9891367409786018	2.325
-0.9892628038922335	2.326
-0.9893887813865031	2.327
-0.9895146735607663	2.328
-0.9896404805142136	2.329
-0.989766202345872	2.33
-0.9898918391546045	2.331
-0.9900173910391113	2.332
-0.9901428580979293	2.333
-0.990268240429433	2.334
-0.9903935381318348	2.335
-0.9905187513031851	2.336
-0.9906438800413724	2.337
-0.9907689244441248	2.338
-0.9908938846090091	2.339
-0.9910187606334319	2.34
-0.9911435526146387	2.341
-0.9912682606497165	2.342
-0.9913928848355915	2.343
-0.9915174252690321	2.344
-0.9916418820466468	2.345
-0.9917662552648864	2.346
-0.9918905450200429	2.347
-0.9920147514082505	2.348
-0.992138874525487	2.349
-0.9922629144675721	2.35
-0.9923868713301686	2.351
-0.9925107452087832	2.352
-0.9926345361987665	2.353
-0.9927582443953132	2.354
-0.9928818698934625	2.355
-0.9930054127880982	2.356
-0.9931288731739498	2.357
-0.9932522511455917	2.358
-0.9933755467974448	2.359
-0.9934987602237754	2.36
-0.9936218915186967	2.361
-0.9937449407761689	2.362
-0.9938679080899989	2.363
-0.993990793553841	2.364
-0.9941135972611977	2.365
-0.9942363193054194	2.366
-0.9943589597797045	2.367
-0.9944815187771006	2.368
-0.9946039963905038	2.369
-0.9947263927126606	2.37
-0.9948487078361655	2.371
-0.9949709418534652	2.372
-0.9950930948568543	2.373
-0.9952151669384794	2.374
-0.9953371581903379	2.375
-0.9954590687042784	2.376
-0.9955808985720004	2.3770000000000002
-0.995702647885056	2.378
-0.9958243167348494	2.379
-0.995945905212637	2.38
-0.9960674134095279	2.3810000000000002
-0.9961888414164841	2.382
-0.996310189324322	2.383
-0.9964314572237103	2.384
-0.9965526452051731	2.3850000000000002
-0.996673753359087	2.386
-0.9967947817756856	2.387
-0.9969157305450549	2.388
-0.9970365997571379	2.3890000000000002
-0.997157389501732	2.39
-0.9972780998684915	2.391
-0.9973987309469259	2.392
-0.9975192828264012	2.3930000000000002
-0.9976397555961403	2.394
-0.9977601493452233	2.395
-0.9978804641625875	2.396
-0.9980007001370271	2.3970000000000002
-0.9981208573571949	2.398
-0.9982409359116023	2.399
-0.9983609358886175	2.4
-0.9984808573764695	2.4010000000000002
-0.998600700463245	2.402
-0.9987204652368903	2.403
-0.9988401517852115	2.404
-0.9989597601958746	2.4050000000000002
-0.999079290556406	2.406
-0.9991987429541922	2.407
-0.9993181174764805	2.408
-0.9994374142103795	2.4090000000000003
-0.9995566332428594	2.41
-0.9996757746607516	2.411
-0.9997948385507491	2.412
-0.9999138249994083	2.4130000000000003
-1.000032734093147	2.414
-1.000151565918246	2.415
-1.0002703205608494	2.416
-1.0003889981069647	2.4170000000000003
-1.0005075986424627	2.418
-1.0006261222530786	2.419
-1.0007445690244112	2.42
-1.0008629390419235	2.4210000000000003
-1.0009812323909444	2.422
-1.0010994491566665	2.423
-1.0012175894241488	2.424
-1.0013356532783155	2.4250000000000003
-1.0014536408039558	2.426
-1.0015715520857267	2.427
-1.0016893872081496	2.428
-1.0018071462556137	2.4290000000000003
-1.0019248293123753	2.43
-1.002042436462558	2.431
-1.0021599677901514	2.432
-1.0022774233790146	2.433
-1.0023948033128736	2.434
-1.0025121076753232	2.435
-1.002629336549826	2.436
-1.0027464900197154	2.437
-1.0028635681681912	2.438
-1.0029805710783244	2.439
-1.0030974988330548	2.44
-1.0032143515151923	2.441
-1.0033311292074167	2.442
-1.003447831992279	2.443
-1.0035644599521998	2.444
-1.0036810131694718	2.445
-1.003797491726257	2.446
-1.003913895704591	2.447
-1.0040302251863797	2.448
-1.0041464802534015	2.449
-1.0042626609873073	2.45
-1.0043787674696196	2.451
-1.0044947997817344	2.452
-1.0046107580049204	2.453
-1.0047266422203196	2.454
-1.0048424525089472	2.455
-1.0049581889516932	2.456
-1.0050738516293203	2.457
-1.005189440622466	2.458
-1.0053049560116427	2.459
-1.0054203978772367	2.46
-1.0055357662995106	2.461
-1.0056510613586014	2.462
-1.0057662831345209	2.463
-1.0058814317071592	2.464
-1.005996507156279	2.465
-1.0061115095615225	2.466
-1.006226439002406	2.467
-1.0063412955583242	2.468
-1.006456079308548	2.469
-1.0065707903322256	2.47
-1.006685428708383	2.471
-1.006799994515924	2.472
-1.0069144878336294	2.473
-1.00702890874016	2.474
-1.0071432573140535	2.475
-1.0072575336337277	2.476
-1.0073717377774782	2.477
-1.00748586982348	2.478
-1.0075999298497884	2.479
-1.0077139179343375	2.48
-1.0078278341549418	2.481
-1.0079416785892954	2.482
-1.008055451314974	2.483
-1.0081691524094325	2.484
-1.008282781950008	2.485
-1.0083963400139175	2.486
-1.0085098266782602	2.487
-1.008623242020017	2.488
-1.0087365861160498	2.489
-1.0088498590431032	2.49
-1.0089630608778044	2.491
-1.0090761916966624	2.492
-1.0091892515760692	2.493
-1.0093022405923	2.494
-1.009415158821513	2.495
-1.0095280063397503	2.496
-1.009640783222937	2.497
-1.0097534895468825	2.498
-1.0098661253872805	2.499
-1.009978690819709	2.5
-1.0100911859196307	2.501
-1.0102036107623924	2.5020000000000002
-1.010315965423227	2.503
-1.0104282499772523	2.504
-1.010540464499471	2.505
-1.0106526090647734	2.5060000000000002
-1.0107646837479327	2.507
-1.0108766886236114	2.508
-1.0109886237663568	2.509
-1.011100489250603	2.5100000000000002
-1.011212285150671	2.511
-1.0113240115407691	2.512
-1.0114356684949928	2.513
-1.0115472560873253	2.5140000000000002
-1.0116587743916372	2.515
-1.0117702234816874	2.516
-1.0118816034311229	2.517
-1.0119929143134787	2.5180000000000002
-1.012104156202179	2.519
-1.012215329170537	2.52
-1.0123264332917545	2.521
-1.012437468638922	2.5220000000000002
-1.0125484352850211	2.523
-1.0126593333029215	2.524
-1.0127701627653842	2.525
-1.012880923745059	2.5260000000000002
-1.0129916163144874	2.527
-1.0131022405461008	2.528
-1.0132127965122208	2.529
-1.0133232842850612	2.5300000000000002
-1.0134337039367263	2.531
-1.013544055539212	2.532
-1.013654339164406	2.533
-1.013764554884087	2.5340000000000003
-1.0138747027699269	2.535
-1.0139847828934894	2.536
-1.014094795326231	2.537
-1.0142047401394998	2.5380000000000003
-1.014314617404538	2.539
-1.0144244271924805	2.54
-1.014534169574356	2.541
-1.0146438446210848	2.5420000000000003
-1.0147534524034838	2.543
-1.0148629929922615	2.544
-1.0149724664580215	2.545
-1.0150818728712623	2.5460000000000003
-1.0151912123023754	2.547
-1.0153004848216485	2.548
-1.0154096904992636	2.549
-1.015518829405298	2.5500000000000003
-1.0156279016097243	2.551
-1.0157369071824103	2.552
-1.0158458461931212	2.553
-1.0159547187115157	2.5540000000000003
-1.0160635248071501	2.555
-1.0161722645494775	2.556
-1.0162809380078466	2.557
-1.0163895452515028	2.5580000000000003
-1.0164980863495894	2.559
-1.0166065613711464	2.56
-1.016714970385111	2.561
-1.016823313460318	2.562
-1.0169315906654997	2.563
-1.0170398020692872	2.564
-1.0171479477402094	2.565
-1.0172560277466927	2.566
-1.0173640421570633	2.567
-1.0174719910395453	2.568
-1.0175798744622624	2.569
-1.0176876924932365	2.57
-1.0177954452003901	2.571
-1.0179031326515433	2.572
-1.018010754914418	2.573
-1.0181183120566346	2.574
-1.0182258041457146	2.575
-1.0183332312490787	2.576
-1.0184405934340488	2.577
-1.0185478907678471	2.578
-1.018655123317597	2.579
-1.0187622911503227	2.58
-1.01886939433295	2.581
-1.0189764329323052	2.582
-1.019083407015117	2.583
-1.019190316648016	2.584
-1.0192971618975344	2.585
-1.0194039428301065	2.586
-1.019510659512069	2.587
-1.0196173120096612	2.588
-1.0197239003890253	2.589
-1.0198304247162064	2.59
-1.0199368850571524	2.591
-1.0200432814777147	2.592
-1.0201496140436483	2.593
-1.0202558828206112	2.594
-1.020362087874166	2.595
-1.0204682292697789	2.596
-1.0205743070728204	2.597
-1.0206803213485651	2.598
-1.0207862721621928	2.599
-1.0208921595787874	2.6
-1.0209979836633383	2.601
-1.0211037444807392	2.602
-1.02120944209579	2.603
-1.0213150765731949	2.604
-1.021420647977565	2.605
-1.0215261563734168	2.606
-1.0216316018251719	2.607
-1.0217369843971589	2.608
-1.0218423041536135	2.609
-1.0219475611586764	2.61
-1.0220527554763958	2.611
-1.0221578871707264	2.612
-1.0222629563055303	2.613
-1.0223679629445768	2.614
-1.0224729071515424	2.615
-1.0225777889900114	2.616
-1.0226826085234757	2.617
-1.022787365815335	2.618
-1.0228920609288972	2.619
-1.0229966939273787	2.62
-1.0231012648739037	2.621
-1.0232057738315061	2.622
-1.0233102208631277	2.623
-1.0234146060316187	2.624
-1.0235189293997404	2.625
-1.0236231910301614	2.626
-1.023727390985461	2.6270000000000002
-1.0238315293281273	2.628
-1.023935606120559	2.629
-1.0240396214250633	2.63
-1.02414357530386	2.6310000000000002
-1.0242474678190767	2.632
-1.0243512990327535	2.633
-1.0244550690068397	2.634
-1.0245587778031957	2.6350000000000002
-1.0246624254835934	2.636
-1.0247660121097157	2.637
-1.0248695377431563	2.638
-1.0249730024454209	2.6390000000000002
-1.0250764062779263	2.64
-1.025179749302002	2.641
-1.0252830315788888	2.642
-1.025386253169739	2.6430000000000002
-1.025489414135619	2.644
-1.0255925145375058	2.645
-1.02569555443629	2.646
-1.025798533892775	2.6470000000000002
-1.0259014529676769	2.648
-1.0260043117216244	2.649
-1.0261071102151609	2.65
-1.026209848508741	2.6510000000000002
-1.0263125266627358	2.652
-1.0264151447374275	2.653
-1.0265177027930132	2.654
-1.0266202008896048	2.6550000000000002
-1.026722639087227	2.656
-1.02682501744582	2.657
-1.0269273360252382	2.658
-1.0270295948852504	2.6590000000000003
-1.0271317940855407	2.66
-1.0272339336857081	2.661
-1.0273360137452667	2.662
-1.0274380343236456	2.6630000000000003
-1.0275399954801903	2.664
-1.0276418972741603	2.665
-1.0277437397647333	2.666
-1.0278455230110006	2.6670000000000003
-1.027947247071971	2.668
-1.0280489120065692	2.669
-1.028150517873636	2.67
-1.0282520647319293	2.6710000000000003
-1.0283535526401228	2.672
-1.0284549816568085	2.673
-1.0285563518404948	2.674
-1.0286576632496058	2.6750000000000003
-1.028758915942486	2.676
-1.0288601099773944	2.677
-1.0289612454125092	2.678
-1.029062322305926	2.6790000000000003
-1.029163340715659	2.68
-1.029264300699639	2.681
-1.029365202315716	2.682
-1.0294660456216593	2.6830000000000003
-1.029566830675154	2.684
-1.029667557533807	2.685
-1.0297682262551426	2.686
-1.029868836896603	2.6870000000000003
-1.029969389515552	2.688
-1.0300698841692704	2.689
-1.0301703209149595	2.69
-1.0302706998097402	2.691
-1.030371020910653	2.692
-1.0304712842746575	2.693
-1.0305714899586351	2.694
-1.0306716380193854	2.695
-1.030771728513629	2.696
-1.030871761498008	2.697
-1.0309717370290836	2.698
-1.0310716551633385	2.699
-1.0311715159571755	2.7
-1.0312713194669194	2.701
-1.0313710657488164	2.702
-1.031470754859033	2.703
-1.0315703868536563	2.704
-1.0316699617886975	2.705
-1.0317694797200885	2.706
-1.0318689407036823	2.707
-1.0319683447952541	2.708
-1.0320676920505023	2.709
-1.0321669825250464	2.71
-1.0322662162744292	2.711
-1.0323653933541153	2.712
-1.0324645138194928	2.713
-1.0325635777258724	2.714
-1.0326625851284872	2.715
-1.0327615360824944	2.716
-1.0328604306429745	2.717
-1.0329592688649298	2.718
-1.033058050803288	2.719
-1.0331567765128993	2.72
-1.0332554460485388	2.721
-1.0333540594649049	2.722
-1.03345261681662	2.723
-1.0335511181582304	2.724
-1.0336495635442082	2.725
-1.033747953028949	2.726
-1.0338462866667733	2.727
-1.0339445645119245	2.728
-1.034042786618575	2.729
-1.034140953040819	2.73
-1.0342390638326764	2.731
-1.0343371190480937	2.732
-1.0344351187409409	2.733
-1.0345330629650151	2.734
-1.0346309517740393	2.735
-1.0347287852216611	2.736
-1.0348265633614553	2.737
-1.0349242862469215	2.738
-1.0350219539314862	2.739
-1.0351195664685036	2.74
-1.0352171239112522	2.741
-1.0353146263129387	2.742
-1.0354120737266956	2.743
-1.0355094662055828	2.744
-1.0356068038025878	2.745
-1.0357040865706242	2.746
-1.0358013145625327	2.747
-1.0358984878310835	2.748
-1.0359956064289717	2.749
-1.036092670408822	2.75
-1.0361896798231862	2.751
-1.0362866347245439	2.7520000000000002
-1.036383535165303	2.753
-1.0364803811977996	2.754
-1.0365771728742983	2.755
-1.0366739102469917	2.7560000000000002
-1.0367705933680011	2.757
-1.0368672222893773	2.758
-1.036963797063099	2.759
-1.0370603177410733	2.7600000000000002
-1.0371567843751384	2.761
-1.0372531970170606	2.762
-1.037349555718534	2.763
-1.0374458605311847	2.7640000000000002
-1.037542111506568	2.765
-1.0376383086961671	2.766
-1.0377344521513967	2.767
-1.0378305419236011	2.7680000000000002
-1.0379265780640545	2.769
-1.0380225606239606	2.77
-1.0381184896544553	2.771
-1.0382143652066034	2.7720000000000002
-1.0383101873314005	2.773
-1.0384059560797734	2.774
-1.0385016715025792	2.775
-1.0385973336506067	2.7760000000000002
-1.0386929425745748	2.777
-1.0387884983251339	2.778
-1.0388840009528666	2.779
-1.0389794505082852	2.7800000000000002
-1.0390748470418354	2.781
-1.0391701906038933	2.782
-1.0392654812447677	2.783
-1.039360719014698	2.7840000000000003
-1.039455903963857	2.785
-1.039551036142349	2.786
-1.0396461156002106	2.787
-1.039741142387411	2.7880000000000003
-1.0398361165538514	2.789
-1.0399310381493667	2.79
-1.0400259072237232	2.791
-1.0401207238266208	2.7920000000000003
-1.0402154880076926	2.793
-1.040310199816504	2.794
-1.0404048593025546	2.795
-1.0404994665152763	2.7960000000000003
-1.0405940215040355	2.797
-1.0406885243181307	2.798
-1.0407829750067965	2.799
-1.040877373619198	2.8000000000000003
-1.0409717202044375	2.801
-1.0410660148115496	2.802
-1.0411602574895018	2.803
-1.0412544482871995	2.8040000000000003
-1.0413485872534787	2.805
-1.0414426744371124	2.806
-1.0415367098868067	2.807
-1.041630693651203	2.8080000000000003
-1.0417246257788781	2.809
-1.0418185063183425	2.81
-1.0419123353180428	2.811
-1.0420061128263602	2.8120000000000003
-1.0420998388916116	2.813
-1.0421935135620481	2.814
-1.042287136885859	2.815
-1.0423807089111656	2.816
-1.042474229686028	2.817
-1.0425676992584407	2.818
-1.0426611176763336	2.819
-1.0427544849875745	2.82
-1.0428478012399658	2.821
-1.0429410664812462	2.822
-1.0430342807590922	2.823
-1.0431274441211154	2.824
-1.043220556614864	2.825
-1.0433136182878242	2.826
-1.043406629187418	2.827
-1.0434995893610044	2.828
-1.04359249885588	2.829
-1.0436853577192777	2.83
-1.0437781659983678	2.831
-1.043870923740259	2.832
-1.0439636309919966	2.833
-1.044056287800564	2.834
-1.0441488942128814	2.835
-1.0442414502758075	2.836
-1.0443339560361389	2.837
-1.04442641154061	2.838
-1.0445188168358936	2.839
-1.0446111719686002	2.84
-1.0447034769852792	2.841
-1.0447957319324186	2.842
-1.044887936856444	2.843
-1.0449800918037206	2.844
-1.0450721968205514	2.845
-1.0451642519531796	2.846
-1.0452562572477864	2.847
-1.0453482127504923	2.848
-1.0454401185073565	2.849
-1.045531974564378	2.85
-1.0456237809674962	2.851
-1.0457155377625875	2.852
-1.0458072449954705	2.853
-1.0458989027119012	2.854
-1.0459905109575776	2.855
-1.0460820697781357	2.856
-1.0461735792191527	2.857
-1.0462650393261452	2.858
-1.046356450144571	2.859
-1.0464478117198268	2.86
-1.0465391240972506	2.861
-1.0466303873221208	2.862
-1.0467216014396574	2.863
-1.0468127664950184	2.864
-1.0469038825333048	2.865
-1.0469949495995587	2.866
-1.047085967738762	2.867
-1.0471769369958386	2.868
-1.047267857415653	2.869
-1.0473587290430115	2.87
-1.0474495519226614	2.871
-1.0475403260992922	2.872
-1.0476310516175338	2.873
-1.0477217285219593	2.874
-1.0478123568570825	2.875
-1.0479029366673593	2.876
-1.0479934679971887	2.8770000000000002
-1.04808395089091	2.878
-1.0481743853928058	2.879
-1.0482647715471014	2.88
-1.0483551093979637	2.8810000000000002
-1.0484453989895017	2.882
-1.0485356403657684	2.883
-1.0486258335707581	2.884
-1.0487159786484095	2.8850000000000002
-1.0488060756426019	2.886
-1.0488961245971604	2.887
-1.0489861255558506	2.888
-1.0490760785623825	2.8890000000000002
-1.0491659836604093	2.89
-1.049255840893528	2.891
-1.049345650305278	2.892
-1.0494354119391425	2.8930000000000002
-1.0495251258385498	2.894
-1.0496147920468701	2.895
-1.049704410607418	2.896
-1.049793981563453	2.8970000000000002
-1.049883504958177	2.898
-1.0499729808347371	2.899
-1.0500624092362247	2.9
-1.050151790205675	2.9010000000000002
-1.0502411237860676	2.902
-1.050330410020327	2.903
-1.0504196489513227	2.904
-1.0505088406218674	2.9050000000000002
-1.0505979850747198	2.906
-1.050687082352583	2.907
-1.0507761324981055	2.908
-1.0508651355538805	2.9090000000000003
-1.0509540915624462	2.91
-1.0510430005662865	2.911
-1.0511318626078303	2.912
-1.051220677729452	2.9130000000000003
-1.051309445973471	2.914
-1.051398167382154	2.915
-1.0514868419977113	2.916
-1.0515754698623	2.9170000000000003
-1.0516640510180237	2.918
-1.05175258550693	2.919
-1.0518410733710153	2.92
-1.0519295146522198	2.9210000000000003
-1.0520179093924305	2.922
-1.0521062576334819	2.923
-1.0521945594171531	2.924
-1.0522828147851713	2.9250000000000003
-1.0523710237792092	2.926
-1.052459186440887	2.927
-1.0525473028117713	2.928
-1.0526353729333753	2.9290000000000003
-1.0527233968471594	2.93
-1.0528113745945311	2.931
-1.0528993062168455	2.932
-1.0529871917554035	2.9330000000000003
-1.0530750312514545	2.934
-1.053162824746195	2.935
-1.053250572280769	2.936
-1.053338273896268	2.9370000000000003
-1.053425929633731	2.938
-1.053513539534145	2.939
-1.053601103638444	2.94
-1.0536886219875121	2.9410000000000003
-1.053776094622179	2.942
-1.0538635215832228	2.943
-1.0539509029113714	2.944
-1.054038238647299	2.945
-1.0541255288316302	2.946
-1.0542127735049356	2.947
-1.0542999727077365	2.948
-1.0543871264805005	2.949
-1.0544742348636469	2.95
-1.0545612978975412	2.951
-1.0546483156224986	2.952
-1.054735288078783	2.953
-1.054822215306608	2.954
-1.0549090973461366	2.955
-1.0549959342374788	2.956
-1.0550827260206963	2.957
-1.055169472735799	2.958
-1.0552561744227458	2.959
-1.055342831121446	2.96
-1.0554294428717583	2.961
-1.0555160097134912	2.962
-1.0556025316864022	2.963
-1.0556890088302	2.964
-1.0557754411845413	2.965
-1.0558618287890347	2.966
-1.0559481716832382	2.967
-1.0560344699066595	2.968
-1.0561207234987569	2.969
-1.0562069324989394	2.97
-1.0562930969465658	2.971
-1.0563792168809458	2.972
-1.0564652923413398	2.973
-1.0565513233669577	2.974
-1.0566373099969621	2.975
-1.056723252270465	2.976
-1.05680915022653	2.977
-1.0568950039041702	2.978
-1.0569808133423528	2.979
-1.0570665785799926	2.98
-1.0571522996559581	2.981
-1.0572379766090674	2.982
-1.0573236094780927	2.983
-1.0574091983017537	2.984
-1.0574947431187252	2.985
-1.0575802439676314	2.986
-1.0576657008870491	2.987
-1.0577511139155067	2.988
-1.057836483091485	2.989
-1.0579218084534159	2.99
-1.0580070900396834	2.991
-1.0580923278886245	2.992
-1.0581775220385263	2.993
-1.058262672527631	2.994
-1.0583477793941307	2.995
-1.0584328426761707	2.996
-1.0585178624118499	2.997
-1.0586028386392177	2.998
-1.0586877713962777	2.999
-1.0587726607209857	3.

==> tomodata/weakbound.dat <==
-0.004975144902270545	1.0050000000000001
-0.009901151871170964	1.01
-0.014778863104335889	1.0150000000000001
-0.01960909978445945	1.02
-0.02439266277765516	1.025
-0.02913033330259892	1.03
-0.03382287357193393	1.035
-0.03847102740732832	1.04
-0.04307552082949457	1.045
-0.04763706262440313	1.05
-0.05215634488685192	1.055
-0.05663404354248626	1.06
-0.06107081884930221	1.065
-0.06546731587960775	1.07
-0.06982416498336212	1.075
-0.07414198223376287	1.08
-0.07842136985590208	1.085
-0.08266291663926911	1.09
-0.08686719833483511	1.095
-0.09103477803741508	1.1
-0.09516620655396679	1.105
-0.09926202275845093	1.11
-0.10332275393384448	1.115
-0.10734891610186864	1.12
-0.1113410143409639	1.125
-0.11529954309301761	1.1300000000000001
-0.11922498645932438	1.135
-0.12311781848623479	1.1400000000000001
-0.12697850344092618	1.145
-0.13080749607770709	1.1500000000000001
-0.13460524189524745	1.155
-0.1383721773851071	1.16
-0.1421087302719177	1.165
-0.14581531974555548	1.17
-0.14949235668562733	1.175
-0.15314024387857608	1.18
-0.1567593762276981	1.185
-0.16035014095635122	1.19
-0.16391291780461978	1.195
-0.16744807921968932	1.2
-0.17095599054017452	1.205
-0.17443701017463048	1.21
-0.1778914897744689	1.215
-0.18131977440149022	1.22
-0.1847222026902331	1.225
-0.18809910700533444	1.23
-0.19145081359408458	1.235
-0.19477764273435358	1.24
-0.1980799088780582	1.245
-0.2013579207903308	1.25
-0.20461198168454497	1.2550000000000001
-0.20784238935334673	1.26
-0.21104943629583253	1.2650000000000001
-0.21423340984101097	1.27
-0.21739459226767835	1.2750000000000001
-0.22053326092083333	1.28
-0.22364968832475077	1.285
-0.22674414229283	1.29
-0.22981688603432776	1.295
-0.23286817825808237	1.3
-0.2358982732733305	1.305
-0.23890742108771482	1.31
-0.2418958675025763	1.315
-0.24486385420562135	1.32
-0.24781161886105088	1.325
-0.2507393951972346	1.33
-0.2536474130920105	1.335
-0.2565358986556875	1.34
-0.2594050743118242	1.345
-0.2622551588758567	1.35
-0.26508636763164267	1.355
-0.26789891240598945	1.36
-0.27069300164122817	1.365
-0.2734688404658971	1.37
-0.27622663076359155	1.375
-0.278966571240039	1.3800000000000001
-0.2816888574884524	1.385
-0.28439368205321697	1.3900000000000001
-0.28708123449195894	1.395
-0.28975170143604745	1.4000000000000001
-0.29240526664957595	1.405
-0.2950421110868689	1.41
-0.29766241294855883	1.415
-0.30026634773627503	1.42
-0.30285408830598615	1.425
-0.30542580492003557	1.43
-0.3079816652979086	1.435
-0.3105218346657678	1.44
-0.31304647580479306	1.445
-0.3155557490983599	1.45
-0.3180498125780903	1.455
-0.32052882196880805	1.46
-0.32299293073242963	1.465
-0.3254422901108207	1.47
-0.3278770491676479	1.475
-0.33029735482925365	1.48
-0.3327033519245811	1.485
-0.33509518322417636	1.49
-0.3374729894782927	1.495
-0.3398369094541219	1.5
-0.3421870799721768	1.5050000000000001
-0.3445236359418473	1.51
-0.34684671039615367	1.5150000000000001
-0.34915643452571754	1.52
-0.35145293771197234	1.5250000000000001
-0.3537363475596332	1.53
-0.35600678992844637	1.5350000000000001
-0.358264388964237	1.54
-0.360509267129274	1.545
-0.3627415452319692	1.55
-0.36496134245593	1.555
-0.3671687763883799	1.56
-0.3693639630479658	1.565
-0.37154701691196573	1.57
-0.3737180509429139	1.575
-0.37587717661465747	1.58
-0.37802450393785936	1.585
-0.3801601414849616	1.59
-0.3822841964146221	1.595
-0.3843967744956391	1.6
-0.38649798013037534	1.605
-0.38858791637769485	1.61
-0.3906666849754239	1.615
-0.39273438636234886	1.62
-0.3947911196997615	1.625
-0.3968369828925632	1.6300000000000001
-0.3988720726099386	1.635
-0.4008964843056098	1.6400000000000001
-0.4029103122376804	1.645
-0.40491364948807995	1.6500000000000001
-0.40690658798161794	1.655
-0.4088892185046572	1.6600000000000001
-0.41086163072341547	1.665
-0.4128239132019034	1.67
-0.41477615341950924	1.675
-0.41671843778823625	1.68
-0.4186508516696033	1.685
-0.4205734793912147	1.69
-0.42248640426300793	1.695
-0.4243897085931866	1.7
-0.4262834737038456	1.705
-0.428167779946296	1.71
-0.43004270671609607	1.715
-0.4319083324677954	1.72
-0.4337647347293989	1.725
-0.43561199011655644	1.73
-0.4374501743464846	1.735
-0.4392793622516271	1.74
-0.4410996277930587	1.745
-0.44291104407363896	1.75
-0.4447136833509215	1.7550000000000001
-0.44650761704982406	1.76
-0.44829291577506414	1.7650000000000001
-0.45006964932336646	1.77
-0.45183788669544583	1.7750000000000001
-0.45359769610777173	1.78
-0.45534914500411855	1.7850000000000001
-0.457092300066906	1.79
-0.4588272272283349	1.795
-0.4605539916813224	1.8
-0.4622726578902404	1.805
-0.4639832896014625	1.81
-0.46568594985372264	1.815
-0.4673807009882897	1.82
-0.46906760465896213	1.825
-0.47074672184188604	1.83
-0.47241811284520097	1.835
-0.47408183731851655	1.84
-0.4757379542622232	1.845
-0.4773865220366418	1.85
-0.47902759837101333	1.855
-0.48066124037233454	1.86
-0.4822875045340403	1.865
-0.48390644674453714	1.87
-0.48551812229559116	1.875
-0.4871225858905723	1.8800000000000001
-0.4887198916525587	1.885
-0.4903100931323038	1.8900000000000001
-0.4918932433160686	1.895
-0.49346939463332223	1.9000000000000001
-0.4950385989643135	1.905
-0.4966009076475153	1.9100000000000001
-0.49815637148694514	1.915
-0.4997050407593643	1.92
-0.5012469652213571	1.925
-0.5027821941162939	1.93
-0.504310776181179	1.935
-0.5058327596533865	1.94
-0.5073481922772854	1.945
-0.5088571213107579	1.95
-0.5103595935316101	1.955
-0.5118556552438802	1.96
-0.5133453522840439	1.965
-0.5148287300271206	1.97
-0.5163058333926808	1.975
-0.5177767068507578	1.98
-0.5192413944276656	1.985
-0.5206999397117226	1.99
-0.5221523858588866	1.995
-0.5235987755982989	2.
-0.5250391512377425	2.005
-0.5264735546690135	2.0100000000000002
-0.5279020273732085	2.015
-0.5293246104259299	2.02
-0.5307413445024097	2.025
-0.5321522698825538	2.0300000000000002
-0.5335574264559084	2.035
-0.5349568537265494	2.04
-0.5363505908178969	2.045
-0.5377386764774557	2.05
-0.5391211490814827	2.055
-0.5404980466395846	2.06
-0.5418694067992439	2.065
-0.5432352668502775	2.07
-0.5445956637292269	2.075
-0.5459506340236832	2.08
-0.5473002139765465	2.085
-0.5486444394902215	2.09
-0.54998334613075	2.095
-0.5513169691318828	2.1
-0.5526453433990901	2.105
-0.5539685035135129	2.11
-0.5552864837358559	2.115
-0.5565993180102227	2.12
-0.5579070399678957	2.125
-0.5592096829310592	2.13
-0.5605072799164686	2.1350000000000002
-0.5617998636390672	2.14
-0.563087466515548	2.145
-0.5643701206678667	2.15
-0.5656478579267018	2.1550000000000002
-0.5669207098348658	2.16
-0.5681887076506668	2.165
-0.5694518823512228	2.17
-0.5707102646357277	2.1750000000000003
-0.5719638849286709	2.18
-0.5732127733830118	2.185
-0.5744569598833082	2.19
-0.5756964740488013	2.195
-0.5769313452364568	2.2
-0.5781616025439634	2.205
-0.579387274812689	2.21
-0.580608390630596	2.215
-0.5818249783351147	2.22
-0.5830370660159788	2.225
-0.5842446815180194	2.23
-0.5854478524439214	2.235
-0.5866466061569419	2.24
-0.5878409697835906	2.245
-0.5890309702162739	2.25
-0.5902166341159025	2.255
-0.5913979879144634	2.2600000000000002
-0.5925750578175566	2.265
-0.5937478698068979	2.27
-0.5949164496427873	2.275
-0.5960808228665442	2.2800000000000002
-0.5972410148029091	2.285
-0.5983970505624147	2.29
-0.5995489550437224	2.295
-0.6006967529359307	2.3000000000000003
-0.6018404687208502	2.305
-0.6029801266752497	2.31
-0.6041157508730716	2.315
-0.605247365187619	2.32
-0.6063749932937127	2.325
-0.6074986586698206	2.33
-0.6086183846001584	2.335
-0.6097341941767634	2.34
-0.6108461103015413	2.345
-0.6119541556882846	2.35
-0.6130583528646671	2.355
-0.6141587241742108	2.36
-0.6152552917782277	2.365
-0.6163480776577368	2.37
-0.6174371036153562	2.375
-0.6185223912771708	2.38
-0.6196039620945757	2.3850000000000002
-0.6206818373460969	2.39
-0.6217560381391878	2.395
-0.622826585412003	2.4
-0.6238934999351501	2.4050000000000002
-0.624956802313419	2.41
-0.6260165129874885	2.415
-0.6270726522356128	2.42
-0.6281252401752858	2.4250000000000003
-0.6291742967648843	2.43
-0.6302198418052918	2.435
-0.6312618949415004	2.44
-0.6323004756641942	2.445
-0.6333356033113119	2.45
-0.6343672970695906	2.455
-0.6353955759760902	2.46
-0.636420458919699	2.465
-0.6374419646426208	2.47
-0.6384601117418441	2.475
-0.639474918670592	2.48
-0.6404864037397561	2.485
-0.6414945851193111	2.49
-0.642499480839714	2.495
-0.6435011087932844	2.5
-0.6444994867355697	2.505
-0.6454946322866922	2.5100000000000002
-0.6464865629326821	2.515
-0.6474752960267914	2.52
-0.6484608487907952	2.525
-0.649443238316275	2.5300000000000002
-0.6504224815658878	2.535
-0.6513985953746197	2.54
-0.6523715964510249	2.545
-0.6533415013784494	2.5500000000000003
-0.6543083266162405	2.555
-0.6552720885009422	2.56
-0.6562328032474758	2.565
-0.6571904869503076	2.57
-0.6581451555846017	2.575
-0.6590968250073607	2.58
-0.660045510958551	2.585
-0.6609912290622174	2.59
-0.6619339948275828	2.595
-0.6628738236501358	2.6
-0.6638107308127058	2.605
-0.6647447314865258	2.61
-0.6656758407322819	2.615
-0.6666040735011525	2.62
-0.667529444635833	2.625
-0.6684519688715518	2.63
-0.669371660837072	2.6350000000000002
-0.6702885350556832	2.64
-0.6712026059461812	2.645
-0.6721138878238372	2.65
-0.6730223949013552	2.6550000000000002
-0.6739281412898195	2.66
-0.6748311409996306	2.665
-0.6757314079414313	2.67
-0.6766289559270212	2.6750000000000003
-0.6775237986702627	2.68
-0.6784159497879751	2.685
-0.67930542280082	2.69
-0.6801922311341756	2.695
-0.6810763881190025	2.7
-0.6819579069926988	2.705
-0.6828368008999467	2.71
-0.6837130828935485	2.715
-0.6845867659352549	2.72
-0.6854578628965826	2.725
-0.686326386559624	2.73
-0.6871923496178475	2.735
-0.6880557646768892	2.74
-0.6889166442553359	2.745
-0.6897750007854997	2.75
-0.6906308466141835	2.755
-0.6914841940034392	2.7600000000000002
-0.692335055131317	2.765
-0.6931834420926067	2.77
-0.6940293668995711	2.775
-0.6948728414826709	2.7800000000000002
-0.6957138776912833	2.785
-0.6965524872944112	2.79
-0.6973886819813855	2.795
-0.6982224733625599	2.8000000000000003
-0.6990538729699988	2.805
-0.6998828922581564	2.81
-0.7007095426045501	2.815
-0.7015338353104262	2.82
-0.7023557816014183	2.825
-0.7031753926281986	2.83
-0.7039926794671234	2.835
-0.7048076531208705	2.84
-0.7056203245190704	2.845
-0.7064307045189319	2.85
-0.7072388039058586	2.855
-0.7080446333940619	2.86
-0.7088482036271656	2.865
-0.7096495251788052	2.87
-0.7104486085532202	2.875
-0.7112454641858412	2.88
-0.71204010244387	2.8850000000000002
-0.7128325336268542	2.89
-0.713622767967256	2.895
-0.714410815631015	2.9
-0.7151966867181048	2.9050000000000002
-0.7159803912630842	2.91
-0.7167619392356437	2.915
-0.7175413405411445	2.92
-0.7183186050211533	2.9250000000000003
-0.7190937424539722	2.93
-0.719866762555161	2.935
-0.7206376749780572	2.94
-0.7214064893142879	2.945
-0.7221732150942782	2.95
-0.7229378617877548	2.955
-0.7237004388042425	2.96
-0.7244609554935583	2.965
-0.7252194211462982	2.97
-0.7259758449943212	2.975
-0.7267302362112267	2.98
-0.7274826039128282	2.985
-0.728232957157622	2.99
-0.7289813049472517	2.995
-0.7297276562269663	3.
